Towards Fully Dynamic Omnitrees: Moment-Conserving Anisotropic Compression With Wavelets

Recently, omnitrees were introduced as a flexible space partitioning tree that improves upon the benefits of both octrees and k-d trees: Omnitrees' efficient encoding of anisotropic refinements holds particular interest for applications with anisotropic features and high dimensionality. These include, but are not limited to, computer graphics, databases, machine learning, and physics simulations. The present paper defines new operations on the omnitree encoding that extend its capabilities from the existing refinement to also include coarsening and therefore fully adaptive compression. It demonstrates natural integration of omnitrees with wavelets, which conserves moments of the stored function by design. For omnitrees, the wavelet coefficients can be interpreted as local refinement priorities, which can be used to guide the adaptation process. We derive algorithms for coarsening and downsplit that are guided by wavelet coefficients, and show their application to a large dataset of 3D shapes, as well as the continuous-valued density field of a cloud. The comparison to OpenVDB, a widely-used data structure for sparse volumetric data in computer graphics, enables a demonstration of the practical benefits of omnitrees even for moderately anisotropic three-dimensional data. Compared to OpenVDB, objects can be stored using up to 28x less space, and asymptotically show savings that exceed theoretical expectations. Using lossy compression, the cloud dataset can be compressed by $\approx5\times$ compared to OpenVDB, with negligible loss of visual quality. This demonstrates the potential of omnitrees for efficient storage and processing, and motivates further research into their applications in various domains.

==> data/cloud/cloud_wavelet_stats.csv <==
threshold,variant,nodes,boxes,topo_bits,n_leaves,n_nonbg_leaves,Linf_error,L1_error,L2_error,Linf_sol,L1_sol,L2_sol,desc_raw_bytes,values_raw_bytes,raw_total_bytes,desc_blosc2_bytes,values_blosc2_bytes,blosc2_total_bytes,vdb_orig_file_bytes,vdb_orig_topo_bits,vdb_orig_active_voxels,vdb_orig_total_coefficients,vdb_recon_file_bytes,ratio_raw_vs_vdb,ratio_blosc2_vs_vdb
0.0,can,399513,267764,1198539,,254421,4.440892098500626e-16,9.169848034675042e-18,1.891384699586442e-17,1.0,0.04495194051313062,0.1645320035249186,149818,1071056,1220874,33789,748178,781967,1631620,,,415642,2434065,0.7482587857466813,0.47925803802355943
0.0,ds,349753,236774,1049259,,230606,8.881784197001252e-16,1.1174509981991785e-17,2.413938347099495e-17,1.0,0.04495194051313063,0.1645320035249186,131158,947096,1078254,42997,716549,759546,1631620,,,415642,2421751,0.6608487270320296,0.46551648055306993
1.0,can,1,1,3,,1,0.9550480581820011,0.08245571139737581,0.15827224401901843,0.044951941817998886,0.044951941817998886,0.044951941818258845,1,4,5,33,36,69,1631620,,,415642,636666,3.0644390237923045e-06,4.2289258528333806e-05
1.0,ds,1,1,3,,1,0.9550480581820011,0.08245571139737581,0.15827224401901843,0.044951941817998886,0.044951941817998886,0.044951941818258845,1,4,5,33,36,69,1631620,,,415642,636666,3.0644390237923045e-06,4.2289258528333806e-05
0.33,can,62051,49350,186153,,43055,0.9976605242118239,0.00735389418928559,0.0417968208372183,1.0,0.044951940487306385,0.15913455286196596,23270,197400,220670,9391,134321,143712,1631620,,,415642,2148588,0.13524595187604957,0.08807933219744793
0.33,ds,47751,26508,143253,,23715,0.9987620222382247,0.008025095221801781,0.04407729990070098,1.0,0.04495194042193412,0.1585180485570656,17907,106032,123939,11657,77900,89557,1631620,,,415642,1821694,0.07596070163395889,0.054888393130753485
0.1,can,182819,137364,548457,,128201,0.6929381787776947,0.0017775049745756524,0.012006929204752636,1.0,0.04495194054432894,0.1640933083961081,68558,549456,618014,28346,405193,433539,1631620,,,415642,2476134,0.37877324376999544,0.2657107659871784
0.1,ds,156419,91981,469257,,88218,0.6929381787776947,0.002236671080070309,0.014151904824653744,1.0,0.044951940491270326,0.1639222491061596,58658,367924,426582,37499,294284,331783,1631620,,,415642,2194662,0.26144690552947375,0.20334575452617643
0.033,can,282883,199582,848649,,188877,0.26575556123862043,0.0002896543726286705,0.0026482536018669397,1.0,0.044951940494626114,0.1645106893569328,106082,798328,904410,39339,580019,619358,1631620,,,415642,2505157,0.5543018595015996,0.37959696497959083
0.033,ds,250189,155487,750567,,151078,0.2658629502693657,0.00042039095870705865,0.003364868021497895,1.0,0.04495194045449567,0.16449759204030553,93821,621948,715769,54617,489730,544347,1631620,,,415642,2294079,0.4386860911241588,0.33362363785685395
0.01,can,336663,230688,1009989,,219094,0.08313912153244019,4.080421478105461e-05,0.0005431018621647374,1.0,0.04495194051724698,0.16453110716608668,126249,922752,1049001,40517,664588,705105,1631620,,,415642,2492714,0.6429199200794302,0.4321502555742146
0.01,ds,299093,193344,897279,,188576,0.08313912153244019,6.043095368400658e-05,0.0006914355629142545,1.0,0.04495194049010394,0.16453055058439026,112160,773376,885536,55853,604631,660484,1631620,,,415642,2314467,0.5427342150745884,0.4048025888380873
0.0033,ds,317915,210301,953745,,205233,0.025684773921966553,9.933072661871635e-06,0.00015504972940830043,1.0,0.04495194050486183,0.16453193044042053,119219,841204,960423,52181,651380,703561,1631620,,,415642,2308159,0.5886315441095353,0.4312039568036675
0.0033,can,360725,244507,1082175,,232338,0.024036884307861328,6.863673002106807e-06,0.00012392993888040924,1.0,0.04495194050985715,0.16453195683717875,135272,978028,1113300,38835,701036,739871,1631620,,,415642,2477653,0.6823279930375945,0.4534579129944472
0.001,ds,327629,219236,982887,,213998,0.007414328458253294,1.5884058342968525e-06,3.348540817729625e-05,1.0,0.04495194050304237,0.16453200008571303,122861,876944,999805,48236,677219,725455,1631620,,,415642,2298880,0.612768291636533,0.44462252240104927
0.001,can,373597,251939,1120791,,239531,0.006990640016738325,1.1209595166893851e-06,2.7164419984409547e-05,1.0,0.044951940511680555,0.16453200127666956,140099,1007756,1147855,36823,720151,756974,1631620,,,415642,2467687,0.7035063311310231,0.4639401331192312
0.00033,ds,332677,223855,998031,,218497,0.001356959342956543,3.2001759762439817e-07,8.403250808878753e-06,1.0,0.044951940500491464,0.1645320032712558,124754,895420,1020174,46140,689795,735935,1631620,,,415642,2291199,0.6252522033316581,0.45104558659491795
0.00033,can,380503,256058,1141509,,243487,0.0013383030891418457,2.307584976770863e-07,6.930157083661769e-06,1.0,0.044951940513473704,0.16453200337976207,142689,1024232,1166921,35715,729591,765306,1631620,,,415642,2460602,0.7151916500165479,0.46904671430847866
0.0001,ds,336367,226928,1009101,,221389,0.0004551410675048828,6.202333617159553e-08,2.0338486998789327e-06,1.0,0.04495194050184763,0.16453200347780175,126138,907712,1033850,44950,697531,742481,1631620,,,415642,2281253,0.6336340569495348,0.4550575501648668
0.0001,can,385219,258925,1155657,,246228,0.00042235851287841797,4.383505729011448e-08,1.6636213047930264e-06,1.0,0.044951940512183125,0.1645320035136354,144458,1035700,1180158,34953,735184,770137,1631620,,,415642,2453327,0.7233044458881357,0.4720075752932668
3.3e-05,can,388069,260695,1164207,,247857,0.00017452239990234375,9.957258251799248e-09,4.5555456557641345e-07,1.0,0.04495194051270952,0.16453200352301647,145526,1042780,1188306,34959,738186,773145,1631620,,,415642,2448908,0.7282982557213077,0.4738511418099803
3.3e-05,ds,338883,228788,1016649,,223155,0.00017452239990234375,1.4020566497520367e-08,5.476929725770982e-07,1.0,0.044951940506063534,0.16453200350227787,127082,915152,1042234,44466,701831,746297,1631620,,,415642,2274929,0.6387725083046297,0.4573963300278251
1e-05,can,390223,262039,1170669,,249096,3.0219554901123047e-05,2.035804535344702e-09,1.0730795047238506e-07,1.0,0.044951940511095315,0.16453200351880404,146334,1048156,1194490,34758,740645,775403,1631620,,,415642,2445697,0.732088353905934,0.47523504247312487
1e-05,ds,340625,230214,1021875,,224510,3.075599670410156e-05,2.875466339874515e-09,1.294352722560871e-07,1.0,0.04495194050882853,0.16453200351157857,127735,920856,1048591,44443,700924,745367,1631620,,,415642,2269992,0.6426686360794793,0.45682634436939973
3.3e-06,can,391629,262922,1174887,,249893,1.2099742889404297e-05,5.0047005235402e-10,3.120344721552663e-08,1.0,0.04495194051138221,0.16453200351964334,146861,1051688,1198549,34672,738919,773591,1631620,,,415642,2442016,0.7345760655054486,0.47412448977090255
3.3e-06,ds,341845,231105,1025535,,225514,1.2099742889404297e-05,7.322017284004563e-10,3.821084896255726e-08,1.0,0.044951940510742736,0.16453200351765507,128192,924420,1052612,44553,702929,747482,1631620,,,415642,2269832,0.645133057942413,0.4581226020764639
1e-06,can,392665,263563,1177995,,250477,1.797460527086514e-06,1.1402944817961911e-10,7.914778798660555e-09,1.0,0.044951940512242064,0.1645320035223489,147250,1054252,1201502,34657,739630,774287,1631620,,,415642,2440487,0.7363859231929003,0.4745510596830144
1e-06,ds,342793,231808,1028379,,226165,1.9073486328125e-06,1.6749371141750965e-10,9.944665553303148e-09,1.0,0.04495194051107625,0.1645320035187643,128548,927232,1055780,44234,704172,748406,1631620,,,415642,2266696,0.6470746865078879,0.4586889104080607


==> data/coeff_aggregate.csv <==
level,n,can_mean,can_median,ds_mean,ds_median,vdb_mean,vdb_median
2,4166,15.982477196351416,1.0,9.205952952472396,1.0,206.84013442150743,0.0
3,4166,90.24579932789246,92.0,46.11905904944791,42.0,348.5444071051368,512.0
4,4166,403.2618819011042,364.0,189.49639942390783,160.0,3228.458953432549,4096.0
5,4166,1678.9863178108496,1404.0,699.7021123379741,539.5,12805.138502160346,12288.0
6,4166,6907.734037445991,5383.5,2476.792606817091,1700.0,55211.09481517043,47110.5
7,4166,29250.649303888622,21990,9196.534325492079,5555,248568.7861257801,198959.5
8,63,45251.95238095238,42169.0,13263.920634920634,11213.0,435466.3968253968,397879.0


==> data/coeff_canonical.csv <==
l2,l3,l4,l5,l6,l7,l8
64,176,376,1328,9328,35928,nan
20,1,1,964,2064,7708,nan
1,60,236,912,5024,21731,nan
1,78,435,2311,10247,38907,nan
1,78,435,2318,10247,38928,nan
20,1,172,992,2884,12146,nan
1,78,435,2318,10258,38880,nan
1,148,424,1284,2455,9487,nan
32,1,356,1648,7448,29587,nan
1,93,326,1224,3861,22509,nan
16,184,971,4501,17640,79742,nan
1,118,216,832,3518,13506,nan
56,162,644,4123,13206,63263,nan
36,208,732,2072,10786,45584,nan
24,57,205,417,4010,13190,nan
24,57,205,410,3970,12844,nan
56,216,762,2873,12486,51589,nan
1,168,376,918,4161,14982,nan
52,140,506,1734,11338,35470,nan
36,96,796,2812,12224,48913,nan
22,1,256,672,7242,15716,nan
1,144,316,948,4612,19841,nan
34,107,343,2319,7810,31203,nan
48,132,692,3040,12176,48352,nan
1,168,496,2136,7820,32702,nan
32,214,808,3257,13417,54197,nan
50,172,724,2338,8400,37210,nan
32,144,624,2352,9392,36784,nan
1,120,144,626,8081,13853,nan
48,156,736,2838,11487,45009,nan
1,136,646,3540,15530,53218,nan
1,72,350,1230,1958,23082,nan
1,119,404,1680,6233,28355,nan
64,139,834,3641,21873,94732,nan
64,216,856,2616,13866,48208,nan
64,96,176,1022,4571,15905,nan
14,50,254,797,3114,19895,nan
1,196,600,2421,11044,38260,nan
48,206,786,4474,16750,73529,nan
64,164,710,2511,13316,48841,nan
64,164,738,2555,13418,47778,nan
48,124,484,1844,6675,27782,nan
1,1,566,1152,7082,15230,nan
30,96,706,2935,8864,37928,nan
32,112,364,1770,7772,26961,nan
47,124,298,1448,4845,25143,nan
1,192,438,1720,3510,11725,nan
48,150,346,2089,7199,19467,nan
40,180,644,2463,11230,38723,nan
1,1,84,84,1393,4212,nan
1,208,752,2672,13532,50707,nan
1,1,1,596,3398,12644,nan
1,1,1,966,3124,12917,nan
26,114,748,2851,10506,50211,nan
1,1,272,928,5520,22622,nan
32,60,256,1540,8286,33991,nan
1,104,568,2072,9908,41641,nan
20,170,472,1586,8157,40596,nan
10,146,496,1796,6800,27028,nan
15,129,417,1479,7114,29644,nan
1,1,806,1460,4560,16674,nan
1,144,504,1656,3554,10624,nan
14,156,1178,3995,18864,70779,nan
32,72,648,2039,9222,38123,nan
32,176,900,3035,13704,54906,nan
1,56,430,1126,7636,20261,nan
36,144,461,2034,7665,31058,nan
27,115,241,781,5104,19586,nan
1,60,236,802,3749,22677,nan
1,1,1,2308,6756,13060,nan
1,1,545,1989,6426,27940,nan
1,1,1,1596,5384,9823,nan
1,1,371,1274,3448,12739,nan
1,1,1,1432,2685,8065,nan
1,72,594,2242,6907,29358,nan
1,188,430,1468,8116,33297,nan
1,1,1,1,7118,12488,nan
1,220,1156,5224,24792,102959,nan
1,160,1068,4084,21712,105238,nan
1,1,1,1,1,1,nan
1,1,1,1,1,1,nan
1,1,1,1,1,1,nan
56,139,672,5432,22394,104075,nan
1,144,844,4109,20268,88725,nan
48,180,560,2407,6960,27812,nan
36,140,1196,6439,27788,119908,nan
1,112,1495,5447,27112,131513,nan
48,166,750,2789,8559,37225,nan
44,154,792,3251,12158,56268,nan
1,144,244,817,3442,13094,nan
52,214,834,3632,14296,59253,nan
1,1,160,626,1122,3388,nan
1,1,1,1,1,13815,nan
48,220,776,4710,21119,91525,nan
48,120,940,4456,24116,91794,nan
20,344,1216,5135,25093,100028,nan
48,280,964,5674,25679,109603,nan
1,156,287,1543,6735,38359,nan
43,189,973,3798,12884,49604,nan
1,1,274,1032,3172,11158,nan
1,102,126,632,2812,10198,nan
42,82,374,976,4262,17325,nan
1,1,348,788,1255,8232,nan
36,97,370,2109,6939,38542,nan
1,102,216,845,5593,19242,nan
1,36,142,408,1627,6191,nan
39,114,294,2591,9281,43107,nan
20,94,321,911,5395,18510,nan
39,114,284,2578,9399,42450,nan
36,238,863,2751,11917,68874,nan
1,1,1,1603,5056,11291,nan
1,1,1,1,5835,11774,nan
15,81,291,1407,6432,29395,nan
15,81,291,1443,6652,32412,nan
35,166,358,2214,8491,27001,nan
48,160,354,1965,4963,26655,nan
1,1,296,1783,5913,23785,nan
1,1,1,1536,3576,5872,nan
50,54,442,710,7264,11826,nan
43,66,308,1112,5100,23691,nan
1,124,304,1538,3174,22252,nan
49,73,557,1300,9351,26018,nan
31,40,294,495,4966,10405,nan
1,70,254,261,989,3846,nan
48,98,656,1853,11272,37897,nan
1,1,166,452,1253,3232,nan
1,1,289,781,2959,21587,nan
1,1,307,814,2993,21266,nan
1,1,1,1290,4174,16285,nan
48,169,452,2127,15405,91641,nan
50,134,658,4108,37743,230720,nan
1,1,308,652,2067,16149,nan
64,256,904,3597,15112,65062,nan
32,160,744,3594,15320,61748,nan
64,168,928,3704,14768,60256,nan
48,1,996,3498,16864,74848,nan
1,1,356,920,1656,9729,nan
36,172,646,2595,10575,37453,nan
64,180,432,2748,8621,29389,nan
1,188,680,2740,8987,50037,nan
42,110,378,2004,9078,33287,nan
1,120,705,931,8626,46540,nan
32,108,360,708,2215,11200,nan
1,68,181,463,1322,7398,nan
34,44,196,617,2856,10438,nan
34,108,356,2543,10062,35724,nan
22,34,328,984,3540,13372,nan
1,68,404,596,5541,17534,nan
1,140,404,567,1028,5938,nan
36,180,458,1648,6879,28518,nan
1,1,276,520,1301,9038,nan
1,1,1,1602,2483,12971,nan
1,1,1,734,2049,7243,nan
1,1,204,555,1348,6243,nan
1,1,1,1692,3967,15078,nan
52,229,990,3790,15489,61628,nan
48,108,544,1429,10495,37798,nan
1,1,211,719,4841,17858,nan
1,1,236,546,690,1844,nan
1,90,288,709,2476,13823,nan
28,96,144,505,4136,14171,nan
35,96,146,514,4205,14806,nan
42,96,142,545,4250,14789,nan
38,96,154,544,4318,15558,nan
1,88,360,822,4656,17612,nan
1,196,1208,3837,16006,73578,nan
64,176,488,2104,8031,30257,nan
1,200,468,1481,7960,42201,nan
1,100,357,1149,4329,18096,nan
1,96,335,1190,4332,17755,nan
15,74,304,1042,3885,15786,nan
43,126,491,2102,8140,32293,nan
42,150,533,2530,10936,46242,nan
1,1,204,1620,6376,26788,nan
26,114,273,1657,5009,21384,nan
26,114,273,1657,5003,21262,nan
20,82,264,1050,4496,13359,nan
20,82,254,1024,4466,13351,nan
1,92,454,1694,6904,22803,nan
1,132,240,448,2583,10164,nan
14,68,404,1332,5586,26849,nan
1,106,424,1419,6904,29639,nan
48,180,720,3260,13064,53625,nan
36,104,420,1920,8422,33424,nan
1,1,1,1372,2248,6245,nan
1,204,543,2948,13755,66224,nan
1,76,236,444,1504,3654,nan
32,144,270,1854,6464,17475,nan
64,207,668,2534,14571,51023,nan
48,191,776,4914,17361,79620,nan
1,1,473,1243,3977,23163,nan
1,204,588,3180,11816,55775,nan
1,132,428,1362,8857,35934,nan
1,120,344,448,5567,19782,nan
1,76,236,444,1504,3654,nan
1,177,460,2886,18921,102974,nan
1,1,1,1,1,5537,nan
1,1,280,532,2296,8049,nan
48,154,486,2238,9251,35512,nan
1,140,328,509,3270,12887,nan
1,168,302,1614,6458,15035,nan
1,1,586,1776,2604,6138,nan
1,1,32,381,1475,6137,nan
1,1,1,910,1480,3108,nan
1,1,277,935,1545,3415,nan
1,1,1,1844,7104,10395,nan
20,128,502,1637,10075,38312,nan
20,104,320,2985,10483,32629,nan
1,80,274,1287,4315,6620,nan
1,1,1,1127,3237,13322,nan
48,212,1128,4512,18868,70066,nan
1,81,216,581,2745,14426,nan
1,56,882,3439,12564,36178,nan
1,144,380,699,2132,10186,nan
11,96,244,1454,11243,30805,nan
42,122,436,1816,8443,36961,nan
1,1,393,1072,4392,15931,nan
36,130,292,1579,6495,24974,nan
1,64,318,1273,4382,20484,nan
1,110,268,529,1681,11142,nan
50,190,544,2002,7463,30297,nan
1,148,466,1436,6087,23515,nan
14,140,585,2503,9832,38274,nan
1,124,256,961,4227,15070,nan
1,110,706,3027,9187,39375,nan
64,148,656,2413,6761,45534,nan
1,151,544,2932,7080,34818,nan
1,166,368,823,5903,18032,nan
64,212,440,3438,9714,46158,nan
48,276,1843,6249,22787,104513,nan
32,168,1433,6005,19482,96777,nan
32,140,395,1473,6607,16519,nan
40,46,490,2049,4466,17697,nan
1,1,394,898,2026,4625,nan
1,1,1,912,1582,15021,nan
1,1,1,732,1435,4552,nan
36,150,876,2874,8409,37456,nan
1,1,236,726,2311,6985,nan
26,50,362,1244,5932,18006,nan
32,46,200,812,3558,13190,nan
20,204,807,2605,11383,47394,nan
15,110,491,2540,11347,51098,nan
15,110,488,2537,11207,49647,nan
25,144,528,2093,8117,38575,nan
1,1,1,365,1331,3499,nan
36,150,876,2703,8015,36608,nan
1,1,1,1,1341,3122,nan
11,134,830,3040,12104,46478,nan
31,81,646,2438,7312,27239,nan
1,112,288,878,2939,16090,nan
34,102,465,1223,3856,21640,nan
1,82,178,452,2045,9415,nan
1,204,400,1575,6875,24425,nan
36,225,536,3863,14842,50109,nan
1,80,327,888,4592,16727,nan
64,152,357,2282,7230,27119,nan
1,116,340,972,3576,13184,nan
1,168,294,756,2668,10166,nan
1,1,1,1869,4951,9429,nan
1,1,1,2031,5622,10836,nan
1,120,166,424,1328,5286,nan
1,1,276,396,900,2722,nan
1,1,352,920,1878,12374,nan
36,97,427,2132,6963,38846,nan
1,102,212,891,5608,19067,nan
24,87,785,2602,8157,35456,nan
1,172,496,2480,14552,88731,nan
1,188,608,2135,5581,28951,nan
64,190,393,1614,5123,44546,nan
1,1,364,732,1634,9940,nan
32,208,688,4112,20784,80681,nan
1,1,548,1722,2931,19070,nan
22,84,378,2499,8688,37111,nan
1,44,352,2192,8425,9494,nan
1,155,425,2874,13369,63841,nan
1,104,376,1296,4651,32192,nan
1,76,246,1450,5715,19435,nan
1,63,218,654,1626,6116,nan
1,100,266,702,2106,16865,nan
22,90,268,1063,4544,17759,nan
14,138,472,2125,7925,38739,nan
21,224,886,2736,15179,75253,nan
1,161,587,2125,10448,51759,nan
1,140,501,2168,8610,37802,nan
1,84,540,1477,8941,37783,nan
1,62,432,2095,9074,31776,nan
1,110,326,848,3035,11727,nan
20,148,730,1784,10245,50667,nan
28,182,478,2358,8846,24433,nan
1,1,285,674,2432,7776,nan
27,1,368,1304,3856,30383,nan
42,133,562,2431,10722,40822,nan
42,188,619,2042,9070,31886,nan
48,120,548,2343,9017,37777,nan
26,126,681,2868,9674,49098,nan
1,112,373,1474,5302,28118,nan
53,131,445,1217,8520,28594,nan
24,107,283,1439,6884,24610,nan
36,125,381,1350,6504,24045,nan
39,135,731,3035,12987,56577,nan
1,224,471,2502,11930,57771,nan
64,170,894,3482,13032,51564,nan
1,100,752,2236,11749,39207,nan
20,92,387,2510,10232,54032,nan
1,64,556,1204,6215,17940,nan
20,124,423,1413,6899,27414,nan
1,1,220,604,3085,14962,nan
1,116,224,901,3703,14504,nan
32,128,524,2288,10451,42719,nan
64,188,544,2635,13019,55067,nan
1,132,476,1509,9058,29824,nan
64,220,1237,3555,16316,67994,nan
1,89,319,1066,6613,31777,nan
36,190,789,3652,18770,83398,nan
1,1,71,702,3939,14081,nan
36,98,250,1744,6340,26604,nan
1,1,288,492,2004,7091,nan
32,176,592,2736,12592,53036,nan
1,60,180,600,2304,6908,nan
1,240,472,1416,3752,31905,nan
20,76,472,1379,6641,28770,nan
56,130,840,2966,12326,49637,nan
34,208,646,2721,7074,32039,nan
36,150,656,1913,6231,29516,nan
1,110,716,2793,8130,37811,nan
32,52,72,232,766,4285,nan
1,1,1,1,5612,16552,nan
32,144,864,3840,15226,58525,nan
14,132,436,1377,5478,15241,nan
36,224,648,2575,10756,55105,nan
1,1,1,1762,6968,7516,nan
34,62,348,992,4194,10489,nan
48,172,830,3226,12264,49651,nan
36,135,542,1722,8988,52189,nan
44,132,457,2324,9759,26625,nan
20,42,402,1612,6716,28402,nan
48,200,385,1067,6009,40371,nan
45,176,737,2683,10907,50012,nan
1,42,369,1344,7391,28834,nan
1,1,1,678,2074,2796,nan
22,173,635,2075,12419,43725,nan
1,22,542,2188,4340,27163,nan
1,60,240,634,2540,9309,nan
1,168,720,3140,12898,69219,nan
29,156,532,2222,10783,41233,nan
36,144,628,2608,10684,45679,nan
1,1,1,861,3306,9481,nan
64,204,440,1272,10563,28495,nan
64,224,384,928,9284,34237,nan
1,112,364,1051,5529,22463,nan
1,232,708,3114,12238,43499,nan
1,232,772,2901,11845,38800,nan
32,176,666,2239,8176,27861,nan
1,112,280,935,2862,6215,nan
1,1,1,1088,4366,21028,nan
52,140,420,1373,10489,42376,nan
1,200,446,2121,8083,30842,nan
64,164,432,2643,9945,37564,nan
1,128,592,2428,9182,40216,nan
1,112,246,1039,5106,15360,nan
1,180,487,2258,7662,29775,nan
64,170,508,1811,9840,33473,nan
1,138,412,774,4536,17288,nan
1,1,1,1,7716,22472,nan
42,134,432,2125,9514,37648,nan
20,158,606,2930,11326,47015,nan
36,140,542,2198,8882,40442,nan
20,92,542,2560,10732,42479,nan
1,104,400,1364,5848,26264,nan
23,169,811,3252,12929,53826,nan
15,185,189,3954,13604,63983,nan
64,174,1036,4006,13930,67164,nan
64,298,1332,6485,29204,128268,nan
1,116,380,1382,3454,10408,nan
1,1,196,808,1952,9190,nan
1,1,196,808,1960,9090,nan
1,1,1,1,7494,21871,nan
1,123,348,1521,5993,23014,nan
1,1,1,1254,1758,17085,nan
1,1,1,1254,1758,17089,nan
1,1,1,1006,3424,10420,nan
64,204,916,3908,15746,63239,nan
1,1,288,712,3066,11796,nan
64,304,1534,7040,29414,124212,nan
1,1,272,472,584,2956,nan
1,1,1,1,3014,4418,nan
34,80,252,404,3468,12274,nan
1,192,548,967,6320,14444,nan
1,127,538,2355,8284,33594,nan
1,60,232,1092,3196,13400,nan
1,86,156,726,1740,9118,nan
1,1,388,1240,2385,4951,nan
56,132,812,2834,11811,43052,nan
1,1,420,554,4788,17715,nan
26,70,262,1292,4930,18209,nan
1,1,318,510,7038,26828,nan
1,1,392,1200,1208,21219,nan
1,1,1,1,4768,5768,nan
1,55,100,821,2529,10330,nan
1,90,297,1061,2891,7874,nan
1,92,518,2542,10051,47560,nan
30,148,538,2042,7795,34371,nan
1,92,300,930,3984,16929,nan
36,148,636,3278,13538,57336,nan
1,1,424,1140,4545,25402,nan
1,1,328,1016,3148,15184,nan
1,192,736,1424,9103,39139,nan
12,196,748,2272,6303,26192,nan
36,88,984,3284,15186,71159,nan
36,168,1074,3315,11153,57478,nan
18,52,266,578,1443,11810,nan
1,196,620,2582,13677,47385,nan
48,180,960,2256,11522,68492,nan
1,208,980,2877,11678,42477,nan
1,160,584,1682,10991,37430,nan
36,228,648,3065,15502,47761,nan
48,184,686,2366,13446,54652,nan
36,252,740,3076,12892,58663,nan
36,168,736,2237,11668,65709,nan
1,120,650,1113,10082,28451,nan
1,130,377,586,1530,12851,nan
1,1,314,529,1558,6342,nan
1,130,377,575,1544,12868,nan
1,1,314,529,1560,6138,nan
20,132,324,1460,4576,24246,nan
1,72,368,1230,3394,12942,nan
1,56,359,1318,4609,23413,nan
1,1,1,498,2574,6857,nan
1,112,326,1650,7946,29208,nan
1,1,1,938,1200,11484,nan
1,1,648,1880,2392,26282,nan
1,144,648,832,2048,29521,nan
1,1,1,1880,2320,4592,nan
1,1,600,1880,6672,25926,nan
48,168,460,1692,6564,26052,nan
1,1,108,268,3682,16196,nan
1,1,234,326,628,4015,nan
1,54,226,668,3053,8634,nan
36,188,840,3050,11222,46832,nan
1,1,388,1075,4586,19548,nan
1,60,328,756,3128,12196,nan
28,152,625,2473,9366,41374,nan
1,1,228,388,1510,3743,nan
1,92,300,1240,4884,25240,nan
32,132,29,2600,21051,215708,nan
24,70,314,1048,4620,16415,nan
52,112,522,1745,8869,29751,nan
52,98,304,2210,6850,37948,nan
38,150,322,1952,7649,20641,nan
43,237,963,4232,20718,96072,nan
50,144,566,2078,8071,30866,nan
28,122,370,1388,5093,20419,nan
28,119,384,1363,5213,20297,nan
34,112,389,1403,5318,20572,nan
14,106,290,834,2946,11266,nan
28,107,431,1606,6476,25635,nan
42,110,326,1142,4310,16790,nan
36,208,756,4347,16187,74714,nan
22,114,379,1563,5674,21653,nan
1,1,1,810,3621,14212,nan
1,117,108,1320,4470,14571,nan
1,78,173,686,2598,10993,nan
1,112,315,1468,5785,20604,nan
1,66,254,467,2262,8106,nan
36,198,1092,3608,12189,61277,nan
36,172,624,3544,11380,49739,nan
36,168,642,3614,12059,54500,nan
1,64,272,703,5148,20322,nan
64,154,632,2011,9013,37540,nan
36,184,708,3534,13483,60368,nan
38,134,246,1732,9699,33691,nan
1,1,1,592,1872,3280,nan
1,1,1,1344,5184,7204,nan
1,1,1,785,2825,15182,nan
1,1,276,330,3021,9876,nan
1,1,1,1206,4094,15390,nan
1,1,1,1,2868,10732,nan
1,98,356,1302,4607,22568,nan
1,1,168,508,2664,5284,nan
1,1,1,1496,4834,8246,nan
1,1,424,1316,1583,18902,nan
1,1,430,1401,4776,11783,nan
42,114,520,1939,8170,32830,nan
56,162,624,2382,9471,39127,nan
1,392,1304,5207,22845,104566,nan
1,182,3079,11319,61325,368803,nan
1,392,1293,5407,25526,125717,nan
1,1,1,1088,3176,9913,nan
1,1,1,1,6515,22725,nan
22,85,513,2124,10004,46728,nan
1,70,258,889,2219,12899,nan
36,76,206,1067,5036,15263,nan
1,1,256,814,1022,2195,nan
1,86,328,1490,5846,16639,nan
1,22,730,3407,15185,23130,nan
1,1,460,1904,6165,7841,nan
1,160,549,2108,8323,31816,nan
1,1,1,976,2837,9994,nan
18,162,522,1767,7574,44206,nan
1,1,1,1017,3019,16133,nan
32,129,495,2022,8661,44665,nan
29,245,976,4591,25004,141686,nan
36,84,329,1143,6142,23086,nan
1,1,436,1698,6159,22371,nan
1,64,355,888,4793,16477,nan
1,132,340,628,2642,16977,nan
1,1,1,1,11060,31805,nan
50,102,248,275,1894,5179,nan
48,164,581,3383,10727,48964,nan
64,112,528,1884,7303,30933,nan
1,88,182,200,1762,5698,nan
32,113,576,3321,13928,71700,nan
1,1,296,693,1525,4436,nan
1,1,560,1524,4735,14879,nan
1,120,334,2014,7037,19452,nan
20,196,688,2710,10596,51921,nan
1,1,440,1858,2084,28905,nan
1,1,339,962,2639,15158,nan
1,220,884,3516,18996,79039,nan
36,106,287,1011,11200,35846,nan
60,102,426,2607,8786,31289,nan
16,140,400,2492,10092,23103,nan
48,112,240,2668,6414,20562,nan
25,200,541,3031,10519,37484,nan
1,1,1,1,5222,15600,nan
1,42,260,984,3031,13800,nan
1,1,332,904,2716,10850,nan
1,1,272,680,2002,7892,nan
1,1,272,272,272,272,nan
1,92,216,704,2694,9555,nan
32,82,206,954,7856,17366,nan
1,1,1,1140,2175,6430,nan
1,1,354,1066,2949,13099,nan
32,156,564,2076,9612,38232,nan
1,1,436,1076,5139,12193,nan
60,222,1033,4433,17482,74895,nan
1,64,216,500,2213,10872,nan
1,184,624,1452,7173,26868,nan
1,142,708,2520,8685,39832,nan
1,1,1,2211,6528,17718,nan
52,204,780,2538,9960,40122,nan
1,1,1,1073,2787,4862,nan
1,1,729,1227,7291,40702,nan
64,144,696,1336,4376,36376,nan
1,1,606,1580,4712,10318,nan
1,1,469,1812,8638,41317,nan
14,84,284,1471,5245,22551,nan
26,110,244,1192,3762,13831,nan
32,112,240,1008,2832,20240,nan
64,120,1048,3594,16914,73951,nan
64,160,1123,3239,16572,63350,nan
64,172,638,2426,9021,25240,nan
1,1,854,1292,8342,45932,nan
1,36,302,1694,6923,30124,nan
1,1,248,558,2574,16990,nan
1,1,314,625,2034,10714,nan
1,1,304,655,2498,14177,nan
1,1,312,524,2157,8172,nan
1,144,332,1070,3894,18994,nan
1,144,280,1071,3424,15893,nan
1,64,312,1302,4835,18622,nan
1,140,863,3123,10376,50997,nan
64,300,1948,6716,31339,119112,nan
1,1,296,1166,3311,14126,nan
36,67,280,1017,3583,17213,nan
64,108,450,2210,8350,33440,nan
26,116,500,1638,5936,20137,nan
28,134,472,1960,7370,30604,nan
1,136,624,1888,7252,28309,nan
1,1,1,1005,3060,24978,nan
35,99,504,2294,8311,34087,nan
35,99,504,2297,8358,34117,nan
1,50,122,603,5431,19008,nan
1,1,336,734,2414,5954,nan
1,1,1,1,1,10748,nan
64,280,1062,5359,23751,107506,nan
48,116,720,1954,7772,29712,nan
64,64,1120,3768,15885,56356,nan
28,168,478,2404,8639,23870,nan
1,106,694,2502,11048,41652,nan
36,168,552,1142,5158,37953,nan
1,168,512,1730,5664,30165,nan
1,1,560,1572,4364,24587,nan
1,156,530,2294,9485,39698,nan
1,116,346,1977,8885,34914,nan
1,76,728,2848,9592,38678,nan
1,1,844,2325,8536,36006,nan
11,136,546,1958,8418,33219,nan
1,184,433,1562,6723,31017,nan
48,108,778,4053,18068,75436,nan
1,1,730,1818,8042,32410,nan
1,1,886,1829,8748,25757,nan
1,69,219,609,2836,7132,nan
1,151,557,2917,6812,34767,nan
64,148,656,2403,6831,45435,nan
1,1,380,560,2255,7846,nan
1,1,624,984,6304,24212,nan
64,116,364,2151,10281,41849,nan
1,1,336,954,2902,8880,nan
1,1,518,938,5085,9743,nan
1,1,528,884,2149,7666,nan
26,174,627,1899,7820,35756,nan
32,1,336,744,3639,16709,nan
1,146,316,940,5848,27690,nan
1,138,344,684,2374,17427,nan
1,1,280,752,3913,17673,nan
1,104,372,956,4148,12779,nan
1,100,238,892,4710,17153,nan
1,1,1,2090,3350,10247,nan
1,1,1,2324,5908,19276,nan
1,1,1,2272,7296,26424,nan
1,101,289,829,3394,6568,nan
1,80,80,80,128,419,nan
1,82,82,82,162,1173,nan
1,84,84,84,213,867,nan
64,356,1400,5495,21753,84914,nan
40,156,824,3196,12836,51221,nan
1,160,436,770,5211,18645,nan
1,162,382,738,4825,12868,nan
32,112,472,1910,9116,36949,nan
1,172,304,1248,3017,26185,nan
1,64,258,433,3493,9143,nan
1,92,250,852,3465,13905,nan
20,48,257,584,1538,8285,nan
1,1,288,772,1712,16965,nan
1,152,424,1698,3986,27249,nan
32,96,432,1536,6770,26901,nan
1,74,328,1285,1980,4516,nan
1,1,282,928,4376,13952,nan
1,1,282,966,4423,13511,nan
1,1,282,964,4798,14130,nan
1,1,276,928,4054,12646,nan
1,1,1,1,5768,21196,nan
1,1,1,1,5600,20030,nan
1,176,560,1680,8746,48952,nan
56,208,505,1759,10127,32753,nan
20,206,645,2751,9145,42261,nan
1,92,172,719,3337,10799,nan
1,208,404,1976,4220,14344,nan
1,168,640,1112,6832,25397,nan
1,1,520,1008,4755,11432,nan
1,146,506,2050,4092,13335,nan
1,198,466,2339,5805,20311,nan
1,1,1,1928,4772,17131,nan
1,1,1,1942,4693,17524,nan
1,48,358,1420,3987,17615,nan
1,72,206,931,3320,13080,nan
36,86,220,1456,10436,24341,nan
1,1,728,1377,4834,32977,nan
24,100,288,784,2647,29938,nan
1,1,71,682,1532,10731,nan
1,1,162,1178,3266,21216,nan
20,92,322,1502,5644,23739,nan
1,1,29,680,1874,9863,nan
22,64,258,1612,6024,23290,nan
64,120,696,3088,11320,50128,nan
1,176,524,2760,9784,44103,nan
1,248,1160,5130,25185,111236,nan
56,236,838,4137,17942,75874,nan
64,204,444,1286,10583,28576,nan
1,148,352,1402,3479,13389,nan
1,70,198,467,1776,8981,nan
30,44,322,1159,5937,25592,nan
20,94,277,1679,9754,43849,nan
48,72,256,1060,4992,12524,nan
1,1,1,336,1832,5704,nan
1,1,1,610,1647,7641,nan
1,1,1,610,1647,7769,nan
50,1,208,678,2487,7597,nan
1,127,503,2236,8328,34380,nan
31,262,986,4569,18362,74977,nan
64,192,192,192,9753,37890,nan
1,34,242,1444,6061,29629,nan
1,1,1,2038,6118,9461,nan
1,68,324,1207,3479,20003,nan
1,1,1,1096,3043,9006,nan
34,68,190,563,1796,10375,nan
1,92,504,1687,5384,17327,nan
1,1,1,1192,3411,11866,nan
1,1,1,1,5314,6300,nan
36,120,690,2177,7183,32851,nan
1,1,1,1176,2286,8440,nan
1,232,352,1786,8640,41412,nan
1,1,1,1,5760,12616,nan
1,1,1,1,5952,13032,nan
1,1,1,1,7626,21242,nan
1,1,1,1698,4216,9780,nan
1,84,288,1034,4603,19253,nan
1,1,524,1546,6339,23634,nan
64,112,768,1488,5104,18827,nan
1,204,468,1552,9122,29160,nan
1,1,248,416,2256,6804,nan
1,36,224,1086,4736,19067,nan
60,191,845,3838,16133,65870,nan
1,1,1,1,3054,5066,nan
1,1,522,1538,4612,18405,nan
1,1,196,887,4647,12333,nan
1,1,132,844,3561,14277,nan
22,1,118,1590,5615,20445,nan
1,112,272,840,1757,8567,nan
1,68,296,851,2949,15314,nan
48,100,605,2731,8514,29672,nan
1,112,208,1471,4471,14939,nan
1,78,273,1016,3897,13014,nan
1,82,294,879,3228,15603,nan
64,284,944,3828,15846,60556,nan
1,138,347,1354,5217,20553,nan
1,1,924,2555,8556,25939,nan
1,1,640,1484,6559,19633,nan
36,120,374,1681,6502,27486,nan
1,200,572,1204,6437,23973,nan
1,1,209,488,2180,8308,nan
36,64,358,911,5043,19723,nan
1,120,208,1195,3971,17159,nan
1,1,447,1978,8876,44624,nan
1,1,1,1,5896,8838,nan
1,1,435,1793,8309,43068,nan
1,1,1,1,5280,8396,nan
1,129,408,1969,8028,29524,nan
1,165,360,1804,7453,25093,nan
20,112,1,2068,5265,33946,nan
1,112,274,760,2794,12127,nan
1,1,169,656,2404,10321,nan
1,1,204,594,2569,8433,nan
1,1,204,594,2569,8433,nan
1,1,1,1,3039,4062,nan
1,1,412,1332,1708,3909,nan
64,216,904,3725,10938,41235,nan
1,1,211,549,2439,8032,nan
1,1,211,549,2482,8171,nan
1,116,397,971,5735,22041,nan
1,130,385,934,5589,21521,nan
1,116,397,971,5699,22093,nan
1,130,389,934,5604,21530,nan
1,117,392,1541,3465,20487,nan
1,121,376,1191,4478,16473,nan
64,172,476,2302,6685,22009,nan
53,173,506,2494,9282,25710,nan
1,1,310,929,3191,12851,nan
32,228,520,2890,11019,46871,nan
18,188,798,3089,11753,51095,nan
28,18,221,770,3018,11792,nan
14,92,323,818,4447,17648,nan
1,1,412,1374,2334,17928,nan
36,88,354,2663,9179,43661,nan
50,132,582,4132,16831,86476,nan
48,172,644,1912,7322,39432,nan
1,60,1,920,1999,9638,nan
21,54,164,825,3621,16782,nan
21,54,164,824,3920,18301,nan
36,72,751,2597,12840,42171,nan
42,166,664,3190,15007,58937,nan
1,138,272,1244,5101,22547,nan
22,136,502,1950,8549,34855,nan
1,106,274,1200,5173,23734,nan
1,22,369,1275,5777,28337,nan
1,57,345,1376,6146,28216,nan
28,94,796,2967,9609,38735,nan
15,110,449,1547,7078,31349,nan
48,88,257,1962,9323,40477,nan
1,307,857,3767,14198,72051,nan
1,251,381,1553,4750,26959,nan
64,236,774,3294,21195,111701,nan
1,169,300,1444,6384,29659,nan
64,204,862,3241,11915,65219,nan
1,88,584,1711,2042,25782,nan
1,80,304,972,1163,13464,nan
32,1,272,1648,3511,28974,nan
22,96,568,2515,11218,48743,nan
22,112,316,1436,5930,29114,nan
18,67,245,1353,5297,21754,nan
1,1,1,1841,7085,19494,nan
1,1,1,2013,7327,24519,nan
1,1,1,2199,6336,19678,nan
1,1,432,1807,6714,22090,nan
1,1,1,2030,7923,30519,nan
1,1,781,2459,6807,21053,nan
1,1,480,2108,5637,26237,nan
10,143,988,5320,20854,100988,nan
20,76,362,1188,6929,28228,nan
64,144,460,2592,8279,41702,nan
25,78,164,931,3755,22094,nan
36,128,470,1942,7980,21305,nan
20,1,440,1036,4104,30940,nan
20,1,444,989,3954,30753,nan
64,116,1192,3548,15052,51963,nan
64,116,1096,3268,14589,48395,nan
1,1,272,592,1376,6904,nan
48,128,390,1986,8837,25411,nan
1,1,360,1198,2194,18688,nan
1,84,215,1087,5615,30876,nan
1,144,320,1024,2885,4663,nan
22,64,420,1934,12776,67711,nan
1,144,306,1080,6838,17995,nan
22,76,226,826,3391,13958,nan
22,64,246,1201,3560,15095,nan
22,64,406,1063,3521,15912,nan
64,108,538,2330,9937,41120,nan
1,1,272,592,1104,5840,nan
1,1,308,732,1244,8478,nan
1,232,720,2150,12001,46828,nan
1,112,300,2208,5370,39642,nan
1,1,428,1212,4128,15397,nan
1,112,288,724,3820,14431,nan
15,46,333,2262,10250,35883,nan
36,216,596,2316,8258,33658,nan
57,120,546,1654,9075,46251,nan
64,48,587,2354,10622,57873,nan
1,1,1,1,1,11412,nan
1,1,1,592,1232,2772,nan
28,114,436,1750,6924,28026,nan
44,134,448,1738,6644,26334,nan
16,16,16,16,16,16,nan
64,192,560,2160,9658,42939,nan
1,1,311,468,3686,7277,nan
1,1,305,490,3639,7110,nan
44,136,139,739,3932,5196,nan
44,115,312,1113,3399,15747,nan
44,59,297,408,4192,19843,nan
56,56,56,56,309,9640,nan
1,1,1,592,1020,4365,nan
52,103,852,2623,8104,55228,nan
1,111,439,1916,8319,41449,nan
1,60,167,889,2794,13671,nan
1,118,190,640,2044,5532,nan
1,104,190,500,2038,6520,nan
1,1,1,940,1842,12293,nan
1,78,344,1072,4761,19647,nan
1,70,282,957,4868,20885,nan
1,90,264,1161,4724,21669,nan
1,70,326,1144,5140,26646,nan
1,90,334,1230,6540,27078,nan
1,90,362,1238,6814,25770,nan
1,60,336,792,2459,10289,nan
1,1,1,1,1630,2848,nan
1,1,230,834,3064,5962,nan
1,128,290,882,3974,19617,nan
36,196,643,3158,10613,44097,nan
20,104,486,1910,7571,38621,nan
1,1,1,193,473,2282,nan
1,1,1,187,472,2228,nan
1,76,304,1368,4802,24825,nan
1,84,306,464,4247,17052,nan
1,1,526,1488,5316,22126,nan
48,76,318,580,6860,15372,nan
1,89,220,594,4598,13762,nan
22,110,382,1529,6001,15633,nan
1,1,142,606,2354,8260,nan
32,112,992,3136,11648,51992,nan
64,180,720,1963,12757,35390,nan
50,88,390,1278,5559,21200,nan
1,232,704,1072,6488,24858,nan
1,1,1,1880,6238,24561,nan
29,34,245,1058,4787,13508,nan
60,175,777,3415,15104,68069,nan
32,68,144,464,6304,17200,nan
32,68,144,464,6304,17200,nan
28,148,557,2195,7653,31263,nan
1,1,342,1352,5955,16007,nan
1,1,1,1340,2528,6637,nan
1,1,1,2434,7259,25648,nan
1,1,1,1114,2062,9835,nan
1,141,396,1085,7094,22547,nan
53,90,558,2792,11760,38499,nan
1,1,410,1490,4964,18495,nan
1,1,1,1,3212,17280,nan
1,1,1,1,2004,9454,nan
1,1,388,1056,2874,24399,nan
1,1,214,608,1953,8307,nan
1,80,257,284,4618,13762,nan
1,1,1,1,1716,9008,nan
1,1,116,213,748,1851,nan
1,1,1,1,1,6188,nan
1,1,876,4374,16487,80650,nan
64,132,1167,3518,15975,70505,nan
1,122,302,968,3872,30133,nan
1,1,482,932,2982,19333,nan
1,154,408,1345,4971,13999,nan
1,1,474,1012,3490,20256,nan
1,122,482,1798,3943,26540,nan
1,1,532,1038,3488,23145,nan
1,168,542,1542,6864,27563,nan
1,1,513,1112,3759,24267,nan
1,164,530,1806,6941,30113,nan
1,1,600,1010,5197,22334,nan
1,150,526,1806,6967,29889,nan
1,1,489,939,4740,20278,nan
1,1,340,1274,5751,25564,nan
1,1,412,1424,4940,22642,nan
1,1,166,368,868,4655,nan
32,38,70,198,1418,12218,nan
32,38,70,198,1376,12008,nan
1,60,308,538,1488,7470,nan
1,1,1,676,882,2086,nan
1,1,256,544,1400,3896,nan
1,116,218,1043,4059,18256,nan
20,140,364,1550,4538,23600,nan
1,130,226,792,4286,13958,nan
36,196,760,2352,10447,47314,nan
1,188,436,700,4060,12552,nan
1,188,1054,4633,24200,91699,nan
1,1,1,1472,2699,9141,nan
36,120,188,1634,4508,18690,nan
1,120,351,1684,4259,15417,nan
1,1,520,1676,3601,18529,nan
21,231,780,3409,14248,59665,nan
36,147,480,2574,8733,32919,nan
1,144,536,1804,6957,32884,nan
64,119,452,1026,10115,23130,nan
1,228,440,2072,5166,18528,nan
1,1,780,2160,5085,25697,nan
1,94,456,1026,5107,22563,nan
1,1,308,624,1308,8132,nan
32,112,236,1938,7042,29090,nan
48,152,524,1630,5038,18827,nan
1,1,1,1,1232,2768,nan
22,102,566,2839,14220,58589,nan
1,76,310,1352,6450,25063,nan
64,300,1320,6564,28053,118461,nan
18,134,422,2031,9070,39716,nan
56,307,1250,4980,21909,88355,nan
1,169,532,1581,7517,28570,nan
36,240,414,985,3086,12736,nan
36,228,776,5241,18581,86500,nan
36,228,776,5241,18563,86404,nan
64,184,744,2639,9983,42388,nan
1,1,262,450,2280,9200,nan
16,1,1568,3244,13438,41974,nan
1,1,1,1,14344,55419,nan
1,1,322,780,2979,10995,nan
36,148,752,2130,8631,47481,nan
27,36,552,2337,7253,39872,nan
64,192,1216,2987,15391,65765,nan
1,176,934,4152,17999,79023,nan
1,244,769,2836,11146,41575,nan
1,116,440,1652,3972,25923,nan
1,1,512,872,2264,10496,nan
36,164,556,1732,9018,41933,nan
1,1,1,1716,6148,20289,nan
22,104,276,936,3452,14049,nan
1,195,946,3843,18290,82449,nan
32,128,360,2069,7371,28354,nan
50,148,358,1374,6205,23259,nan
50,72,550,2090,7924,31792,nan
1,1,352,1472,4604,19236,nan
1,1,294,836,1490,4201,nan
1,1,410,1244,3926,8093,nan
1,1,398,908,1414,10525,nan
1,116,586,1444,2680,8038,nan
1,1,580,996,5998,9985,nan
1,1,340,572,2856,5393,nan
22,45,198,1018,3223,11229,nan
1,1,254,818,1329,10185,nan
1,120,216,1120,3472,12487,nan
1,88,284,1260,4575,21163,nan
27,138,426,1423,5402,18588,nan
1,56,206,575,1995,13195,nan
1,1,1,966,1272,12000,nan
1,1,1,1776,5936,6536,nan
1,1,250,826,1316,9935,nan
1,1,1,1066,3455,4967,nan
32,32,348,2148,8357,28983,nan
1,1,1,1824,7352,25106,nan
36,156,488,2788,4664,16040,nan
1,1,1,1960,5648,21876,nan
10,160,490,2296,6601,35611,nan
20,160,540,1668,8619,34080,nan
1,84,174,576,2529,8316,nan
1,96,202,552,2795,10500,nan
1,56,260,911,4751,14637,nan
24,63,270,605,2166,19211,nan
1,1,1,1,5312,19648,nan
64,112,736,1680,10416,30728,nan
1,1,1,1,3488,5216,nan
37,194,824,3166,12588,51396,nan
32,112,752,3440,11030,46543,nan
1,134,400,876,6083,23084,nan
1,106,166,402,3678,8602,nan
1,1,526,1525,5682,25041,nan
1,1,1,1390,3741,14538,nan
1,120,709,2613,12921,57554,nan
36,212,1043,4307,18223,82476,nan
26,125,357,1861,7051,26590,nan
42,152,548,2036,8551,34096,nan
1,132,488,1308,7456,23216,nan
16,118,616,1949,16824,49249,nan
1,1,1,1,2992,7216,nan
18,122,245,967,3348,21974,nan
1,1,468,892,2172,14233,nan
1,1,1,1,4558,6608,nan
1,124,233,1125,2939,12935,nan
64,304,1424,5272,20152,80352,nan
64,304,1424,5272,20152,80352,nan
1,1,286,470,1944,12033,nan
40,148,804,2757,8813,51106,nan
1,1,124,592,2144,3016,nan
34,96,322,998,8195,34646,nan
1,168,400,1552,5672,20316,nan
64,232,753,3493,13414,51224,nan
1,54,574,1620,5280,45071,nan
60,228,1139,5433,27103,149667,nan
22,177,558,1908,9143,36509,nan
1,98,316,1264,3525,11676,nan
1,70,437,1763,6324,25833,nan
1,1,1,1780,2755,14656,nan
1,1,1,1823,6374,8927,nan
40,270,731,3113,18251,59933,nan
48,316,1404,4921,22725,90378,nan
64,244,860,4076,13019,69414,nan
43,140,432,1823,4686,37074,nan
20,120,512,1805,11484,40864,nan
36,124,444,1811,8982,41494,nan
36,92,350,1447,6582,30979,nan
64,176,950,3636,15171,65710,nan
1,1,351,597,4476,12613,nan
1,176,824,1990,11415,42862,nan
26,150,617,3024,9827,48610,nan
36,138,592,2137,7491,29354,nan
1,148,508,1023,5562,14828,nan
1,112,402,1742,7706,39139,nan
40,288,598,4100,16870,66144,nan
1,112,704,3555,12088,46894,nan
1,48,272,598,3216,10322,nan
36,230,978,3616,14637,56237,nan
1,128,528,2012,9153,46837,nan
32,112,240,863,4832,15940,nan
1,64,516,2004,6522,28273,nan
1,64,288,1658,7249,34080,nan
12,76,282,1030,6281,40821,nan
32,104,456,1168,6677,20581,nan
1,1,272,716,2765,10915,nan
1,1,1,1,1276,1395,nan
1,76,490,1940,7741,37358,nan
16,88,488,592,8035,11062,nan
1,1,272,718,2788,3801,nan
1,104,1,1031,2430,21808,nan
1,112,1,674,3077,19599,nan
1,1,1,1328,4239,6647,nan
1,1,548,1308,4267,14229,nan
1,1,1,1,5674,9546,nan
1,1,1,1334,4237,6632,nan
26,36,162,991,2032,21314,nan
1,1,1,1996,5680,18304,nan
1,81,486,1286,6102,27193,nan
56,124,312,991,3635,16591,nan
1,116,224,524,1780,6184,nan
48,116,304,1073,3706,17664,nan
1,1,576,1691,6244,28402,nan
50,200,999,4049,16506,65282,nan
50,194,951,3922,16318,65307,nan
50,216,896,3898,15571,61243,nan
1,152,444,1780,4410,26524,nan
1,152,440,1807,4454,26573,nan
1,1,218,204,2712,9823,nan
1,1,230,204,2652,10292,nan
36,180,580,1741,10679,36872,nan
64,172,752,3072,13501,45980,nan
32,96,816,2110,11952,43575,nan
1,1,328,736,2906,12116,nan
1,192,780,4865,16530,83442,nan
36,174,904,3822,15271,67305,nan
48,132,320,2423,8762,33685,nan
33,116,906,4194,17552,72840,nan
64,168,420,3151,11578,44123,nan
36,158,400,3305,12175,46545,nan
32,144,276,1702,6018,22883,nan
24,100,287,1422,6802,24428,nan
1,1,1,2078,6532,23540,nan
1,1,1,1968,6629,23759,nan
1,1,460,879,4551,27955,nan
32,91,317,1429,4684,17880,nan
1,1,500,1390,3226,21433,nan
1,150,352,1179,4661,24479,nan
22,170,310,886,6859,26209,nan
1,64,336,2055,9768,40258,nan
22,1,330,1472,6493,28536,nan
1,1,1,844,1958,4788,nan
1,1,1,860,2271,8758,nan
1,1,1,794,1409,7444,nan
1,1,1,1,1814,4143,nan
1,1,356,739,3173,8311,nan
1,1,220,818,1772,6726,nan
1,1,354,832,2767,6765,nan
1,1,1,770,1702,7100,nan
44,122,512,1989,8239,24943,nan
20,172,810,2433,9967,46958,nan
12,124,508,2071,10033,38867,nan
20,184,660,3229,12823,47908,nan
56,144,541,2008,10415,38728,nan
48,247,1549,5567,30098,133187,nan
22,108,467,1812,6686,29337,nan
40,84,422,1200,6412,29018,nan
1,1,74,356,1628,7069,nan
1,1,74,360,1627,7128,nan
1,1,50,655,1528,6106,nan
29,118,524,2010,8256,34168,nan
1,58,350,1298,5383,20741,nan
34,127,683,3051,12040,48278,nan
22,85,391,1504,6338,27146,nan
1,80,382,1635,7595,30647,nan
22,114,620,2593,11265,46631,nan
29,122,517,1919,8077,33725,nan
1,58,366,1338,5297,20992,nan
31,126,668,2938,12060,49222,nan
25,141,549,2463,10707,43970,nan
1,119,438,1744,7739,35568,nan
14,152,608,2067,8792,35353,nan
56,230,417,2919,7656,43773,nan
1,156,396,2411,5597,38717,nan
1,1,646,1489,8023,44866,nan
29,36,364,1284,10775,49895,nan
35,36,265,1540,5468,21670,nan
1,84,206,642,4117,19060,nan
1,108,156,1058,1674,20636,nan
1,128,841,2242,9922,35789,nan
28,85,409,1547,6512,25299,nan
21,95,306,2275,6779,22844,nan
39,93,517,1970,8630,29040,nan
1,64,124,554,2054,8209,nan
1,1,1,1,2329,10480,nan
1,1,1,1,5355,8955,nan
1,1,1,1,3436,11768,nan
1,1,1,1770,5054,8641,nan
50,110,508,1775,7388,30881,nan
64,204,932,4152,16299,67440,nan
1,1,1,300,1104,1744,nan
1,168,600,1515,3583,21230,nan
1,92,278,866,3406,12818,nan
64,152,728,2442,11914,37156,nan
36,222,932,3550,17877,70858,nan
14,103,393,1466,5889,24424,nan
29,182,564,2434,9900,40763,nan
1,148,285,869,2957,11107,nan
1,1,572,1697,5387,22919,nan
1,94,450,1124,6277,13421,nan
1,1,156,1128,5188,21170,nan
1,180,996,4170,18832,71723,nan
50,148,356,2073,9020,34349,nan
1,1,472,1472,5529,9891,nan
36,180,744,2328,7352,39755,nan
1,1,662,1686,4892,18946,nan
32,128,404,1560,8508,34077,nan
32,1,308,1532,6572,27751,nan
20,60,318,1692,7367,34289,nan
1,1,372,1424,6346,44965,nan
1,144,418,2116,3724,34566,nan
50,118,430,1494,6440,42006,nan
26,142,556,2897,11896,49524,nan
64,228,752,3633,16218,49623,nan
64,224,786,3558,13204,54210,nan
48,212,788,2972,11432,46773,nan
36,64,375,972,3019,24076,nan
1,1,406,1120,1580,3390,nan
1,104,424,1188,3028,15324,nan
1,1,374,716,4066,14574,nan
1,89,189,1073,4079,15815,nan
1,89,196,1047,4074,15912,nan
1,1,464,1922,7162,19580,nan
1,1,184,892,3356,10364,nan
1,1,358,1116,4570,9606,nan
28,144,537,2168,10370,51183,nan
1,120,349,1467,5260,21437,nan
1,1,373,975,4284,16621,nan
1,200,576,2236,8382,32169,nan
1,1,140,528,848,2928,nan
24,136,408,1824,5072,34208,nan
64,144,1128,3866,12116,42372,nan
1,188,298,1825,3994,26904,nan
1,1,237,816,2506,11225,nan
1,1,1,1,4778,6305,nan
1,196,524,3116,18636,69576,nan
32,144,216,1631,11262,24166,nan
40,144,216,1686,10653,23671,nan
1,140,292,484,4699,12400,nan
12,127,468,2219,7939,11550,nan
25,36,153,926,1484,11950,nan
1,1,1,1,1,5241,nan
1,142,330,1158,2965,20796,nan
1,1,256,662,1829,8997,nan
50,145,572,1998,9895,32574,nan
29,158,324,972,3729,30385,nan
20,126,353,1450,7976,32415,nan
1,1,1,2016,3954,14683,nan
1,1,1,696,2167,6812,nan
1,1,132,952,2038,4308,nan
1,1,176,832,2060,4759,nan
1,1,155,942,2063,4434,nan
1,1,153,868,1872,4080,nan
1,1,134,930,2049,4366,nan
1,1,1,569,2088,7089,nan
1,1,1,1,4150,13545,nan
1,98,620,2237,7936,41842,nan
36,140,364,2275,7574,29454,nan
1,48,92,638,2170,6882,nan
1,92,302,1308,5031,29428,nan
1,96,302,1382,5081,29241,nan
27,53,357,966,6813,31064,nan
1,208,656,1016,6640,27756,nan
64,136,760,1464,5632,25662,nan
1,1,1,952,3228,12462,nan
64,80,80,80,176,1068,nan
1,1,1,1,1,4224,nan
1,1,416,772,2507,8629,nan
1,1,272,636,1253,5152,nan
48,188,644,3832,16669,67455,nan
1,152,644,2482,11783,46929,nan
1,136,512,1683,9653,35384,nan
1,1,1,1,1,23530,nan
22,98,345,1464,7269,30260,nan
18,63,446,1171,5373,38006,nan
18,28,450,1176,4051,37985,nan
15,78,313,1271,4538,20663,nan
1,178,324,1264,5183,16531,nan
1,1,264,616,829,4590,nan
1,126,364,1425,4943,18582,nan
48,112,288,1236,6329,31874,nan
1,1,1,1,5907,12762,nan
36,58,459,1808,9871,49082,nan
1,1,1,1,1,27036,nan
1,112,224,970,4673,14202,nan
1,136,570,1974,9541,37081,nan
1,60,224,779,2244,12336,nan
56,120,804,2654,8559,40676,nan
32,144,312,1129,4116,11827,nan
1,1,204,948,2952,16863,nan
1,1,1,1,1,23388,nan
1,74,473,2496,8518,38888,nan
1,1,1,1,4302,12666,nan
32,252,1343,7461,37911,185598,nan
1,1,176,1352,3980,18026,nan
1,120,372,1588,7648,28563,nan
1,1,150,571,1339,3387,nan
28,117,468,2027,7575,34470,nan
11,90,335,1702,7089,29999,nan
46,177,612,2974,13463,58173,nan
24,140,478,1687,7791,37864,nan
1,1,636,1670,5809,23442,nan
1,1,652,1929,6476,26521,nan
1,1,651,1806,6460,27411,nan
1,1,618,1718,5731,23849,nan
1,1,370,692,4883,17142,nan
1,1,411,1296,6311,25883,nan
64,136,1026,3983,15727,74230,nan
64,147,1026,2618,11434,71105,nan
1,112,208,488,1644,7077,nan
1,64,281,1874,6910,22855,nan
1,46,168,1278,4611,14146,nan
1,50,173,652,3114,11074,nan
1,1,250,691,2669,13325,nan
1,64,281,1864,7071,23314,nan
1,1,208,208,1104,9104,nan
1,1,490,844,2754,10482,nan
48,128,592,2335,9066,41839,nan
1,1,284,424,2834,4220,nan
32,228,540,1851,10784,41230,nan
1,96,232,857,3394,13758,nan
57,148,477,1748,4344,24920,nan
36,102,407,1392,6909,38020,nan
1,110,374,1120,4750,17260,nan
1,57,397,1673,5116,25979,nan
42,118,308,1825,8947,40448,nan
48,128,316,1444,7011,22014,nan
36,128,372,1308,4398,16632,nan
48,116,336,1507,6483,25686,nan
1,1,512,1179,5321,15206,nan
32,220,953,3828,15266,62678,nan
1,1,272,616,1984,4556,nan
36,152,557,2101,11447,41461,nan
1,60,280,936,4356,16014,nan
1,104,544,1711,10354,37249,nan
1,60,218,652,2765,8791,nan
1,1,1,1156,2204,13737,nan
1,1,177,858,2636,12469,nan
1,110,280,583,1111,5440,nan
26,120,434,1570,4522,20271,nan
64,136,352,1020,3597,26368,nan
24,113,244,1628,4152,17910,nan
36,180,800,2714,9010,36363,nan
1,98,355,719,4772,13114,nan
1,128,260,960,4996,12016,nan
48,200,654,5776,24460,132030,nan
1,116,292,547,3199,12080,nan
20,120,242,1196,2896,9347,nan
1,130,334,2198,6275,28833,nan
1,132,264,404,2430,11079,nan
1,88,178,640,2959,11012,nan
1,144,404,895,4487,14402,nan
1,1,628,888,5104,20044,nan
1,176,312,1009,3481,12518,nan
1,148,262,1087,4376,15278,nan
15,53,477,745,6318,17891,nan
20,110,469,1628,6222,28088,nan
34,187,808,3596,15110,61337,nan
1,64,205,1022,3050,14515,nan
22,104,196,974,3954,14860,nan
36,128,475,1067,5262,31061,nan
1,1,260,608,3966,20328,nan
1,1,276,671,2056,9142,nan
1,1,134,802,3174,14067,nan
1,1,95,499,1391,5706,nan
1,1,134,406,2010,8347,nan
1,1,1,236,864,2590,nan
1,1,134,406,2010,8354,nan
1,1,1,1,1,17916,nan
1,1,1,1,1,15933,nan
1,1,1,1,1,11206,nan
1,1,1,236,864,2591,nan
34,130,308,1767,6494,25966,nan
32,184,1096,2838,10692,37098,nan
1,1,1,872,1386,3214,nan
1,198,540,1439,9105,34610,nan
1,230,620,2626,8130,27490,nan
22,64,318,962,3404,12952,nan
1,88,140,462,1780,11025,nan
1,104,332,926,2992,8105,nan
1,64,312,899,2931,10159,nan
64,192,964,3942,15594,68653,nan
64,192,408,2512,10052,39472,nan
36,108,255,1262,4982,27523,nan
14,64,308,1164,4800,13930,nan
1,1,1,1296,2232,6578,nan
1,1,440,1204,1910,12037,nan
1,1,460,1652,2541,22485,nan
1,1,354,605,3363,7071,nan
28,136,701,2305,6035,24014,nan
1,1,436,794,4257,12420,nan
28,136,680,2311,5780,23337,nan
1,1,440,781,4274,11868,nan
34,88,282,1771,4869,18556,nan
1,112,436,1441,7468,23952,nan
1,1,1,2080,3062,22868,nan
1,78,384,1958,9247,41206,nan
1,132,610,2503,12221,54400,nan
1,92,648,3046,13769,60274,nan
1,188,808,3301,14599,65777,nan
36,88,483,1938,5585,28758,nan
1,88,476,1910,5645,28501,nan
64,1,176,1620,5789,21108,nan
48,110,652,2524,9402,38418,nan
64,168,1104,3960,13744,67040,nan
36,162,696,2869,13067,59604,nan
1,194,594,3258,13192,82064,nan
1,88,276,1163,4535,13734,nan
1,88,252,596,2659,10182,nan
1,1,140,623,1638,6902,nan
1,1,182,596,1617,4949,nan
26,130,784,3185,16072,77462,nan
64,124,520,2144,11217,54443,nan
36,57,350,950,3249,15250,nan
1,1,784,2512,12785,80239,nan
1,22,29,495,2413,9272,nan
32,96,448,2514,7303,35405,nan
1,168,939,2920,11829,52033,nan
20,100,396,1554,5166,23437,nan
1,1,50,252,1198,5213,23280
32,176,916,4229,18803,91095,nan
1,80,771,2685,13841,50559,nan
36,66,216,1182,5695,25006,nan
1,1,172,746,2397,11770,nan
22,90,318,948,4989,22077,nan
1,60,396,1173,4616,21647,nan
1,214,440,2511,7079,45252,nan
1,1,966,1767,10440,49499,nan
1,1,1,3020,6698,37961,nan
1,87,413,2308,11450,64619,nan
1,109,305,2040,9548,49704,nan
48,176,545,2301,11668,47396,nan
48,172,526,2287,11641,45701,nan
48,176,560,2238,11804,47006,nan
48,76,464,1156,4100,18635,nan
1,1,294,508,1295,6948,20301
34,174,222,1316,4419,20597,nan
42,82,180,865,3345,13498,nan
1,1,398,922,2875,21988,nan
20,60,272,1303,6045,28930,nan
1,26,407,1771,7189,35958,nan
1,1,1,817,2338,8543,nan
1,1,344,902,3118,13731,57824
1,1,1,1136,2664,7492,30164
1,1,311,1498,5370,20655,nan
1,1,1,1757,6092,20314,nan
36,140,1012,2232,12049,42862,nan
64,116,664,2348,9717,47325,nan
1,1,484,1021,3859,16326,nan
1,1,204,206,1538,6265,nan
64,400,1035,5132,18637,70747,nan
64,232,824,7079,16449,127676,nan
64,232,1256,5023,19493,87342,nan
64,88,1092,6155,22938,112281,nan
64,224,912,3439,15533,56042,nan
49,150,531,836,8507,19321,nan
56,164,546,1440,6234,26512,nan
50,146,490,1557,5713,25841,nan
1,108,276,605,3534,8267,34475
1,1,518,1828,9265,27612,nan
1,50,521,2015,12084,64875,nan
1,1,327,732,3444,13953,nan
1,56,312,1165,4072,17997,nan
1,74,296,887,3211,12018,nan
1,1,298,1012,4436,30479,nan
1,1,1,554,925,2505,nan
11,164,618,2945,13218,56993,nan
26,146,648,2713,7855,48329,nan
1,1,320,448,2672,8000,nan
1,1,168,496,1540,4956,nan
48,164,410,1470,8665,35773,nan
1,70,258,868,2343,14220,nan
1,1,304,814,1040,2322,nan
1,1,1,1546,4743,7467,nan
45,180,753,4063,13427,62306,nan
43,130,613,2302,9148,38748,nan
56,156,478,2308,7510,29720,nan
64,186,598,2382,9363,33419,nan
56,180,762,3172,12808,56114,nan
64,304,1064,4816,18768,70968,nan
36,146,674,2536,9194,35140,nan
14,90,272,1214,4814,19470,78388
20,126,254,820,4173,22665,nan
36,92,132,751,2469,10569,nan
48,124,192,884,5901,16839,nan
1,1,1,916,1465,8469,nan
1,1,1,842,1401,7946,30773
1,1,1,1089,1975,10314,39904
1,1,420,974,1644,12707,49214
1,1,1,864,2393,7857,29628
1,72,223,954,4195,15318,nan
1,72,233,954,3345,14216,nan
1,1,1,1,8211,22984,nan
1,1,344,882,3100,13699,57945
1,1,1,1136,2664,7482,30175
32,80,416,1439,7500,25209,nan
1,224,872,2104,7553,42402,nan
1,160,564,1994,5966,26646,nan
26,122,443,1692,6749,27589,nan
64,307,1125,5220,19601,85436,nan
22,62,338,1260,4901,18939,nan
50,258,1017,4474,17962,73039,nan
64,136,752,2252,8597,56565,nan
1,1,508,1644,2484,4889,nan
64,136,836,4059,13075,59736,nan
26,122,443,1696,6707,27513,nan
64,307,1125,5198,19618,85681,nan
22,62,338,1265,4922,18914,nan
50,258,1017,4474,17981,72599,nan
1,128,132,560,3792,8764,nan
1,1,1,2395,6586,16572,70231
1,1,1,1,11033,33282,nan
1,1,1,2140,6627,25309,nan
1,1,604,1221,4546,18377,nan
1,160,500,1255,6905,17280,nan
1,112,376,996,4643,23148,nan
36,102,370,2270,8214,33884,nan
32,101,411,1938,8656,33065,nan
22,106,371,1921,8766,31885,nan
43,99,412,2744,10344,37069,nan
43,88,481,1800,7661,35199,nan
22,98,356,2644,9568,32767,nan
26,70,418,2027,7747,30257,nan
28,172,640,3404,16182,55543,nan
42,100,289,1139,4568,25721,nan
1,60,246,596,3878,11454,nan
28,90,492,1931,7744,32094,nan
28,148,712,3328,16786,64873,nan
1,98,370,1222,4012,16694,nan
42,100,289,1087,4454,24785,nan
1,1,292,661,2762,10284,nan
1,1,292,653,2699,10148,49722
1,76,360,1243,3985,14887,nan
1,36,124,1053,4035,19901,nan
1,96,267,2230,7533,38955,nan
1,128,283,849,3550,10948,nan
1,128,283,849,3577,10950,nan
1,164,208,1365,6405,28878,nan
1,92,348,1080,5834,25077,nan
1,132,120,746,3555,14177,nan
43,162,347,2709,8303,39874,nan
43,111,265,1697,9776,30267,nan
1,78,367,1852,6445,27112,nan
1,92,515,1944,6907,34930,nan
1,72,226,1156,4117,23316,nan
1,1,276,400,1143,2016,27680
1,1,440,448,6884,7444,10068
1,96,96,1696,2912,2912,nan
1,176,204,761,3974,16953,nan
1,1,1,464,1360,2128,nan
1,1,208,988,1374,3244,nan
1,1,1,1042,3079,13060,50757
1,1,1,1042,3094,13022,51455
1,1,1,1344,6264,6408,nan
1,1,248,1096,4555,12711,nan
1,96,96,96,6816,6816,nan
1,1,464,1744,7096,27984,nan
1,1,324,952,4762,22045,nan
1,1,1,423,1250,4844,24606
1,1,1,1,2064,6672,19544
1,1,1,290,1577,7169,30407
1,48,112,252,3644,15363,70489
1,1,329,191,434,20333,84489
22,104,263,858,12337,34291,nan
28,240,722,2546,12258,57046,nan
1,208,360,1316,4350,18926,nan
1,1,105,396,1007,3429,nan
42,148,728,3540,11298,59207,nan
1,36,82,429,1608,7139,nan
1,76,304,674,2501,17884,70782
1,94,204,823,2818,11779,52504
1,90,264,652,2649,11144,46594
1,90,264,654,2704,11129,nan
1,1,1,1,8178,16478,nan
1,88,204,434,1103,4075,nan
1,1,82,676,1952,8957,36856
1,120,256,970,3374,17214,62962
20,112,368,1672,6328,26072,nan
1,48,140,1300,8234,29444,nan
1,68,206,890,6620,17898,nan
33,175,892,2919,15706,57403,nan
32,96,577,1578,9757,42672,nan
1,18,307,620,4025,7881,nan
43,180,726,3568,21750,103229,nan
1,124,316,493,4569,8977,nan
1,128,328,1018,4174,8098,nan
26,148,270,1731,7163,33092,nan
36,288,1072,5152,20436,85783,nan
1,100,284,1204,3511,11826,49331
64,232,632,2367,11479,44010,nan
1,1,1,1144,3277,10394,nan
36,192,778,3988,16369,74306,nan
1,204,631,3789,18402,91122,nan
36,188,868,2862,11071,52226,nan
1,1,480,1774,5373,21713,nan
1,1,1,1,13065,42134,nan
1,1,1,1,9750,28157,nan
1,1,1,1682,5161,14412,nan
36,62,130,932,3391,13670,nan
1,1,1,1189,4035,7352,nan
1,1,1,1200,3953,7034,nan
17,86,419,2967,7039,24915,nan
14,116,372,1177,5050,16637,65078
1,158,336,876,3774,19012,38209
18,56,324,844,4179,16168,69318
1,1,1,406,726,1677,12889
64,124,380,2962,9601,41653,nan
1,212,564,2298,5051,33939,nan
1,144,360,1385,3495,27035,nan
1,1,1,222,747,2010,6509
1,1,1,1730,2213,5088,15517
1,1,1,120,1290,2514,4489
36,82,596,1340,10430,22039,nan
1,64,250,370,1616,8689,nan
1,1,1,594,1411,4392,nan
64,116,651,2119,10049,37056,nan
1,176,204,744,3934,16740,nan
40,132,349,976,4560,17530,nan
28,236,728,2600,12207,56368,nan
1,56,310,623,2571,16159,nan
15,94,153,1036,4176,26034,99566
1,1,1,1,5880,19035,nan
32,112,288,1438,6112,35160,nan
1,1,1,2454,4181,11100,nan
1,1,1,1800,2240,4000,nan
34,140,486,2199,9952,56937,nan
1,124,279,844,3928,15979,nan
39,128,310,1447,5060,25403,109247
1,168,525,1967,6253,34721,nan
1,128,360,1490,6454,32505,nan
36,240,906,3827,13960,68740,nan
22,122,562,2555,9163,51280,nan
1,116,236,572,1948,6941,27638
1,208,408,3205,20569,61288,nan
1,208,408,3063,20211,62776,nan
1,212,344,2757,18901,51226,nan
1,1,624,2306,17310,54719,nan
1,224,213,2890,14717,56651,nan
56,186,1094,4008,15949,72453,nan
36,160,596,1932,7774,33500,124152
64,144,400,2208,7441,32600,nan
64,164,688,2140,11031,37570,nan
29,134,626,2615,9117,43995,nan
1,50,356,873,3610,15639,nan
34,160,527,2547,10841,44725,nan
50,106,586,1929,7452,47775,nan
1,112,272,720,2608,10432,42496
1,60,1,1668,5082,20885,nan
1,1,1,1,6944,7712,nan
48,179,899,3821,14614,58415,nan
1,176,413,2450,15861,64065,nan
1,188,496,1586,10644,41486,nan
48,200,494,4251,10943,52223,nan
1,94,295,807,4736,14607,51026
20,188,692,3843,16336,104046,nan
1,88,842,2176,10262,52110,nan
1,1,252,446,2268,6789,nan
1,1,198,334,1756,7036,nan
1,116,368,1380,4757,16704,nan
1,128,227,402,1252,3779,nan
1,120,472,1656,6096,30581,nan
37,190,802,3293,13852,56359,nan
36,172,854,2853,12780,50870,nan
1,120,549,2423,10055,45192,nan
1,68,277,662,2284,22163,nan
1,151,406,1276,4937,29591,nan
12,71,492,1446,7934,27486,nan
12,81,476,1486,7858,29395,nan
1,132,533,2123,6716,18804,nan
1,136,404,1236,3795,11756,87650
1,122,488,1350,5822,20532,nan
1,103,202,613,3852,8289,nan
1,1,1,1576,4736,15232,nan
20,109,514,2541,12392,61184,nan
20,112,461,2507,9361,39019,nan
20,160,708,2696,10622,47626,nan
48,214,907,2950,13516,51749,nan
1,1,1,1,3088,8992,nan
1,1,1,1,1,12728,nan
1,1,1,1,1,17876,nan
1,1,1,1,4925,23005,69065
1,1,1,762,2188,7025,23677
1,1,302,704,2291,7974,30987
1,62,300,862,2845,9635,46805
1,1,666,1906,8312,24907,74164
1,1,1,1022,4655,11873,56563
1,112,336,436,3260,6075,17592
32,128,468,1548,6497,32562,nan
64,360,2480,9111,39134,164555,nan
64,424,1645,6682,28555,121088,nan
64,200,978,5040,20964,93241,nan
1,1,263,649,2589,9296,nan
1,1,263,643,2550,9317,nan
64,204,902,2551,11954,33757,nan
1,62,304,889,2920,10210,nan
1,1,276,400,1144,2085,nan
1,1,1,1,1,9766,nan
16,96,604,2041,6167,25724,nan
1,144,612,2388,8595,42534,nan
1,1,263,634,2567,9226,nan
1,1,263,628,2575,9389,nan
1,1,1,1518,4740,7700,nan
1,1,1,1,3795,6185,nan
1,1,1,1,4347,6647,nan
1,1,1,770,4374,11581,nan
1,1,1,1700,5574,8328,nan
42,150,469,2111,8482,34600,nan
22,130,385,1789,8718,38816,nan
64,192,679,2918,10673,46090,nan
1,78,1,824,2682,8645,nan
1,48,256,1045,3017,12724,nan
1,144,470,1652,4093,22367,nan
1,1,1,514,1275,4056,nan
1,312,688,2791,7928,36638,nan
1,1,166,526,1462,6105,nan
1,1,1,796,2635,8602,nan
1,1,140,544,1520,4512,nan
1,176,232,712,3996,17228,nan
1,1,1,740,4349,16422,nan
20,108,562,1793,8275,39907,nan
1,1,1,1,1,16172,nan
1,1,1,1,1,1,nan
36,200,862,2891,11392,45497,nan
1,120,1,1174,4276,16652,nan
1,48,504,1610,7938,35038,nan
1,1,1,1312,2832,12037,nan
1,1,1,1,1,26560,nan
1,1,1,1,1,16192,nan
64,252,1252,4820,19053,76925,nan
24,140,150,1318,10591,36200,nan
1,1,312,686,1179,3054,nan
1,1,1,1,2894,9848,nan
1,76,332,1593,6669,30262,nan
1,60,248,989,2775,15966,nan
1,1,742,2298,9681,33112,nan
24,140,150,1284,11742,42050,nan
1,1,393,1191,3452,18715,nan
1,1,324,673,3058,11256,nan
1,85,272,1267,3707,14820,nan
64,292,1036,4252,17719,70989,nan
1,87,429,1359,3401,16221,nan
48,172,1068,4295,17638,66845,nan
1,1,314,1352,5460,24012,nan
1,1,350,1138,7170,33671,nan
1,168,344,1636,4601,17146,nan
1,168,338,1634,4443,17255,nan
1,200,468,1221,4474,20968,nan
64,200,1044,5021,23839,105918,nan
48,205,960,4075,16184,67894,nan
64,288,1052,4026,16035,64280,nan
64,265,1065,4575,18472,71401,nan
64,136,994,3517,15697,59537,nan
32,294,920,3796,15809,62283,nan
1,144,512,1940,8124,19579,nan
64,192,572,1272,10331,41783,nan
1,1,1,1817,3856,18469,nan
1,1,288,368,2352,7263,nan
52,112,405,2625,10499,34779,nan
16,82,1000,2804,8754,13942,nan
48,93,580,2266,7555,43844,nan
32,52,602,2494,10916,30347,nan
52,129,401,2667,12540,44231,nan
64,144,258,874,3779,15702,nan
32,120,544,1846,7622,29534,nan
1,1,384,904,2602,9149,nan
48,118,580,2086,11877,57372,nan
1,88,376,1251,5062,20814,nan
42,136,656,2123,8133,44251,nan
28,112,495,1799,8058,37445,nan
1,1,1,1812,3821,18341,nan
1,1,1,858,3252,10566,nan
40,127,340,2245,12221,53008,nan
1,1,1,1,2169,4896,nan
1,78,250,2186,7003,31689,nan
32,152,571,3097,11585,49546,nan
1,1,1,3020,9045,20634,nan
1,1,1,1992,3972,19672,nan
1,200,660,1227,8213,37625,nan
1,1,346,979,4766,12622,nan
1,1,396,1121,4512,10295,nan
1,176,460,1134,4445,21300,nan
40,108,606,2169,14245,50862,nan
42,224,680,2714,12585,62146,nan
1,1,1,1504,2526,5812,nan
1,216,446,1672,7994,38042,nan
1,228,490,1685,8196,38886,nan
64,216,352,2105,6910,33267,nan
1,1,140,721,3954,16203,nan
40,194,1117,5170,26648,126960,nan
1,226,350,1866,4766,16636,nan
1,208,344,1834,4927,16965,nan
24,186,906,3834,15510,65761,nan
16,86,254,1614,4767,21857,nan
40,243,1220,5628,26755,133516,nan
1,1,1,1,1,3156,nan
64,16,168,456,9160,35093,nan
1,120,168,1792,2136,29545,nan
24,140,625,2080,8221,50422,nan
1,56,148,442,1098,9426,nan
1,186,478,1140,5622,20191,nan
1,244,1309,5489,25548,127117,nan
1,186,481,1110,5723,20150,nan
48,128,774,2802,11543,59622,nan
1,120,744,3290,17490,74594,nan
1,232,912,3450,16249,71597,nan
36,132,427,2053,7792,29979,nan
36,149,796,2623,9597,50100,nan
1,1,508,1202,4308,17697,nan
1,1,1,2096,3104,8562,nan
1,205,721,2837,8316,31641,nan
1,184,759,2683,9477,40356,nan
1,210,806,3100,9960,40990,nan
1,206,808,3330,10701,47028,nan
1,189,802,3246,10721,42042,nan
1,194,690,2859,9001,35137,nan
1,215,768,2949,9245,38556,nan
1,192,758,2709,9166,37369,nan
1,1,939,2424,9702,38055,nan
1,205,696,2704,7674,32086,nan
1,211,830,3768,12675,58652,nan
1,192,753,2954,8509,34227,nan
64,130,773,5747,29551,190105,nan
43,151,487,2611,10414,47704,nan
1,60,156,522,2377,14673,nan
22,1,128,686,1661,8735,nan
1,60,1,616,2010,7223,nan
1,1,1,1,1190,3199,nan
1,1,1,1534,4147,25155,nan
1,41,325,1569,5942,26214,nan
1,41,315,1507,5623,24333,nan
1,1,1,1,5285,9724,nan
31,154,576,2494,11214,52265,nan
48,240,917,4682,20286,107963,nan
1,84,390,1034,3111,15732,nan
1,26,294,858,4381,15651,nan
1,1,234,702,2394,9612,nan
1,1,385,1484,4841,17411,nan
1,54,264,588,1768,8356,nan
1,70,232,922,3286,13482,nan
1,1,1,548,900,2610,nan
1,188,749,1252,6174,41620,nan
1,160,316,1938,4416,16242,nan
1,216,448,1641,6978,33341,nan
1,1,140,727,3984,16215,nan
64,216,352,2086,6978,33639,nan
43,161,657,2311,8446,44080,nan
16,110,587,3373,12509,45124,nan
36,74,447,2958,14032,96365,nan
36,200,647,3482,13058,45877,nan
1,212,704,1495,9108,28702,nan
60,210,915,2825,13238,61624,nan
1,230,706,1493,8981,27916,nan
1,212,704,2170,6782,34923,nan
64,272,956,2843,15706,61041,nan
1,168,400,1500,4768,28825,nan
1,168,394,1499,4690,28170,nan
1,200,474,1042,4168,30482,nan
14,84,587,3494,12532,43812,nan
1,1,1,620,1422,3144,nan
1,1,1,992,1312,2292,nan
1,1,272,608,1737,4622,nan
64,144,716,2443,10688,40292,nan
1,1,668,1556,5174,20786,nan
56,180,1176,6609,23666,102372,nan
1,57,320,1186,4787,19475,nan
53,151,502,2575,10892,46442,nan
1,92,358,1363,5541,25327,nan
36,36,296,1368,4452,17320,nan
1,1,326,1289,2008,15090,nan
1,136,584,1831,6631,19163,nan
1,1,824,2512,4799,31533,nan
36,102,314,745,4691,22097,nan
1,1,1,1,1080,3136,nan
64,240,723,1960,6985,28729,nan
1,1,390,1108,4263,13423,nan
34,109,508,2190,8931,41741,nan
1,160,1,946,2499,13169,nan
1,144,336,1099,3580,17241,nan
1,1,346,901,3402,18443,nan
1,1,304,943,4550,20775,nan
16,22,525,5447,20897,103800,nan
1,1,1,772,2036,9750,nan
1,120,196,732,2595,9951,nan
1,36,50,362,2048,3578,nan
1,64,1,539,1423,7044,nan
64,320,1136,5218,16807,88041,nan
1,120,176,952,3626,15158,nan
64,148,608,3776,11151,57264,nan
36,154,486,1437,7336,29980,nan
1,165,450,1072,9444,33443,nan
1,50,288,1160,4468,18823,nan
1,64,382,2153,11136,55678,nan
1,144,464,1012,6039,23809,nan
60,122,503,2176,10043,40658,nan
1,28,148,744,1401,6369,nan
1,1,374,988,2048,4903,nan
1,1,1,1202,3784,4552,nan
1,120,834,3292,11551,56169,nan
1,1,416,2072,5877,27135,nan
1,128,272,644,4813,19895,nan
1,1,269,1186,4851,14622,nan
1,80,236,885,4328,14713,nan
1,1,269,1192,4811,14538,nan
1,80,236,885,4324,14724,nan
36,88,536,1658,10219,35689,nan
32,196,940,3678,17543,75845,nan
1,54,336,694,4559,11530,nan
1,1,762,1211,7069,17496,nan
1,113,414,1390,6408,22024,nan
1,134,439,1391,6332,23258,nan
1,90,337,1065,5338,27728,nan
36,188,652,2101,6429,30765,nan
1,114,196,1414,4411,7718,nan
1,1,1,1,3444,4885,nan
22,77,317,1634,6461,28612,nan
22,76,454,1838,8110,34884,nan
22,80,417,1754,7363,30014,nan
1,1,1,2120,7390,10010,nan
22,94,565,2283,12532,66852,nan
32,120,186,168,1078,8126,nan
22,72,388,1219,6559,16931,nan
64,256,1110,3968,17869,71216,nan
28,96,302,1777,7414,26114,nan
1,95,274,1547,3742,12527,nan
1,1,612,973,3107,13538,nan
1,1,1,596,1060,1164,nan
1,1,1,1414,2717,7557,nan
24,1,112,1032,5545,35180,nan
22,36,376,1392,5994,26032,nan
36,92,740,2955,13876,62105,nan
22,49,389,1529,6774,29794,nan
1,124,119,1565,2859,20685,nan
64,136,424,1184,4812,34078,nan
64,184,484,1946,6493,31673,nan
1,155,300,1147,4622,28317,nan
1,192,564,1387,8333,34192,nan
64,138,584,3489,13899,52072,nan
1,1,1,694,1192,4875,nan
64,136,792,2616,7218,37661,nan
34,88,390,931,3296,11175,nan
34,88,390,914,3393,11753,nan
32,304,1448,3944,18175,62470,nan
64,168,344,1232,4272,19018,nan
1,46,186,494,1988,10994,nan
1,1,1,1100,1864,10921,nan
1,1,1,1,1332,2171,nan
1,1,1,752,840,1743,nan
44,44,44,44,1310,18285,nan
39,39,39,39,1469,14294,nan
46,46,46,46,1641,16366,nan
52,52,52,94,1377,18962,nan
1,124,337,1020,6092,31703,nan
1,1,140,758,4130,16068,nan
20,140,399,1928,7827,31168,nan
1,76,268,591,2030,10930,nan
1,1,118,350,1253,5452,nan
1,36,144,469,2263,9256,nan
1,74,258,1040,5301,24532,nan
50,162,878,3778,16841,76043,nan
42,146,685,2885,9109,48270,nan
42,146,675,2904,9045,47698,nan
1,1,1,1,7034,13840,nan
1,1,1,2196,5297,21736,nan
1,1,1,2148,5114,21085,nan
1,1,1,2050,4045,15564,nan
1,1,1,2134,3857,14632,nan
1,1,718,1960,3696,25467,nan
1,132,308,1444,4868,19870,nan
36,188,580,1688,5920,31517,nan
36,140,584,2860,6679,30938,nan
36,140,480,2796,8212,30627,nan
1,173,510,1488,9976,40793,nan
1,1,1,782,4789,12540,nan
1,112,172,1030,3719,21570,nan
1,1,272,464,1257,4694,nan
1,166,480,2334,9672,41517,nan
1,70,234,1378,6740,26832,nan
1,1,602,1821,7147,18158,nan
1,1,444,840,2828,9649,nan
1,1,1,1,1,1,nan
36,76,152,630,2969,11211,nan
28,70,292,1363,4620,19366,nan
36,124,399,1708,5456,25152,nan
20,104,568,1784,7596,33577,nan
18,78,206,621,3455,14602,nan
49,134,758,3226,12783,52177,nan
35,123,559,2375,9585,39867,nan
32,332,1220,4972,18541,77196,nan
22,76,200,1272,3587,15935,nan
32,164,1100,3684,16991,69508,nan
14,112,338,1170,4887,19408,nan
34,163,530,1975,7168,28976,nan
1,1,297,232,3110,11794,nan
1,1,1,1,5483,20051,nan
1,1,1,2668,6632,33092,nan
1,1,1,1,5254,16323,nan
20,198,525,2074,10048,53039,nan
34,183,537,2357,10892,52424,nan
34,198,530,2141,9955,51339,nan
64,168,992,5448,23961,92467,nan
32,174,567,1932,7981,38579,nan
28,150,559,2632,13531,77236,nan
42,208,452,1857,7886,33038,nan
24,210,659,3491,15120,59947,nan
1,1,628,2039,3556,12153,nan
1,1,564,1733,2798,7896,nan
1,1,635,1882,3404,10615,nan
1,1,684,2063,4528,16039,nan
1,98,312,804,3211,12560,nan
1,256,1028,4637,17636,72485,nan
1,1,1,1,5688,8461,nan
1,112,352,768,1920,15802,nan
14,92,290,1248,7299,24460,nan
14,92,294,1262,7279,24998,nan
1,228,661,2838,9375,37978,nan
34,144,500,2008,7104,32861,nan
1,88,360,968,4443,23411,nan
1,112,156,1376,3468,16096,nan
22,194,632,2455,7668,40856,nan
64,136,556,2596,6434,33741,nan
14,232,424,3134,10244,41842,nan
1,106,259,1022,3786,15321,nan
1,87,299,934,3869,12327,nan
1,1,225,669,2244,8561,nan
1,112,697,2701,11324,43919,nan
32,172,399,1564,4816,22860,nan
1,124,588,2561,13113,51016,nan
1,106,259,1015,3609,14861,nan
1,87,299,916,3806,11373,nan
1,1,225,669,2205,8629,nan
32,200,472,2110,9128,29937,nan
32,200,720,2252,5861,25132,nan
1,1,244,564,2130,10596,nan
22,51,164,643,2812,10793,nan
32,152,256,1864,7266,31708,nan
1,1,1,1,6144,24457,nan
20,104,236,1720,5277,23772,nan
1,36,178,845,1621,15048,nan
15,36,174,837,2519,10502,nan
20,176,760,3782,18725,84241,nan
1,1,1,1930,5426,9043,nan
22,138,636,2342,13089,37760,nan
36,138,642,2354,12973,38926,nan
48,122,602,2622,9834,36394,nan
1,1,1,554,918,2473,nan
1,44,272,332,4660,24717,nan
1,116,364,1743,6863,37792,nan
1,86,1,184,3009,7132,nan
1,1,272,812,2640,11449,nan
1,1,272,704,2252,10264,nan
36,64,504,1744,3865,14953,nan
1,64,492,1630,4236,15041,nan
1,102,152,886,1397,6339,nan
1,1,192,1056,2547,15681,nan
26,70,106,936,3160,6566,nan
64,44,260,1106,4506,19103,nan
1,1,1,894,2676,4266,nan
1,1,142,315,1684,6741,nan
1,1,1,1,5146,19046,nan
1,168,565,2700,12809,57908,nan
1,48,408,336,2656,19786,nan
1,1,1,1542,2505,14206,nan
1,1,1,1,1,25132,nan
1,1,1,1,1,23672,nan
1,1,272,784,2320,6928,nan
64,108,692,1400,6565,29065,nan
29,111,244,711,2760,10638,nan
1,102,412,2386,6497,22562,nan
12,116,248,1876,4590,29267,nan
48,216,1472,5188,20618,78850,nan
64,112,448,1600,6768,28419,nan
1,160,354,1990,5371,20707,nan
32,130,716,2582,10760,38084,nan
22,102,338,1054,5038,21899,nan
1,132,326,1100,5057,19963,nan
15,36,276,917,3961,16579,nan
1,1,1,1700,2410,5189,nan
1,44,1,560,3283,8775,nan
1,48,320,936,3745,15583,nan
15,92,340,1107,3036,14005,nan
64,208,1108,4762,17016,84560,nan
48,60,348,1372,6220,33620,nan
64,232,392,2472,9484,25315,nan
1,60,256,496,1796,7964,nan
1,1,316,736,2088,6430,nan
1,1,256,687,1949,7306,nan
1,1,1,1236,2004,8783,nan
1,124,144,1022,3856,12281,nan
1,1,92,238,1392,6403,nan
36,136,628,2304,11748,44064,nan
1,120,779,2641,9210,36573,nan
1,1,249,622,1869,7231,nan
64,160,520,2352,12255,48788,nan
1,1,245,681,2195,8148,nan
36,160,864,3844,15159,63243,nan
1,133,270,1247,5815,29967,nan
1,1,260,933,1787,9639,nan
1,132,642,2540,10519,41916,nan
22,160,490,2670,10127,41081,nan
42,167,950,3615,16647,73629,nan
20,80,344,1044,4963,17228,nan
1,136,316,1416,3135,15410,nan
31,122,335,1119,7008,25872,nan
1,1,256,631,3958,20684,nan
1,1,1,1764,5874,22347,nan
1,1,243,586,2240,7287,nan
20,112,432,1079,5388,18632,nan
1,84,210,1418,4500,14581,nan
1,96,372,520,1415,4175,nan
1,1,671,1832,2336,20194,nan
1,84,396,1082,3840,19053,nan
1,76,308,964,3330,12449,nan
1,118,516,3150,13004,37043,nan
1,1,448,1760,6014,24071,nan
1,166,466,2092,9240,32115,nan
1,1,80,1552,12586,53022,nan
1,1,1,1,1,1,nan
1,1,1,215,464,2228,nan
1,1,526,2847,10828,58688,nan
1,48,702,3556,14404,72868,nan
36,108,90,1971,10154,52552,nan
1,1,1,752,1326,7567,nan
48,176,1149,4725,20043,88604,nan
64,232,443,1135,9118,25472,nan
1,1,1,1,1,12290,nan
36,176,754,2079,8094,39299,nan
36,176,912,4119,17024,84325,nan
1,64,270,717,2700,13278,nan
36,204,936,5067,22834,110982,nan
1,1,1,756,1320,7551,nan
1,190,573,1453,5718,30717,nan
1,1,1,1404,4102,13999,nan
1,1,1,1334,4274,5482,nan
1,142,388,1236,6914,26878,nan
1,1,1,528,1144,3060,nan
1,1,568,1144,5058,15675,nan
1,1,242,894,6200,28225,nan
1,1,1,704,1832,3444,nan
1,78,496,1366,3079,11600,nan
20,162,480,2061,8584,34920,nan
36,188,824,3660,18466,74868,nan
1,155,824,4391,20071,88682,nan
1,1,432,1200,2739,9135,nan
1,1,1,1,4968,16520,nan
64,124,425,1521,4537,44436,nan
1,1,1,896,2522,7783,nan
1,120,1242,3511,14256,60533,nan
1,64,276,960,2416,8325,nan
64,140,628,2264,8987,35519,nan
1,100,384,1210,4410,20947,nan
50,180,420,2026,8053,37797,nan
64,192,400,2592,9734,24475,nan
1,1,99,402,1225,4600,nan
42,129,417,1710,6244,27144,nan
18,121,361,1318,4332,20460,nan
1,36,242,688,2576,9960,nan
38,50,485,2309,6777,27633,nan
20,86,690,2272,9454,37716,nan
1,120,462,1280,6614,39217,nan
15,88,271,1024,5435,25353,nan
1,29,283,1396,5976,29564,nan
39,175,550,2738,11380,47671,nan
24,148,564,2210,9795,41726,nan
24,163,582,2179,9274,39839,nan
50,109,328,1223,6026,22471,nan
1,134,400,1878,6850,28728,nan
36,112,348,1059,3527,17410,nan
1,1,92,664,1410,3576,nan
64,164,796,2440,9083,38003,nan
64,192,784,3504,12676,51190,nan
1,64,248,738,2286,8434,nan
20,144,396,1432,7034,25049,nan
1,48,232,747,2128,9848,nan
1,92,298,674,2838,10665,nan
15,74,346,1256,6084,28637,nan
1,46,272,1148,5634,24268,nan
46,125,416,1892,6836,29034,nan
21,58,476,1919,7678,36066,nan
1,64,288,865,3635,13313,nan
38,184,531,2133,8901,36387,nan
1,122,419,1183,4676,17733,nan
46,121,408,1841,6721,27988,nan
64,241,710,2822,11833,52237,nan
1,44,515,871,3465,17336,nan
11,96,255,814,4154,18768,nan
1,156,592,1994,5586,33444,nan
1,52,276,600,2100,8392,nan
1,188,748,3584,15628,72021,nan
36,152,632,2022,7295,36256,nan
36,1,647,922,4329,28009,nan
36,1,637,866,4203,27701,nan
1,176,432,2580,8370,32593,nan
1,43,134,648,5764,25234,nan
42,158,752,2229,10930,45997,nan
1,1,198,369,1046,6070,nan
1,58,196,389,1519,5737,nan
1,1,216,745,1371,4465,nan
1,1,228,670,1646,11433,nan
1,1,1,356,1472,6058,nan
1,150,512,1321,4156,15666,nan
18,98,346,2096,8380,34829,nan
1,1,270,562,1235,4818,nan
1,1,1,1786,3168,21751,nan
1,1,1,304,1550,4502,nan
1,1,176,332,1003,3257,nan
1,1,1,1,1,12624,nan
1,1,1,316,1471,5447,nan
1,1,536,881,4285,20854,nan
1,1,635,2097,8547,38820,nan
42,147,541,2339,8949,35935,nan
1,1,1,324,760,2073,nan
20,44,550,2194,7316,27247,nan
1,1,1,324,805,2359,nan
1,216,668,2390,7050,37313,nan
48,70,358,1343,6285,28220,nan
1,1,1,1080,3748,14441,nan
32,112,272,1200,6636,33949,nan
1,1,272,648,2530,7956,nan
1,102,410,1408,8464,32631,nan
34,144,538,2170,8822,37414,nan
1,1,120,504,1030,9322,nan
36,120,234,674,2798,14414,nan
1,1,1,592,1808,4444,nan
1,82,236,957,3022,9566,nan
36,88,516,2336,10028,38536,nan
1,1,1,708,1616,4826,nan
1,50,286,522,2734,11852,nan
1,1,246,489,1592,4914,nan
40,186,494,1554,5373,29875,nan
1,72,184,512,1120,7288,nan
36,134,312,1156,4399,19141,nan
1,1,478,1351,9766,45229,nan
1,1,492,754,2413,16433,nan
1,1,249,884,1502,15230,nan
1,100,304,831,3422,13865,nan
1,1,516,1216,1800,3808,nan
1,1,230,812,2729,7363,nan
1,1,108,336,1125,3891,nan
1,1,1,1,1,13882,nan
1,1,1,734,1367,4767,nan
64,176,262,1012,7260,28042,nan
1,160,228,599,2373,9689,nan
1,288,752,2896,6899,39030,nan
1,1,1,1,1,12584,nan
48,64,404,1470,5392,30301,nan
1,1,1,1230,4572,16309,nan
28,134,500,1826,7051,33216,nan
1,1,1,1,1314,1822,nan
64,332,1248,6042,24734,101413,nan
50,195,960,3817,15356,63946,nan
46,192,975,3906,16931,75040,nan
48,160,684,3322,12937,55055,nan
1,1,324,1397,5919,17015,nan
14,161,578,1940,8460,31865,nan
1,70,263,977,2302,8927,nan
1,36,98,964,1764,5231,nan
20,1,342,1680,4501,21861,nan
48,160,320,2013,5380,18708,nan
1,112,112,1200,4776,16096,nan
1,272,1012,3620,14427,57691,nan
1,128,268,644,2224,5089,nan
48,204,754,3075,9911,58733,nan
32,160,544,2480,8240,29360,nan
48,172,542,2277,6895,43854,nan
1,146,437,1519,5256,27942,nan
1,168,292,1155,5748,21081,nan
1,1,272,1808,5776,19223,nan
64,202,997,3932,21206,84083,nan
1,1,324,864,2715,9736,nan
1,160,1080,3608,19406,85828,nan
1,136,1016,4116,12441,55114,nan
1,1,1020,2992,13707,66595,nan
1,1,344,1504,5742,23732,nan
1,1,319,1574,4731,18007,nan
1,1,328,1607,4763,17921,nan
1,1,364,1902,6245,25308,nan
1,1,472,1295,5427,23113,nan
1,132,409,1385,5077,20410,nan
1,136,300,1160,3831,15330,nan
1,159,433,1499,6980,33346,nan
1,116,264,1340,5156,36459,nan
28,158,681,2258,10987,53717,nan
1,1,1,2261,6004,28256,nan
1,1,588,1650,2567,7022,nan
1,1,679,2362,6319,31850,nan
1,1,636,2100,3729,15142,nan
1,1,684,2081,3913,18475,nan
15,48,51,452,1572,3621,nan
1,124,737,3507,18181,77649,nan
64,160,1011,3053,16250,71610,nan
1,140,352,1088,3533,13087,nan
1,128,428,1132,4504,17358,nan
1,228,373,2080,7818,21742,nan
1,132,154,2300,7573,42297,nan
36,1,387,1752,5516,29294,nan
1,1,1,1,1,12962,nan
36,1,401,1680,5730,28617,nan
1,1,1,1,1,17216,nan
36,1,401,1752,5730,29179,nan
1,1,1,1,1,16310,nan
1,1,312,448,2676,4249,nan
1,1,1,1780,3073,12820,nan
1,1,60,720,1237,5829,nan
1,1,1,592,1052,2432,nan
1,92,352,1304,6116,23893,nan
1,1,206,552,2654,7272,nan
1,1,584,1650,2422,7370,nan
1,1,690,2043,3977,15418,nan
1,1,628,2031,3610,11662,nan
1,1,1,1,1,4500,nan
1,106,266,2300,12986,66253,nan
1,22,141,887,3234,12632,nan
1,148,329,1286,4894,19512,nan
1,64,84,394,1076,5796,nan
1,100,332,1547,7850,37167,nan
32,149,553,2018,8724,38134,nan
1,68,368,726,5656,12394,nan
1,166,518,931,2387,21209,nan
1,1,374,1012,3023,7241,nan
1,1,1,1459,4706,17596,nan
1,132,415,2158,5315,23350,nan
1,132,402,1780,7145,31781,nan
36,85,556,2489,6602,24554,nan
36,85,540,2493,6570,24361,nan
1,1,488,488,6112,25446,nan
1,1,190,214,1189,2051,nan
1,1,288,475,1869,8470,nan
22,116,276,1356,2875,19242,nan
15,1,144,224,2035,6101,nan
32,144,280,550,4759,6549,nan
1,176,384,654,6967,22239,nan
56,216,826,3510,13723,57743,nan
32,80,258,560,2363,23183,nan
1,1,428,1157,3680,16466,nan
20,1,263,999,5634,26145,nan
1,112,224,873,4781,12442,nan
1,198,464,1964,8645,20860,nan
34,114,630,2425,7587,43761,nan
48,132,598,2551,11300,53131,nan
1,282,664,2325,4494,17110,nan
1,1,298,583,3697,8044,nan
1,1,1,862,4408,14283,nan
1,1,288,476,2088,4732,nan
1,1,1,1937,4725,13270,nan
1,1,140,391,2512,14768,nan
1,1,1,472,4054,14153,nan
36,124,653,1908,9977,34496,nan
36,256,707,2729,12368,52080,nan
1,1,1,1173,2440,5793,nan
1,1,1,518,987,7647,nan
1,39,200,603,2222,10852,nan
28,192,432,1080,3438,17524,nan
49,240,1238,6365,27357,163293,nan
1,168,640,1744,5800,16734,nan
1,1,1,1430,2136,5298,nan
22,144,545,2183,8636,38732,nan
1,1,1,790,4353,14156,nan
1,1,1,456,3931,14327,nan
1,1,1,1772,4662,13072,nan
1,1,156,183,4102,22054,nan
34,90,69,1817,6539,41227,nan
1,1,272,2864,11318,54608,nan
32,160,654,1960,10017,35094,nan
64,140,426,1438,7357,27122,nan
1,36,240,392,1677,5575,nan
1,1,1,1,1,3190,nan
1,1,50,1,710,1265,nan
1,1,1,1,1,3108,nan
1,1,1,1,1,7032,nan
1,76,258,822,3915,12680,nan
1,1,1,1,1,1,nan
1,72,1,444,3585,7330,nan
1,1,1,833,2184,18763,nan
1,104,216,605,2217,5831,nan
1,1,1,1,1,1,nan
1,1,1,1,1,1,nan
1,1,1,1,1,17348,nan
1,256,732,3240,11257,56060,nan
1,232,648,3424,15186,68168,nan
36,220,820,5778,22645,99129,nan
1,252,1312,5484,25938,117972,nan
1,1,132,539,1743,6113,nan
1,128,356,701,6086,22775,nan
1,1,736,2328,7731,26095,nan
1,249,776,3293,16463,65678,nan
36,216,1328,4892,18547,80652,nan
64,112,744,3830,15121,51626,nan
1,240,738,3420,15671,64174,nan
1,224,444,2213,7877,38588,nan
64,152,820,2896,12705,50473,nan
26,172,750,3026,12002,53705,nan
50,160,788,2874,12292,49244,nan
40,156,736,2912,11285,48514,nan
33,164,743,2961,11673,51139,nan
36,196,584,2570,12418,44493,nan
32,80,164,1876,3744,21915,nan
64,112,536,3718,13229,50399,nan
1,1,1,592,1232,3152,nan
64,125,496,2055,5210,31941,nan
1,1,287,586,4423,16599,nan
64,192,832,1344,5893,40961,nan
32,112,1056,3584,17024,71004,nan
64,184,744,2550,10115,36124,nan
1,1,266,572,3633,14306,nan
1,178,666,1275,8718,37727,nan
1,1,1,1,1,1,nan
64,252,608,2146,7989,30652,nan
32,128,570,1940,7546,33042,nan
48,181,749,2920,11554,48149,nan
64,132,604,1572,8726,28912,nan
1,1,1,1,3960,4321,nan
1,106,188,320,4392,10932,nan
43,64,607,2025,7239,21592,nan
1,1,1,300,1360,2388,nan
1,1,1,304,1329,1766,nan
1,1,1,1,727,3800,nan
1,1,1,1,950,3301,nan
1,1,1,1,923,3113,nan
1,112,272,464,1808,7760,nan
32,144,1352,3837,19533,106783,nan
1,1,1,1,684,4004,nan
1,1,341,1051,3279,14047,nan
42,132,426,2383,6937,26017,nan
1,64,368,1219,7118,33849,nan
1,188,420,2238,5512,23799,nan
1,168,424,1208,4832,18621,nan
20,120,556,1802,10261,36385,nan
22,72,314,851,3288,23090,nan
1,1,696,1496,5410,21896,nan
1,113,568,1749,5469,24196,nan
1,78,343,1099,3365,15028,nan
32,186,464,1490,5643,50935,nan
32,175,498,1663,5789,53474,nan
1,176,402,822,2022,9810,nan
35,166,722,3234,15443,65072,nan
1,1,286,718,2876,11803,nan
1,1,198,506,2002,4681,nan
1,1,1,1456,4904,6024,nan
53,110,425,1710,5945,25919,nan
53,110,425,1703,5959,25842,nan
1,42,94,264,2888,6878,nan
1,42,138,470,2948,7791,nan
1,30,142,532,3516,9247,nan
1,43,269,939,3450,13358,nan
1,43,269,937,3452,13447,nan
1,1,80,1014,2451,9970,nan
1,1,1,558,2142,7521,nan
1,1,1,558,1040,2820,nan
1,1,345,1362,4655,17551,nan
1,33,214,1198,4227,17517,nan
1,33,214,1211,4213,17404,nan
1,1,148,664,2339,9086,nan
1,60,1,477,1995,8415,nan
1,1,1,600,924,2654,nan
1,124,236,666,2643,10925,nan
28,86,244,1175,4164,19323,nan
1,1,1,751,2356,9484,nan
1,1,1,1,1423,4642,nan
64,176,565,2288,12180,38168,nan
36,160,568,2546,9896,39827,nan
1,1,144,637,2246,9298,nan
22,102,290,1681,5542,17597,nan
1,108,406,2294,10939,52493,nan
42,174,662,2960,13474,55750,nan
64,316,1180,5893,27188,112623,nan
1,1,339,554,5765,10241,nan
64,228,1142,4354,17576,74761,nan
50,222,428,3166,10006,37963,nan
1,1,1,304,910,1326,nan
1,1,182,374,696,4008,nan
1,96,272,864,1783,16206,nan
1,1,416,1172,1652,4400,nan
1,1,231,910,2732,12104,nan
32,72,456,2124,7496,30753,nan
32,136,456,2288,7874,33932,nan
48,104,684,2750,10799,46115,nan
48,188,792,3550,15764,52386,nan
32,252,728,3090,11736,41330,nan
48,192,1124,3688,17036,64800,nan
1,22,340,3404,8034,58923,nan
1,106,190,1699,6400,37677,nan
32,128,358,2185,7927,37869,nan
64,184,879,3114,12977,57508,nan
64,152,730,3265,12748,49860,nan
64,176,748,2750,12744,53231,nan
64,122,808,3022,12575,51980,nan
64,160,828,3201,14086,60843,nan
64,136,1121,4591,18961,76627,nan
64,130,823,3430,18500,75530,nan
64,144,982,3539,15683,66134,nan
64,161,740,3369,14598,63855,nan
64,161,740,3358,14593,63798,nan
1,104,316,480,7599,14119,nan
1,88,109,2030,8079,29890,nan
1,136,444,1478,5559,28546,nan
1,1,1,868,1500,6919,nan
1,1,1,1,7116,28808,nan
1,1,1,1,1,1,nan
1,1,1,1,1,1,nan
34,154,660,3010,12167,50646,nan
1,1,577,1500,2883,22406,nan
1,1,567,1496,2887,20186,nan
1,1,435,1331,4722,17777,nan
1,1,364,1121,3890,5549,nan
1,1,402,1158,4272,15708,nan
1,1,420,1290,4600,17276,nan
1,1,448,1274,4324,16125,nan
1,1,470,1439,5003,19316,nan
1,1,458,1497,5038,19433,nan
1,1,453,1364,4661,18140,nan
1,1,412,1356,4776,18504,nan
1,1,524,1552,5204,21348,nan
1,1,489,1531,5262,11799,nan
1,1,558,1715,6477,28394,nan
20,84,797,3447,9911,39449,nan
1,44,1,572,2797,8829,nan
1,1,1,1484,4778,16870,nan
1,1,1,353,308,742,nan
1,98,264,676,2597,16533,nan
40,166,442,2292,7272,28041,nan
22,92,394,2663,8996,51056,nan
28,124,436,1515,6148,36918,nan
1,48,38,1525,5127,23456,nan
1,184,536,1966,8264,39642,nan
1,156,536,1778,6723,33934,nan
48,168,440,1444,8420,31529,nan
32,144,392,2232,9196,35549,nan
1,1,1,1,5016,8031,nan
1,1,1,1,4309,5464,nan
1,1,1,1430,4702,6036,nan
36,175,760,3496,13699,66358,nan
36,136,260,1682,6592,32432,nan
1,1,1,1,5020,7489,nan
1,1,1,1590,4484,7868,nan
1,1,506,928,5228,10194,nan
1,1,1,1378,3907,13061,nan
1,108,420,1080,2154,17145,nan
1,1,1,506,1260,3272,nan
1,180,902,1770,6033,26749,nan
1,1,1,1,6092,18268,nan
1,89,92,94,3083,13499,nan
1,1,272,688,1860,2876,nan
1,60,272,634,2383,7083,nan
1,132,260,1208,3346,19410,nan
1,1,142,360,1478,5692,nan
1,1,1,330,892,2372,nan
1,1,288,776,2672,7997,nan
14,96,418,1300,5342,22729,nan
36,36,476,1195,4839,20036,nan
20,272,880,3516,11724,47770,nan
1,180,388,1596,5119,30287,nan
22,72,388,1206,6606,16619,nan
1,74,256,760,3481,11000,nan
1,1,140,472,894,8488,nan
32,134,424,1682,4096,22248,nan
42,106,234,912,5202,19853,nan
15,102,510,2662,9161,45238,nan
1,39,286,850,2687,14661,nan
32,160,1048,4504,14449,61713,nan
28,22,260,813,1693,11157,nan
34,102,428,1473,4997,34822,nan
1,39,286,846,2693,14115,nan
28,22,264,812,1688,11190,nan
42,152,575,2836,9998,43215,nan
1,216,460,1176,4541,21289,nan
34,222,812,2494,13393,61455,nan
34,102,422,1497,4852,34751,nan
15,106,516,2668,9330,46355,nan
56,214,1098,4114,19224,83122,nan
1,64,206,1109,3269,11677,nan
15,101,271,1787,7411,32612,nan
1,122,274,930,2963,12922,nan
11,114,288,1707,7943,38078,nan
1,64,212,1113,3265,11567,nan
1,112,240,736,2422,9853,nan
15,101,265,1776,7188,32476,nan
1,112,272,536,2436,9467,nan
1,155,408,1361,8731,39515,nan
1,145,402,1222,8285,42367,nan
42,152,575,2870,10186,43707,nan
1,90,284,1043,1855,10861,nan
11,114,271,1721,7880,37656,nan
32,144,504,2080,6139,29318,nan
1,116,358,1972,5686,19894,nan
1,78,342,1582,5615,18306,nan
36,104,658,2970,10990,49917,nan
1,144,332,1042,3215,15055,nan
1,88,344,880,2872,14102,nan
48,254,762,2327,11580,44525,nan
12,90,422,1869,8871,30515,nan
42,38,366,1072,3418,13110,nan
1,1,1,1,2441,7363,nan
1,120,468,929,4357,26910,nan
1,1,1,1,1120,3190,nan
48,156,464,1983,4797,27047,nan
1,1,1,300,618,2968,nan
1,1,108,347,734,4583,nan
1,1,116,341,682,4464,nan
1,1,140,497,1808,7012,nan
1,1,148,501,1848,7090,nan
32,128,420,1816,6856,29136,nan
32,112,568,2740,10254,42312,nan
64,192,408,2792,6442,36885,nan
22,106,197,1298,3984,15788,nan
1,22,266,1206,5241,28346,nan
1,29,275,1276,5560,29353,nan
1,36,241,1038,5008,25571,nan
1,1,442,1251,4346,6845,nan
1,104,304,1724,4515,15386,nan
1,106,304,1518,4529,17230,nan
56,152,468,1792,6773,26991,nan
42,126,422,1478,5680,22304,nan
42,126,422,1316,4722,9670,nan
35,110,385,1401,5282,20825,nan
64,168,496,1918,7234,28823,nan
35,110,385,1352,5254,20519,nan
42,126,422,1478,5638,21782,nan
28,94,348,1226,4800,18526,nan
64,152,464,1704,6368,25016,nan
42,126,422,1482,5791,22906,nan
28,94,348,1226,4891,19130,nan
28,94,348,1226,4930,18841,nan
8,8,8,8,57,470,nan
1,1,1,1,1,1,nan
1,116,436,1802,10398,48025,nan
22,94,634,1994,9000,33142,nan
60,228,595,2103,12831,46745,nan
1,100,278,789,2681,15383,nan
48,276,788,3445,12333,54080,nan
1,112,304,840,2020,10275,nan
1,174,527,2040,6475,26786,nan
1,128,326,978,4637,19083,nan
1,64,224,753,2207,6254,nan
36,210,808,3662,14913,72817,nan
36,204,1071,3448,16043,59084,nan
1,1,154,408,1718,5786,nan
1,42,168,496,1372,9637,nan
1,1,478,1033,4353,18702,nan
1,1,1,684,1222,2812,nan
1,1,188,704,1312,6200,nan
1,82,326,766,2833,11814,nan
1,1,372,1286,4555,8854,nan
1,1,421,670,4145,16004,nan
24,160,686,2786,14687,47729,nan
64,240,596,2343,10851,71007,nan
60,248,649,2192,13855,50275,nan
32,170,930,3900,15247,62655,nan
34,152,616,2320,9571,38153,nan
1,1,383,1056,5152,15506,nan
1,1,244,506,992,2449,nan
1,1,287,1012,3768,11563,nan
36,162,785,3605,15976,68701,nan
32,144,925,3419,20957,98694,nan
29,139,745,3529,15446,71655,nan
1,104,194,899,4841,16360,nan
35,149,665,3510,11243,56341,nan
48,136,1044,2168,6134,27342,nan
36,158,597,3699,15149,59154,nan
1,36,232,1275,5232,22301,nan
24,148,552,2354,11463,46784,nan
22,98,333,1925,9301,44782,nan
1,94,324,1143,5961,24092,nan
1,104,530,1492,6294,21873,nan
56,174,532,3023,11297,52935,nan
56,161,785,3712,15533,59750,nan
36,158,816,3628,14721,54645,nan
50,106,443,1693,5930,21600,nan
32,112,512,2229,12055,45940,nan
32,80,240,848,3664,12624,nan
16,96,400,1808,6288,29840,nan
1,1,1,996,3224,10431,nan
64,100,568,1310,7940,18680,nan
1,86,228,823,3153,11238,nan
1,160,248,1524,2674,29390,nan
1,144,250,1446,3592,23549,nan
1,1,348,1152,4016,15259,nan
1,105,372,1539,6927,31490,nan
1,202,840,3670,17614,75319,nan
1,92,386,1464,6097,27996,nan
14,22,410,1713,8046,36346,nan
1,64,314,1336,5691,25530,nan
1,88,245,1256,5366,23791,nan
1,112,245,1138,5037,20667,nan
1,95,264,1230,5660,24062,nan
32,160,544,1952,8496,34764,nan
48,144,488,1569,5679,42135,nan
52,196,427,3183,11633,50404,nan
36,52,560,1756,4030,28327,nan
40,130,661,2856,14042,63017,nan
1,78,230,1229,5192,22961,nan
1,78,372,1475,6707,28955,nan
1,64,178,637,2438,9723,nan
18,114,396,1348,6276,23127,nan
38,96,445,2085,8448,32735,nan
1,1,272,496,1866,5444,nan
1,144,624,1561,6486,14230,nan
36,218,1203,6821,28988,143984,nan
1,1,560,1352,8568,24288,nan
1,56,296,981,3093,10700,nan
1,41,205,722,2590,10102,nan
1,1,567,1814,4307,35163,nan
1,1,631,1876,5000,40912,nan
1,1,552,1886,5251,39013,nan
1,1,649,1984,4248,36866,nan
1,1,687,2237,5982,49055,nan
32,66,515,2548,15990,90794,nan
32,272,968,3267,14727,60973,nan
1,180,478,2484,5986,36504,nan
22,220,852,3535,14354,55323,nan
1,132,632,1164,3636,13997,nan
64,202,767,3128,11673,49878,nan
36,64,538,2045,5443,23713,nan
1,78,92,982,2054,27968,nan
1,128,844,2924,11966,51486,nan
32,144,354,1952,6440,23512,nan
1,1,280,948,2378,8191,nan
1,1,454,1148,4549,18751,nan
1,1,1,1,6982,8830,nan
1,1,252,1230,3169,8957,nan
48,178,1380,5354,22041,88721,nan
36,204,954,4059,15836,77351,nan
1,1,234,755,2875,13494,nan
1,1,307,750,1694,9419,nan
1,250,642,2423,10865,43260,nan
48,157,849,3222,13704,52357,nan
1,132,436,1580,5628,23748,nan
52,167,845,3221,13473,52670,nan
48,157,842,3208,13712,52184,nan
52,167,845,3221,13467,52638,nan
1,1,1,1244,2864,16258,nan
1,1,312,1064,2970,11480,nan
1,1,1,942,1647,10312,nan
1,118,226,412,1464,6007,nan
40,158,486,1350,4882,19188,nan
15,68,244,1326,5230,21992,nan
56,202,566,3107,10221,45254,nan
1,1,578,1792,3406,9168,nan
21,119,332,1037,4163,17614,nan
32,274,954,3544,13524,56893,nan
21,119,334,1037,4170,17587,nan
26,138,340,1225,3259,23507,nan
1,1,166,550,2011,7745,nan
36,81,336,1547,4990,26443,nan
56,284,858,4165,16326,84009,nan
36,154,1172,4570,21691,93877,nan
1,1,428,2680,8422,25221,nan
1,69,281,601,3674,11350,nan
1,120,134,2376,4736,22560,nan
48,200,812,3228,11712,46028,nan
40,172,873,3361,14388,71064,nan
34,170,908,3956,22189,116958,nan
1,1,1,592,1104,36704,nan
64,264,904,4381,13855,47736,nan
14,164,672,3284,14460,66456,nan
64,216,842,3678,13209,60623,nan
1,64,338,956,3204,12762,nan
14,116,484,2066,11604,51858,nan
1,1,1,1098,2968,14364,nan
52,141,624,2557,10684,42713,nan
34,214,807,3104,13242,56689,nan
36,192,792,2974,12484,52267,nan
40,236,947,4278,18324,81328,nan
50,126,785,2835,11293,45255,nan
64,112,1088,3224,10885,55241,nan
64,112,744,2960,11434,31782,nan
1,196,560,2963,17082,70977,nan
1,1,1,1188,4724,17577,nan
1,1,1,2042,6922,24493,nan
1,1,199,811,3363,8420,nan
1,76,216,894,3572,13895,nan
1,1,353,579,1526,10352,nan
1,1,334,569,1584,10483,nan
1,1,310,583,2736,10858,nan
1,1,350,582,2744,10984,nan
1,1,328,532,2701,5885,nan
1,1,318,547,2791,6223,nan
1,1,324,860,2677,6318,nan
1,1,336,888,2869,6185,nan
1,1,376,914,2830,6056,nan
1,1,364,958,2967,11081,nan
1,1,294,961,2894,10221,nan
1,1,342,992,2880,11164,nan
1,1,358,1020,3198,11329,nan
1,1,372,922,1586,11964,nan
1,1,388,896,1615,12116,nan
1,1,382,936,1609,12317,nan
1,1,366,962,1507,12380,nan
1,1,374,1000,1596,3971,nan
1,1,340,898,1576,3949,nan
1,1,324,972,1699,4378,nan
1,1,314,1030,1696,4540,nan
1,1,344,1084,1654,4627,nan
1,1,1,1120,1854,4519,nan
1,1,1,1036,1728,4301,nan
1,1,1,1100,1807,4306,nan
1,1,1,1088,1766,4372,nan
1,1,318,594,1673,11456,nan
1,1,290,538,2705,11333,nan
1,1,332,560,2907,7054,nan
1,1,300,608,2863,6790,nan
1,1,336,934,2970,7909,nan
1,1,370,962,3024,6891,nan
1,1,292,971,2932,11061,nan
1,1,346,972,3143,11463,nan
1,1,366,896,1603,12285,nan
1,1,400,916,1660,12625,nan
1,1,366,974,1679,12855,nan
1,1,340,900,1561,4374,nan
1,1,310,970,1809,5145,nan
1,1,338,1032,1696,4483,nan
1,1,1,1066,1796,4598,nan
1,1,1,1080,1672,4170,nan
25,166,576,2667,10425,43950,nan
49,189,821,3332,14099,59866,nan
1,50,426,578,5102,32195,nan
1,64,384,1758,6995,30863,nan
1,71,564,2475,13445,54971,nan
15,67,570,3117,13302,56898,nan
1,95,554,2368,13409,56107,nan
1,92,511,2316,12795,51999,nan
28,256,950,4420,20096,79810,nan
1,1,1,1,2322,7653,nan
1,74,428,1285,6184,27403,nan
1,116,324,1005,4331,17495,nan
1,1,672,2354,10272,47467,nan
1,112,368,1136,2960,16784,nan
64,156,632,2533,11891,49005,nan
36,100,372,1092,4299,18813,nan
64,156,842,2614,15424,81241,nan
1,1,688,1860,2408,25616,nan
1,126,124,936,2118,12332,nan
1,1,1,1028,3162,5428,nan
1,1,272,348,954,10915,nan
1,1,144,418,2013,8697,nan
1,128,330,1192,3848,27886,nan
1,1,1,1,1,11602,nan
1,200,484,2142,8502,33629,nan
1,144,446,2311,8171,34006,nan
1,120,340,1288,4407,22794,nan
43,165,446,1881,7914,40088,nan
36,117,734,2045,7338,28594,nan
36,1,300,842,2754,9980,nan
1,1,186,526,2073,6348,nan
1,50,92,906,1910,8877,nan
1,1,1,1,1,11384,nan
1,1,158,524,2179,7295,nan
1,1,1,1,4044,8005,nan
1,1,264,942,3406,16100,nan
1,1,242,528,2122,5014,nan
1,146,540,1525,8818,31787,nan
1,128,350,1586,6826,29372,nan
14,139,396,1319,4982,18042,nan
1,1,470,1368,4960,18350,nan
1,1,1,1135,5936,21183,nan
50,180,678,2971,11192,45881,nan
1,1,1,725,4857,13975,nan
1,1,1,1094,1853,4521,nan
1,1,1,1118,1875,4589,nan
1,1,1,1192,1871,12744,nan
1,1,1,1200,1866,13091,nan
1,1,1,1204,1833,13257,nan
1,1,1,1204,1814,13521,nan
1,1,1,1200,1821,13568,nan
1,1,1,1224,1738,13800,nan
1,1,1,1256,1881,13907,nan
1,1,1,1286,3830,14167,nan
1,1,1,1276,4078,14171,nan
1,1,1,1258,4090,14691,nan
1,1,1,1334,4148,14639,nan
1,1,1,1402,4186,14387,nan
1,1,1,1328,4160,14589,nan
1,1,1,1236,4021,14588,nan
1,1,1,1236,4067,14666,nan
1,1,1,1250,4050,15045,nan
1,1,1,1256,4106,5521,nan
1,1,1,1312,4222,5707,nan
1,1,1,1332,4112,5602,nan
1,1,1,1304,4199,5718,nan
1,1,1,1336,4134,5634,nan
1,1,1,1344,4142,5554,nan
1,1,670,1040,2988,18222,nan
64,240,684,2828,10376,40231,nan
64,236,1064,4479,19459,81979,nan
22,176,968,3857,16786,72920,nan
18,137,561,1944,8799,38155,nan
25,137,588,2558,12090,48070,nan
1,1,1,810,2347,9952,nan
64,168,1208,5074,19014,82380,nan
1,1,1,1,5687,9901,nan
22,100,400,1606,6256,39079,nan
1,112,1,812,3549,15690,nan
1,52,516,2922,7464,35045,nan
1,77,348,617,2696,10323,nan
1,22,400,2446,9883,44056,nan
34,117,382,1992,6606,24584,nan
1,1,372,976,3856,15250,nan
1,92,432,782,7722,25000,nan
1,1,1,1976,5088,9731,nan
1,1,1,1112,2660,8902,nan
1,168,457,869,7422,21462,nan
48,156,618,3202,11124,43240,nan
1,146,268,516,4397,19698,nan
22,46,182,1025,3881,12541,nan
46,88,612,2222,8857,28890,nan
1,1,616,856,2078,26732,nan
64,240,684,2828,10372,39917,nan
64,240,688,2872,7031,39499,nan
1,1,664,1036,3135,18444,nan
1,1,272,592,1940,7296,nan
1,114,412,1271,4765,24758,nan
36,164,581,2187,7646,35108,nan
1,92,784,1636,6717,28392,nan
32,112,404,1436,7593,30946,nan
1,112,160,728,3809,15485,nan
1,48,272,673,1919,12560,nan
27,113,695,2483,10034,37957,nan
1,106,274,1072,2889,11171,nan
22,104,228,1050,4826,17505,nan
27,113,691,2490,10001,38016,nan
29,141,376,1831,7289,29325,nan
22,104,216,1048,4709,16569,nan
20,143,389,1325,6955,22956,nan
20,143,389,1296,6960,22818,nan
1,1,452,1155,4051,25610,nan
1,1,276,592,1216,4066,nan
1,85,383,1500,5310,19691,nan
42,184,947,4202,16322,86645,nan
64,88,344,816,3082,15015,nan
1,160,188,1384,6244,26102,nan
34,210,852,2821,14596,65432,nan
25,36,123,602,1471,7196,nan
28,39,337,1384,6725,31394,nan
32,39,324,1289,6359,29942,nan
42,184,987,4346,17940,101117,nan
1,1,252,730,1898,10209,nan
22,158,394,1300,6305,25784,nan
1,72,420,1116,3243,15329,nan
1,44,306,981,3941,14908,nan
25,36,123,602,1408,6908,nan
32,136,452,3475,9864,39499,nan
1,89,389,1548,5181,18979,nan
1,1,252,708,1887,10008,nan
26,82,369,1886,6690,28397,nan
56,148,605,2637,13050,72747,nan
50,130,425,2153,8906,36378,nan
1,92,296,967,6442,24933,nan
1,44,300,988,3932,14938,nan
28,124,594,2242,10995,42231,nan
29,141,380,1826,7317,29959,nan
1,140,306,1806,6493,27052,nan
1,132,482,2016,8270,33908,nan
29,164,731,3911,16437,74716,nan
22,150,713,2550,11313,47256,nan
22,150,709,2583,11251,47070,nan
29,161,713,3892,16290,73487,nan
1,146,692,3568,16871,83712,nan
12,90,521,3067,11147,52724,nan
15,109,607,2546,11277,50405,nan
1,1,288,664,1536,7109,nan
1,1,1,112,704,2660,nan
64,112,688,2955,11833,48517,nan
1,1,341,1204,4348,17924,nan
1,1,1,1,1,12607,nan
22,104,244,1132,5535,22295,nan
22,104,216,1048,4700,17794,nan
1,1,132,394,2150,6877,nan
36,256,781,4279,21264,103015,nan
1,1,228,613,1690,7383,nan
1,1,1,1,2408,5992,nan
1,104,310,697,4197,20832,nan
1,1,162,218,1802,3116,nan
64,120,848,2752,10056,39217,nan
1,1,328,1048,3384,12190,nan
1,122,561,2042,5061,31250,nan
42,166,460,1971,7305,29852,nan
60,237,932,3070,14977,56889,nan
1,1,1,1,5746,11990,nan
1,1,1,1,3840,9075,nan
1,1,1,1,6622,18912,nan
64,132,662,3904,12364,46361,nan
1,100,328,1208,4327,12927,nan
1,1,402,1344,5677,18660,nan
1,1,1,1968,4486,17611,nan
1,1,1,2078,4278,18472,nan
1,1,1,1923,4230,16268,nan
1,1,208,532,1318,4780,nan
36,104,340,1252,5611,21172,nan
1,1,1,1,1,21304,nan
1,1,1,2322,6319,39794,nan
1,1,1,2733,8162,40513,nan
1,1,1,1,6999,24923,nan
1,120,958,3584,22215,106229,nan
1,206,1317,6054,38958,209229,nan
1,1,528,1334,8543,17309,nan
1,1,1,1180,4225,16848,nan
1,98,189,598,3932,12999,nan
1,1,161,983,4132,20233,nan
1,80,78,549,3687,13314,nan
1,72,433,1131,3387,21036,nan
50,116,378,1021,6560,28624,nan
1,1,313,615,1335,6813,nan
1,132,484,511,704,28963,nan
48,220,962,3712,16398,64223,nan
1,1,634,1138,6162,15036,nan
1,170,610,1338,3792,15864,nan
1,208,624,2086,8001,31127,nan
1,1,638,1084,6404,25506,nan
1,1,694,1766,6287,15301,nan
1,1,678,1777,5653,15868,nan
1,228,735,1152,8544,22947,nan
1,152,612,1171,3628,15269,nan
1,1,776,1990,6868,24292,nan
1,1,650,1924,3257,23938,nan
1,1,618,1843,5936,23844,nan
1,1,641,1841,3128,24406,nan
1,1,518,1560,3018,23941,nan
1,1,679,1914,5981,25183,nan
1,1,1,1980,3133,19135,nan
1,1,552,1837,3133,9299,nan
1,1,604,1920,3252,9357,nan
1,1,1,1784,5728,19528,nan
1,1,1,1898,3230,18853,nan
1,1,1,1970,3146,19740,nan
1,1,554,1905,3308,10199,nan
1,1,1,1706,3288,9752,nan
1,1,686,1118,6283,15613,nan
1,1,1,1889,5610,18915,nan
1,1,607,1917,3413,24687,nan
1,1,1,1911,3217,9714,nan
1,1,553,1815,3254,9398,nan
1,1,1,1917,3258,19746,nan
1,1,493,1600,2819,8460,nan
1,1,1,1,5065,8959,nan
1,1,600,1980,3229,24498,nan
1,1,602,1893,6907,24427,nan
1,1,1,1,5449,8606,nan
1,1,740,1733,6187,14595,nan
1,1,1,1634,5560,8572,nan
1,1,1,1,5036,8241,nan
1,1,1,1,4969,8388,nan
1,1,1,1,5110,8425,nan
1,1,1,1,4515,7941,nan
64,124,524,2455,6233,29064,nan
1,1,1,466,1163,3171,nan
1,1,584,1708,7298,29589,nan
1,34,73,437,875,3602,nan
1,1,110,338,662,2275,nan
1,1,140,326,673,3914,nan
1,34,73,444,894,3915,nan
36,164,321,1460,7569,35449,nan
1,1,272,592,1232,6608,nan
64,128,248,2100,6172,16787,nan
48,140,712,3921,11428,52815,nan
15,104,404,2026,6693,33822,nan
15,108,417,2061,7005,35110,nan
1,1,1,1872,6408,23828,nan
32,76,324,2119,7795,30663,nan
48,136,244,1380,5796,19423,nan
32,128,308,1304,5802,27952,nan
22,100,394,1141,2867,14835,nan
1,104,445,1319,4061,15630,nan
1,135,419,1504,6799,26064,nan
1,135,411,1520,7071,27299,nan
1,1,206,352,1536,6912,nan
36,76,353,956,5096,18617,nan
36,72,353,941,5081,18434,nan
1,70,191,726,2490,13834,nan
22,117,463,1394,6130,25658,nan
1,70,191,726,2490,13834,nan
22,139,463,1427,6092,26078,nan
1,99,292,1668,6720,26238,nan
1,99,296,1086,5270,23726,nan
1,99,297,1107,5244,23684,nan
1,99,288,1684,6636,26189,nan
25,144,401,1743,5483,27229,nan
48,248,586,2963,12336,50606,nan
24,198,856,3788,13369,45483,nan
18,181,857,3697,13282,54963,nan
1,132,496,1536,7984,21892,nan
1,192,512,1064,2640,9604,nan
64,72,291,964,6204,23867,nan
1,192,512,1064,2640,9604,nan
64,60,342,1373,3907,17428,nan
18,73,392,983,2635,15287,nan
18,73,392,999,2625,14998,nan
64,140,1048,2260,8402,45077,nan
1,132,496,1536,7984,21892,nan
1,76,261,828,2322,13233,nan
14,88,414,1116,5245,21734,nan
25,144,401,1766,5858,28573,nan
1,1,1,1,1,2512,nan
1,76,261,828,2279,13049,nan
1,1,1,1,1,2512,nan
1,1,1,1,1,2512,nan
1,1,1,1,1,2512,nan
1,1,1,492,1594,4734,nan
1,128,288,920,2860,15764,nan
10,150,716,2905,10926,41475,nan
20,44,354,713,3678,18594,nan
1,1,1,732,1808,3414,nan
1,1,1,1,1,2512,nan
26,92,332,1116,4058,13619,nan
26,92,332,1129,4121,14467,nan
1,1,1,592,1232,2256,nan
32,204,581,2926,8444,41055,nan
10,150,713,2926,11152,42675,nan
32,128,476,1698,5636,27769,nan
1,1,1,740,1838,3413,nan
30,90,216,1586,6803,33119,nan
32,32,352,1456,5040,24240,nan
32,204,584,2940,8542,43422,nan
1,112,272,683,3553,13024,nan
1,120,340,916,3112,7865,nan
64,104,392,1812,9456,30009,nan
32,112,240,1008,2832,19216,nan
32,144,496,1128,4855,31243,nan
31,50,286,581,3386,14806,nan
1,1,1,1,1232,2512,nan
1,1,330,1002,3051,11340,nan
1,1,1,592,1232,2427,nan
22,96,242,765,3086,11016,nan
1,96,448,888,3109,15544,nan
32,112,368,752,4208,17264,nan
31,64,290,597,3350,14694,nan
1,1,272,516,1687,7929,nan
1,112,112,592,3984,12816,nan
26,92,424,562,2878,11465,nan
32,128,480,1663,5742,27885,nan
1,1,380,998,2358,9625,nan
32,112,240,1424,5285,17808,nan
1,1,140,716,2546,9792,nan
1,1,43,280,383,2137,nan
1,1,202,464,853,4209,nan
22,36,144,1079,4436,20986,nan
14,36,103,989,3291,11941,nan
24,1,566,1835,10006,21745,nan
1,70,264,770,3459,14758,nan
25,121,515,2520,8992,28999,nan
1,1,1,1,3392,12260,nan
36,34,170,524,3175,11946,nan
14,36,103,1002,3297,12103,nan
25,121,515,2520,8894,28633,nan
22,67,505,1847,7238,28330,nan
24,1,544,1836,9877,20590,nan
1,62,294,846,3688,11969,nan
20,92,170,446,4516,16833,nan
42,60,122,792,2291,8678,nan
1,112,224,1008,2608,4784,nan
22,67,505,1843,7181,28035,nan
1,1,43,280,383,2137,nan
1,1,314,853,3188,9247,nan
1,1,202,464,839,3995,nan
36,60,174,1079,5207,21855,nan
20,82,440,1209,4891,33139,nan
42,60,190,1336,5466,22160,nan
1,132,496,1536,7990,21909,nan
32,174,472,1796,5937,37983,nan
1,84,252,784,4204,10146,nan
18,83,439,946,3093,15076,nan
38,204,615,2795,13455,45223,nan
18,83,439,957,3051,15245,nan
32,174,472,1796,5916,37782,nan
24,86,421,1045,4636,20571,nan
17,80,320,600,4380,12856,nan
24,86,365,1269,5237,22437,nan
1,1,1,490,1284,2033,nan
1,1,212,512,1820,6072,nan
42,104,318,816,6302,22086,nan
38,204,615,2875,13178,46178,nan
1,1,115,352,909,3915,nan
1,192,512,1064,2640,9627,nan
17,80,320,600,4443,13116,nan
1,1,111,187,909,3208,nan
1,1,129,463,1139,6913,nan
1,1,150,360,927,3904,nan
40,114,140,592,1406,10600,nan
1,1,170,417,1699,6703,nan
1,1,170,427,1650,6382,nan
1,144,476,1544,9183,36563,nan
1,1,111,191,879,3260,nan
1,1,108,457,1125,7219,nan
1,76,556,2321,9855,41871,nan
1,148,570,2407,9793,41590,nan
1,108,257,1175,4806,12155,nan
1,78,470,1475,5465,20426,nan
1,81,201,734,2761,10158,nan
36,100,259,1446,5073,21487,nan
1,81,201,734,2768,10307,nan
1,112,272,976,2384,13968,nan
1,1,207,617,2914,13357,nan
64,244,328,903,3820,28123,nan
1,64,376,1235,3973,23389,nan
16,150,542,3471,11631,46451,nan
64,88,528,3200,9240,29199,nan
32,32,560,2192,10064,30998,nan
22,90,320,1390,6456,26497,nan
1,80,410,1320,5304,23251,nan
1,1,42,554,1571,5609,nan
14,111,530,1606,7412,34307,nan
20,1,324,720,3385,18253,nan
14,104,530,1616,7392,34329,nan
14,104,530,1606,7404,34227,nan
32,128,500,1986,9125,34950,nan
1,218,724,2322,8011,30850,nan
1,64,400,623,2103,13889,nan
48,272,660,3686,14471,57458,nan
64,164,796,2996,12888,50031,nan
1,1,1,1914,6290,8360,nan
1,1,1,1,6086,18837,nan
1,64,372,734,4091,12524,nan
1,1,1,1190,1475,15065,nan
1,1,360,868,5176,9468,nan
1,1,1,932,2981,27810,nan
1,1,1,1148,3793,17182,nan
1,138,320,1842,8168,31035,nan
36,204,648,3259,13964,61416,nan
32,128,408,1896,6760,36636,nan
1,1,264,632,2208,7000,nan
1,66,304,998,4122,18150,nan
1,64,444,1787,7096,31170,nan
1,142,480,1601,6551,28205,nan
42,164,584,4561,25136,118267,nan
25,124,975,5057,31958,153762,nan
40,256,884,7481,34751,188472,nan
30,190,218,4169,22757,118457,nan
38,216,652,5666,27139,143704,nan
46,172,698,4847,31473,157967,nan
56,135,841,5900,32006,163764,nan
28,136,404,2946,24610,115480,nan
20,143,344,3246,19448,96203,nan
20,136,177,3198,16925,86282,nan
64,204,866,6158,30836,149773,nan
42,180,495,5004,26637,125731,nan
20,177,449,3177,23172,115543,nan
24,136,349,2999,21206,103089,nan
46,162,642,4655,26455,127194,nan
32,118,640,3721,24655,121943,nan
64,96,878,6550,31826,162306,nan
64,129,856,6308,33074,171885,nan
28,52,258,2383,16414,76386,nan
36,194,727,5553,29605,147640,nan
42,193,819,5347,34443,172009,nan
64,223,926,6933,34950,175864,nan
64,204,895,6477,32300,158056,nan
64,222,770,6300,34748,167907,nan
50,134,651,4581,28897,140364,nan
27,175,313,3350,21553,109906,nan
20,124,198,3290,16531,86037,nan
30,174,641,4804,25645,136115,nan
64,244,918,5598,33099,171771,nan
31,139,292,4155,23169,115447,nan
43,168,872,5769,33075,157685,nan
20,132,235,3240,16937,84323,nan
22,180,734,5263,25797,124544,nan
24,170,242,3449,20326,101272,nan
50,148,733,4865,28029,135702,nan
1,68,366,1533,6887,40090,nan
1,68,381,1463,7696,40427,nan
36,176,538,2291,10106,34365,nan
1,68,259,976,4300,32622,nan
1,82,250,1511,8037,22744,nan
1,82,266,1599,8516,24693,nan
26,126,494,2126,9260,40976,nan
29,236,1077,4682,20020,81863,nan
1,260,1024,4626,16509,67700,nan
50,208,1204,4910,19869,83553,nan
64,232,584,5889,17417,69864,nan
1,400,1328,4738,23185,96472,nan
1,252,1046,4092,17332,72166,nan
1,189,967,4253,16535,67382,nan
1,1,1,1,9252,20570,nan
1,1,1,1,9444,19570,nan
1,1,1,1,8506,19639,nan
50,172,1029,5955,33661,179485,nan
52,187,619,4303,29610,160136,nan
64,186,471,4690,29486,167376,nan
57,189,886,5575,38003,199966,nan
42,140,661,3760,27534,141591,nan
1,1,262,638,1233,6493,nan
1,1,1,1,1,8012,nan
1,1,248,1980,11886,44259,nan
1,1,1,920,3368,10253,nan
1,86,210,1106,4128,8921,nan
1,132,344,1678,5905,35635,nan
1,1,266,995,2912,13108,nan
36,132,632,2444,10015,34851,nan
42,238,988,5010,19640,80058,nan
30,244,917,6007,37164,192973,nan
36,166,878,4710,30310,157122,nan
36,176,428,1608,5847,20373,nan
1,132,200,1050,3542,14528,nan
1,1,1,592,956,4069,nan
36,85,233,1071,4054,19109,nan
36,148,488,2718,16532,74097,nan
1,1,270,646,1259,6626,nan
1,44,128,842,4694,11156,nan
1,156,520,1407,5754,20301,nan
1,1,408,1112,3433,8896,nan
1,1,1,831,1863,9152,nan
1,1,1,833,1916,9049,nan
1,132,162,436,5368,14434,nan
1,68,448,1409,7353,39489,nan
1,96,252,1094,3709,14567,nan
1,1,424,856,3843,14560,nan
1,204,400,1474,4635,19172,nan
1,1,482,552,5311,22509,nan
36,64,414,1467,4603,22074,nan
1,1,1,1260,3349,6663,nan
1,157,368,1193,5584,16824,nan
1,152,320,632,1781,16599,nan
32,160,992,4160,15680,65488,nan
1,152,556,2800,5738,21355,nan
36,172,860,2334,8452,34512,nan
1,1,279,716,2106,9971,nan
1,126,352,1464,3606,12698,nan
36,176,707,5123,22414,92587,nan
1,1,1,1412,3468,11972,nan
15,120,350,1746,10465,40169,nan
1,54,92,333,716,9155,nan
1,59,182,365,1840,11700,nan
27,156,958,4452,19438,104817,nan
1,1,1,534,1039,3870,nan
48,112,496,2393,7302,38734,nan
1,129,288,859,4649,18829,nan
1,1,1,460,837,3357,nan
1,1,324,794,1867,6288,nan
1,125,233,614,11280,35181,nan
1,70,190,628,2061,9310,nan
1,1,1,1,5813,18023,nan
1,1,1,346,1043,1536,nan
22,120,608,1710,5149,26988,nan
1,113,288,1802,5778,25695,nan
1,102,314,1760,6190,33198,nan
1,100,554,1338,4390,19419,nan
1,64,353,1810,6565,29392,nan
1,1,293,850,3071,10644,nan
1,1,246,735,1610,5688,nan
1,1,1,1332,3056,12973,nan
1,36,295,1597,6452,29012,nan
1,196,752,4236,19065,73584,nan
1,105,418,1654,5454,27793,nan
1,116,398,1709,5551,23565,nan
1,1,768,1974,5205,24048,nan
1,228,786,1723,5740,30947,nan
48,114,846,4672,18296,95236,nan
1,1,448,1359,5788,19423,nan
1,95,428,1783,6769,28053,nan
64,136,1122,5197,23451,106575,nan
1,196,1200,4156,19610,90821,nan
1,112,640,2427,13182,56550,nan
1,1,630,2304,8310,31917,nan
36,188,592,2919,16832,60376,nan
48,76,563,1891,11416,51125,nan
1,95,255,750,2923,10180,nan
1,1,1,2024,4975,12773,nan
64,316,1370,5621,26374,108432,nan
42,290,1264,5599,24544,103061,nan
48,300,1264,5284,22510,94806,nan
50,296,1284,5078,23217,99314,nan
43,114,597,2664,10125,46631,nan
1,118,528,1479,5511,16900,nan
1,1,1,1,5578,12612,nan
1,1,1,1,5578,12418,nan
28,120,396,1516,6373,24922,nan
1,176,432,2075,5100,17553,nan
32,116,468,2568,10542,35048,nan
20,128,268,1494,4694,24516,nan
1,204,712,1907,4596,27702,nan
1,1,592,1296,2520,17648,nan
1,1,1,1,4568,14464,nan
1,1,260,796,3389,15322,nan
1,72,258,970,4314,14933,nan
28,1,260,1584,7464,30157,nan
1,232,442,1353,5242,36534,nan
32,128,436,1697,8679,38917,nan
1,1,220,416,1363,3920,nan
1,36,212,1078,4558,20329,nan
1,36,302,1162,4553,20472,nan
1,104,240,796,3910,14064,nan
64,184,1040,4391,16983,74150,nan
1,1,196,1124,3726,18407,nan
1,116,176,478,2400,7611,nan
1,1,296,224,5234,17161,nan
36,84,400,2416,10835,44261,nan
1,1,206,794,2714,12251,nan
1,1,206,776,2547,10960,nan
1,1,258,628,2185,8955,nan
1,130,639,3786,15702,70468,nan
1,113,621,3330,13368,61160,nan
1,99,471,2304,11097,50121,nan
15,114,257,1620,6701,30606,nan
18,36,571,2767,11114,48728,nan
1,85,658,3865,16073,71768,nan
1,39,177,1095,4678,20935,nan
22,84,182,1221,4853,20231,nan
22,120,561,3214,13205,61147,nan
15,112,715,4272,18770,86877,nan
18,36,571,2767,11114,48736,nan
1,99,423,2276,9673,45649,nan
1,120,580,3898,15871,71717,nan
1,122,629,2839,12186,56195,nan
1,120,414,2215,9254,46473,nan
1,106,644,3812,15951,72592,nan
15,22,343,1857,6901,30584,nan
1,36,333,1156,4251,17541,nan
1,176,310,1187,5355,19016,nan
1,1,329,1424,2534,18970,nan
1,232,480,1354,5464,35499,nan
1,176,584,2052,5249,29958,nan
1,1,592,1456,2416,17344,nan
20,144,379,1362,4831,26003,nan
32,144,472,2279,6904,29558,nan
32,100,424,2846,11461,48118,nan
64,136,384,1936,4474,36187,nan
1,148,712,1900,4581,25943,nan
1,1,308,658,1684,9868,nan
28,125,424,1662,6919,28753,nan
1,1,176,1042,4134,20233,nan
15,74,298,1531,6192,28418,nan
15,77,459,2277,9060,43427,nan
1,95,421,2195,8604,41769,nan
1,74,326,1694,7486,35192,nan
1,127,478,2504,10358,47798,nan
1,127,477,2447,10332,47460,nan
1,85,444,2351,9006,42263,nan
1,208,816,3462,15966,53647,nan
32,128,408,1896,6760,36545,nan
1,182,1261,3097,15062,63862,nan
1,116,1,576,1286,12069,nan
1,124,472,1944,8254,28912,nan
1,1,564,1884,7054,22460,nan
19,113,404,2087,6993,27934,nan
48,132,548,2436,9376,37733,nan
1,152,690,2119,11530,45446,nan
36,36,214,1323,3952,13891,nan
64,136,360,2552,7038,36671,nan
64,86,368,1841,6900,30222,nan
1,57,56,755,2068,6828,nan
1,1,322,844,2343,10705,nan
1,57,56,747,2554,6721,nan
1,1,292,620,2301,12896,nan
1,57,56,555,2648,4924,nan
10,138,426,1872,10799,35263,nan
43,160,476,3133,12144,56185,nan
10,138,426,1872,10800,35288,nan
43,160,464,3147,12218,56287,nan
1,100,220,656,3860,15506,nan
1,120,832,4604,19456,89045,nan
1,120,288,3744,17850,85186,nan
1,1,1,1,4696,4954,nan
1,116,354,878,3358,10096,nan
1,1,474,696,4913,5842,nan
1,88,440,1626,8034,33445,nan
1,112,288,383,1522,19321,nan
48,208,780,3329,14164,57050,nan
36,156,905,3369,15415,61705,nan
60,168,816,4006,16431,67674,nan
32,134,672,2181,9090,34326,nan
32,175,764,3621,14316,54348,nan
40,168,933,3591,15166,61440,nan
40,132,856,3173,13527,52698,nan
32,151,736,3656,14092,58325,nan
56,238,1027,3998,17196,70866,nan
32,150,623,2292,8945,37458,nan
40,170,862,3363,13566,53621,nan
40,203,901,3655,14111,59600,nan
60,168,816,4013,16416,67823,nan
40,168,933,3588,15118,61375,nan
32,175,764,3621,14241,54023,nan
32,134,672,2175,9055,34145,nan
32,150,623,2283,8903,37476,nan
32,151,736,3662,14063,58000,nan
48,208,780,3329,14149,56973,nan
40,132,856,3177,13522,52475,nan
56,238,1029,3971,17228,70514,nan
40,170,866,3363,13606,53725,nan
40,203,901,3669,13990,59340,nan
36,156,905,3355,15340,61397,nan
1,1,596,1935,3303,9289,nan
64,304,1460,5005,22128,89618,nan
48,156,740,2844,6149,36106,nan
1,1,238,518,1454,3706,nan
1,1,238,518,1458,3742,nan
1,1,282,560,1686,8458,nan
1,144,320,1068,4312,14572,nan
32,224,672,2336,7696,35598,nan
20,160,524,3498,15036,60766,nan
36,160,1060,4060,18874,99191,nan
64,192,664,2702,9990,44554,nan
1,1,1,1,1576,2265,nan
48,144,664,2199,10103,42518,nan
64,304,808,4280,16498,63981,nan
32,140,768,3332,13845,53535,nan
25,172,632,2772,11887,57311,nan
1,1,1,592,1000,2731,nan
64,116,872,2845,12468,58897,nan
14,124,632,2760,11062,48707,nan
1,1,342,1302,4523,21225,nan
1,1,1,1,4900,17645,nan
50,120,376,1534,6067,21899,nan
22,152,672,3350,11466,55652,nan
1,192,568,2451,11970,47333,nan
34,140,852,3652,15496,57729,nan
14,100,288,1537,6349,24429,nan
1,1,374,1310,4392,20136,nan
1,128,300,1050,3641,23222,nan
1,1,158,392,1266,3938,nan
1,1,88,329,899,4094,nan
1,82,148,786,7117,18639,nan
36,184,1313,5344,28713,140647,nan
1,86,176,612,2929,7521,nan
1,1,1,624,1050,1576,nan
1,1,1,560,624,6327,nan
1,1,1,656,939,4055,nan
1,68,198,768,2479,11510,nan
64,216,968,2162,12643,36620,nan
1,1,1,1,3230,5908,nan
1,1,1,1,3680,6023,nan
14,176,556,1461,7130,26274,nan
34,100,406,1898,5489,23172,nan
36,110,368,1735,7209,30530,nan
22,174,528,2206,8749,38413,nan
1,1,294,1445,4032,14439,nan
36,1,666,3290,10151,52675,nan
1,176,312,896,3347,8595,nan
1,86,394,1756,6379,23731,nan
1,112,272,272,272,272,nan
1,112,272,272,272,272,nan
64,104,432,4986,17575,52074,nan
1,204,368,1948,3772,12927,nan
48,123,630,2468,9967,47789,nan
36,100,356,1040,9002,34665,nan
1,76,328,633,2165,27442,nan
1,1,272,272,272,272,nan
1,76,254,1137,5861,27560,nan
1,1,434,1454,3752,12184,nan
36,56,598,2234,10423,37653,nan
1,50,376,1664,6152,26448,nan
22,166,552,2389,10648,39216,nan
22,126,290,1622,6818,25927,nan
50,126,416,1495,5496,20932,nan
1,1,64,1373,2611,23800,nan
1,1,233,1385,2581,20051,nan
1,88,648,1963,6227,42251,nan
64,172,1208,5074,19031,82484,nan
64,168,694,1888,7121,30747,nan
64,232,521,3749,15782,79069,nan
1,98,362,1866,5216,13234,nan
1,1,1,1966,3931,22721,nan
64,203,778,2905,15981,61241,nan
1,1,1,461,777,3398,nan
36,140,614,1804,6217,30792,nan
1,1,1,560,2265,6980,nan
1,1,1,476,672,2695,nan
1,132,738,2981,12525,74895,nan
1,1,478,943,3551,15435,nan
22,48,472,1546,5830,28598,nan
1,1,1,1,5278,11689,nan
1,1,284,916,3280,8020,nan
1,1,1,1,1670,3560,nan
20,116,360,1876,6323,27983,nan
1,1,1,725,3950,27358,nan
43,22,657,2188,9319,46730,nan
32,208,832,2728,17940,75975,nan
1,168,592,834,2783,23169,nan
1,1,456,768,4654,17816,nan
1,1,1,1,3384,6223,nan
1,68,305,1684,6910,27635,nan
1,1,476,1544,4488,14935,nan
1,1,260,1332,4312,17651,nan
1,1,1,1,1786,3234,nan
1,1,1,1,1654,4224,nan
48,204,680,2864,11779,47644,nan
1,1,1,1,4206,8539,nan
1,112,290,666,3273,11587,nan
36,64,451,2477,9085,40218,nan
1,1,1,1,5592,7894,nan
1,1,274,1220,3779,13511,nan
28,92,384,1440,5453,23774,nan
46,112,499,2469,10951,44670,nan
46,112,493,2428,10934,44787,nan
35,106,590,2483,10992,45860,nan
43,250,1230,5319,24822,109100,nan
1,1,1,864,2186,5582,nan
1,1,229,578,2331,7471,nan
1,96,298,495,1111,11807,nan
1,1,400,1034,1522,4202,nan
1,1,400,1034,1522,4202,nan
36,126,457,1941,8078,36148,nan
36,126,473,1939,7996,35917,nan
1,1,154,415,857,5717,nan
1,1,1,710,914,18267,nan
1,1,632,1256,5360,16266,nan
1,1,418,1176,2062,13622,nan
32,32,272,1584,8688,25072,nan
1,1,1,1264,2172,9510,nan
64,144,660,1692,6774,28938,nan
42,202,812,3348,13676,55764,nan
1,36,156,467,1771,7036,nan
28,116,524,2120,9855,45276,nan
1,1,272,1502,4393,18739,nan
1,120,342,1642,5430,32183,nan
1,1,249,1407,4364,18663,nan
28,158,464,1518,6405,33623,nan
32,200,592,2584,11544,46569,nan
64,176,664,2924,13173,38210,nan
32,200,710,2824,12067,51299,nan
64,124,464,1651,4100,22313,nan
22,107,583,2535,11024,45965,nan
18,101,572,2539,10916,44888,nan
1,63,435,1441,5415,21660,nan
1,63,435,1435,5391,21639,nan
1,192,679,2871,17397,68830,nan
1,132,412,2352,10409,52486,nan
1,1,678,1918,3293,8843,nan
1,1,504,965,3225,13381,nan
36,158,403,2401,10504,34762,nan
1,1,188,546,1333,4191,nan
64,208,1006,3727,15426,65955,nan
1,120,163,829,2690,11166,nan
64,144,380,1524,5200,25770,nan
1,1,396,1247,3488,11098,nan
1,1,1,576,1438,4484,nan
1,1,272,719,2143,6745,nan
1,120,368,1224,3578,29904,nan
1,1,280,592,2265,13062,nan
1,60,260,1028,4388,18456,nan
1,1,1,1000,2006,8398,nan
32,124,670,2326,2852,10679,nan
26,52,286,992,2078,10361,nan
1,1,1,1,3684,6500,nan
1,1,270,646,1246,6522,nan
1,1,1,1,1,12278,nan
1,152,296,1092,4523,15424,nan
1,1,252,514,1324,6637,nan
1,1,1,890,2356,5379,nan
1,1,307,418,2441,9454,nan
64,152,680,2616,9224,41619,nan
48,172,604,2285,9238,37561,nan
64,178,580,1934,11212,42040,nan
1,176,508,2028,8153,29262,nan
1,152,652,2140,7183,23875,nan
36,188,460,1537,9075,35200,nan
64,240,696,2112,11459,44224,nan
1,160,488,1934,6500,32349,nan
1,160,576,2048,7776,29754,nan
1,1,288,336,3278,4571,36900
1,64,272,335,2371,7823,33039
1,184,494,1561,8930,36231,nan
1,86,266,680,3522,15509,nan
1,92,466,2190,5562,33094,nan
1,1,288,530,3432,11790,nan
1,184,506,1505,8946,37200,nan
1,64,350,972,3738,14619,60098
1,1,1,256,1572,4804,15492
1,49,64,400,2969,7582,nan
1,78,225,1175,6091,18530,nan
1,101,342,1706,8600,31047,nan
1,68,284,810,3259,14193,nan
1,1,178,580,2618,8428,nan
1,1,1,356,1075,3688,nan
1,1,460,964,2862,14182,42169
1,1,200,522,1758,6323,28151
1,64,86,994,3479,15056,64426
1,1,216,631,1633,6328,nan
1,76,214,911,3329,13692,nan
1,92,342,2535,11180,48649,nan
1,64,320,1056,3975,5964,nan
1,1,138,218,1826,5202,nan
1,1,1,280,280,3360,9774
20,192,749,4363,16102,57989,nan
64,240,380,1151,8834,22665,nan
32,304,1000,4054,17893,75318,nan
1,168,552,2455,9331,21623,nan
64,144,562,2716,8246,47131,nan
64,110,688,2281,7530,44527,nan
1,1,190,840,2932,10165,nan
1,178,460,1612,7002,22686,nan
1,1,180,698,2140,9749,nan
64,128,392,1411,6264,22784,nan
1,1,188,424,1309,3644,nan
1,288,480,1560,6143,38408,nan
1,184,620,2225,6872,23758,nan
36,116,508,1324,4375,18981,93537
32,200,612,2421,11552,46054,nan
32,200,560,2472,11092,46174,nan
32,200,560,2555,11150,46554,nan
32,200,592,2669,11553,45877,nan
32,200,592,2647,11278,46657,nan
32,200,592,2611,11629,47070,nan
32,200,592,2630,12051,47787,nan
32,200,592,2546,11821,47351,nan
32,200,592,2532,12005,48015,nan
32,200,718,2661,11898,49084,nan
22,122,424,1665,8031,36824,nan
1,64,479,942,7016,13033,nan
1,1,1,402,1294,6305,nan
1,22,106,465,2367,9832,nan
1,126,516,1902,9463,38688,nan
1,64,564,2456,8710,33980,nan
1,120,756,4548,21001,89159,nan
1,120,592,2402,7745,28790,nan
1,22,199,853,4049,17790,nan
1,1,1,1,1,1911,4771
1,1,1,858,2264,3822,9118
1,1,1,1404,3748,17547,41555
1,1,1,1354,4160,13043,48658
48,156,592,2476,10030,41699,nan
38,110,694,2068,10908,42463,nan
38,110,694,2071,10803,42773,nan
1,1,1,942,2576,3001,nan
1,1,1,888,2980,4309,nan
1,1,1,824,2682,7377,nan
1,1,1,861,2769,9902,nan
1,1,1,780,2952,9488,nan
1,1,1,822,3056,10902,nan
1,1,1,830,2655,8189,nan
1,92,140,876,4126,10108,nan
1,156,618,2404,8979,35529,nan
1,172,420,1624,5974,24498,nan
1,76,428,1156,7378,22774,nan
32,112,1232,3216,17763,53818,nan
32,176,981,4469,15332,73885,nan
34,122,270,1552,6758,22631,nan
64,192,610,2159,14461,61084,nan
20,112,410,1394,6107,19334,nan
1,144,368,620,3549,10857,nan
64,184,993,3318,14475,67708,nan
20,184,1056,3197,15165,76109,nan
1,1,559,1719,7753,22148,nan
1,233,624,2566,10705,48753,nan
1,240,620,2588,10743,49523,nan
64,208,704,4072,14421,65431,nan
1,76,396,1240,4971,30677,nan
38,140,584,2962,11490,42096,nan
1,76,316,1318,5941,21364,nan
1,112,272,784,2576,15796,nan
36,220,828,3261,10277,52988,nan
1,212,676,2466,5916,32543,nan
1,264,460,1720,8050,21232,nan
32,256,912,2628,12279,51627,nan
1,105,342,1593,6776,20573,nan
42,126,566,2159,6422,36600,nan
34,122,278,1573,6794,22349,nan
20,184,1049,3224,14930,75930,nan
1,144,368,620,3555,10757,nan
1,110,320,951,3253,16388,nan
1,1,518,777,4487,19609,nan
1,110,320,953,3254,16268,nan
1,158,382,1358,3350,18258,nan
64,186,1087,3467,13381,81653,nan
1,120,282,838,3582,12454,nan
64,208,704,4089,14628,66291,nan
1,176,301,1017,3378,15316,nan
1,1,1,1,2441,7382,nan
34,165,634,1686,7388,41098,nan
36,116,428,1649,6087,19512,nan
1,42,330,1075,5763,20506,nan
1,36,427,1406,6032,31604,nan
48,222,752,3115,14457,51259,nan
1,128,260,974,3944,17625,nan
1,1,182,396,1506,8014,nan
1,1,172,1,1450,6738,nan
1,53,114,619,2224,9223,nan
1,92,1,1048,3178,7914,nan
1,1,76,184,1644,6627,nan
22,36,283,1256,5634,22707,nan
1,1,1,908,2666,7593,nan
1,1,1,1018,2633,3460,nan
1,1,1,946,2735,8296,nan
1,92,140,920,4164,10657,nan
1,1,1,1004,3150,4640,nan
1,1,1,960,3104,4789,nan
64,148,368,3036,8444,37533,nan
1,120,248,654,2371,9481,nan
1,1,368,1104,1998,5257,nan
1,1,448,1190,3352,12652,nan
1,1,400,1232,2116,5801,nan
1,1,236,660,1964,7362,nan
1,81,176,1189,4711,19587,nan
1,1,291,1435,5752,16240,nan
1,1,400,1088,1900,4864,nan
64,136,606,2439,7952,47805,nan
1,88,222,792,4096,16819,nan
1,60,208,892,4192,17516,nan
1,64,1,652,3448,15505,nan
1,48,128,899,3526,16739,nan
1,36,178,740,2742,12083,nan
1,112,1,980,2384,13617,nan
1,60,1,728,3072,15160,nan
1,1,484,1664,6637,25753,nan
26,65,532,2382,6494,25631,nan
20,72,435,2385,8246,37921,nan
26,65,532,2369,6404,24324,nan
14,34,655,833,11267,33155,nan
20,82,542,2731,9306,42638,nan
1,104,384,2494,11439,64303,nan
42,236,1277,6180,31315,164321,nan
1,1,1,1964,5501,15271,nan
1,1,1,1,4772,16568,nan
1,196,316,1234,5410,12174,nan
64,130,329,1624,7774,30212,nan
1,1,1,584,1384,4792,nan
1,1,297,817,3459,12262,nan
1,1,303,992,2683,12422,nan
64,88,192,1968,6825,28811,nan
64,144,632,1119,3876,14732,nan
1,1,1,1124,2874,4654,nan
1,188,400,1660,4646,24271,nan
1,102,50,655,1211,8161,nan
1,1,204,604,1304,7160,nan
1,1,1,1124,2862,4644,nan
64,76,352,1398,6800,20789,nan
1,1,1,648,1190,3066,nan
1,50,396,888,3922,18387,nan
64,88,192,1982,6818,28999,nan
32,1,169,1924,3958,26653,nan
1,64,370,1125,5380,22688,nan
1,144,336,1119,4072,12364,nan
1,144,336,1122,4095,12461,nan
36,155,561,1680,7665,27028,nan
36,155,568,1738,7816,28067,nan
37,228,780,3038,10413,46928,nan
52,98,395,1480,7253,27703,nan
52,101,382,1269,7392,28274,nan
52,98,395,1463,7171,27470,nan
52,101,386,1275,7270,28002,nan
37,228,765,2957,10149,47245,nan
20,224,720,3332,15117,69358,nan
20,218,694,3120,14026,65061,nan
64,172,712,3621,11695,55277,nan
25,181,813,4365,14306,51617,nan
42,179,581,2493,10934,45437,nan
1,169,399,1419,6541,29089,nan
36,232,620,2012,7844,45348,nan
27,114,347,1663,5646,25626,nan
48,212,900,2815,13616,54696,nan
40,215,833,3206,15795,75199,nan
34,142,548,2026,7423,32094,nan
36,124,912,3028,12224,48265,nan
64,196,756,2584,10508,53549,nan
1,288,592,1495,9040,22695,nan
1,188,404,2079,9010,37107,nan
28,172,576,3530,13446,40272,nan
32,76,326,1412,6478,32016,nan
48,164,584,2987,15156,63563,nan
1,170,434,2025,9063,30720,nan
1,176,648,2524,9978,37543,nan
28,138,460,1824,7373,30547,nan
1,232,672,1643,8735,39622,nan
1,192,616,2532,5630,35216,nan
1,175,579,1108,4558,18423,nan
43,98,367,1872,5928,24331,nan
36,147,364,1804,6126,24142,nan
1,140,352,1619,2438,26672,nan
20,96,704,1772,7150,23791,nan
1,1,232,702,1212,4808,nan
1,1,1,398,1056,4313,nan
1,88,576,1884,5864,21996,nan
1,1,242,798,2398,9110,nan
1,1,288,464,853,5679,nan
36,208,640,2000,6876,28788,nan
1,96,1,1266,5130,22601,nan
39,144,688,3554,16270,73306,nan
46,223,796,3489,15374,63806,nan
1,1,656,1704,2496,21160,nan
1,39,172,1685,7489,21407,nan
1,120,304,1146,4097,15324,nan
1,1,1,1047,1756,5292,nan
64,120,287,1000,3502,27025,nan
1,1,242,528,1559,7230,nan
1,1,1,820,1972,3172,nan
1,120,308,736,3741,17084,nan
1,194,754,1766,9984,40608,nan
1,1,434,1312,4364,16570,nan
1,1,784,2527,9630,44584,nan
1,112,552,2838,17043,76403,nan
1,144,716,2797,11248,33483,nan
1,1,443,941,2890,10912,nan
1,112,320,832,3378,14012,nan
32,290,716,4768,16964,85688,nan
32,236,1069,4277,21051,76044,nan
32,289,844,2922,20363,84117,nan
40,172,1142,4888,17586,74657,nan
24,86,248,1135,4531,18657,nan
24,86,248,1135,4538,18609,nan
20,53,292,1395,5568,18097,nan
20,53,292,1388,5508,17930,nan
38,211,810,3011,11932,44841,nan
1,84,116,967,2408,8154,nan
36,208,666,3514,12265,51462,nan
1,1,1,1312,3802,7816,nan
1,116,460,1214,5575,22244,nan
32,240,1296,4704,18552,74312,nan
1,1,611,1046,4489,28079,nan
1,1,1,1,1408,1799,nan
1,76,436,1300,4193,29151,nan
1,1,1,1,1,17416,nan
1,1,1,1,1,20753,nan
1,1,1,1,1,17890,nan
36,152,696,1962,9925,38952,nan
36,100,458,2324,9264,43803,nan
1,22,192,400,2172,4037,nan
1,92,92,698,2660,8649,nan
1,22,171,623,1518,7529,nan
1,70,222,579,2932,7529,nan
64,164,750,3176,13280,53578,nan
1,1,320,596,1927,4999,nan
1,1,369,978,2969,17772,nan
1,156,376,1706,7889,27387,nan
1,176,320,1129,3681,23993,nan
56,138,352,1115,6363,21894,nan
48,170,619,2008,7800,29196,nan
1,76,168,985,4637,17265,nan
1,1,260,1102,3730,20398,nan
1,64,730,2404,5896,43316,nan
1,1,321,1302,4265,14930,nan
36,232,616,1975,7762,45410,nan
1,232,592,1976,7790,45117,nan
64,240,528,1438,11458,29539,nan
64,96,672,2976,8159,27261,nan
1,64,154,826,2937,12401,nan
32,112,840,2470,9248,49089,nan
40,202,678,2634,10755,41992,nan
43,114,191,1621,4892,18494,nan
29,114,211,1652,5217,18257,nan
1,64,243,741,2315,10809,nan
64,196,756,2584,10508,53469,nan
36,108,476,1200,4430,16312,nan
64,180,632,3613,15042,49508,nan
64,236,992,2964,10507,64755,nan
60,240,932,2980,11882,37857,nan
1,1,240,240,240,240,nan
1,1,1,1,1,786,nan
1,1,320,883,4224,14898,nan
1,1,1,1886,5641,9988,nan
48,306,1190,5402,23372,92766,nan
1,1,1,1070,6356,10321,nan
40,260,1128,5357,22341,93607,nan
1,1,1,1948,5547,9772,nan
1,1,1,1066,6448,10835,nan
1,1,1,2330,6137,16751,nan
40,144,574,2493,10617,44393,nan
40,144,702,2729,11627,42020,nan
42,94,404,1241,3666,15823,nan
1,1,1,1080,5492,8344,nan
36,124,412,1576,7353,29383,nan
1,124,404,1690,8255,35675,nan
64,180,732,3122,13229,60299,nan
1,1,1,2200,6067,16727,nan
64,156,844,3468,15251,64256,nan
42,136,597,2322,8326,36419,nan
52,200,890,3514,13996,59462,nan
30,108,268,2026,6085,21972,nan
64,80,728,2840,8047,27496,nan
1,128,516,1686,3747,14026,nan
1,1,397,936,3752,16844,nan
20,115,317,919,5253,27954,nan
36,100,340,1340,4503,17134,nan
34,156,645,2273,8395,42549,nan
22,90,456,2060,8592,35328,nan
64,112,804,3817,13035,53430,nan
1,1,1,592,1360,4688,nan
48,152,525,2209,9430,37653,nan
64,140,1176,3952,17671,71529,nan
1,1,1,592,1360,4688,nan
46,115,497,2139,8997,37720,nan
64,126,1064,3790,15888,58209,nan
52,211,982,4176,17086,69303,nan
64,181,512,2652,10956,37871,nan
56,244,1050,4602,18044,71480,nan
1,1,1,592,1360,4688,nan
50,175,561,1947,10852,41404,nan
1,1,1,592,1360,4688,nan
1,120,284,568,3166,11640,nan
36,208,740,3342,10731,51927,nan
1,160,461,1739,9543,30607,nan
1,104,220,759,1667,9313,nan
36,140,769,2464,8145,30723,nan
32,32,336,336,5764,13116,nan
1,1,1,1256,2046,10078,nan
1,146,342,2330,8909,15161,nan
1,1,1,1177,1817,10398,nan
1,1,304,1080,3078,9933,nan
1,1,118,336,1282,4183,nan
1,1,1,720,1368,3425,nan
1,64,148,506,1524,5624,nan
1,85,236,955,2288,15561,nan
1,1,1,930,2769,8872,nan
1,1,1,928,2757,8898,nan
1,1,600,1832,2356,25956,nan
1,1,1,1,2691,5049,nan
1,1,440,1392,5300,18682,nan
1,1,1,1,2704,5152,nan
64,184,604,2804,9952,37568,nan
40,256,1202,5460,22905,94026,nan
32,160,544,2464,9264,32304,nan
1,100,186,880,3716,12168,nan
1,1,200,500,1637,5373,nan
22,108,334,1162,4655,18705,nan
1,1,272,784,2832,7440,nan
1,148,856,2669,12027,60953,nan
16,152,750,2798,8819,38285,nan
20,92,295,2627,12331,64319,nan
1,1,352,1081,5453,20752,nan
14,1,606,3301,15421,70927,nan
28,62,670,3328,16606,66877,nan
1,36,250,816,3058,14304,nan
1,1,496,1277,4080,14128,nan
1,1,1,1,591,1058,nan
1,118,247,648,2124,10119,nan
1,1,184,950,2923,11123,nan
1,1,1,1268,4062,14022,nan
1,1,378,1034,3531,14798,nan
1,64,276,937,3402,10134,nan
1,1,368,600,2063,5045,nan
28,134,492,1492,5830,27133,nan
34,122,393,1439,6089,23418,nan
34,122,393,1439,6074,22851,nan
48,180,848,3959,14964,62061,nan
34,160,608,2630,10520,39310,nan
1,152,289,830,4408,13190,nan
1,1,1,1,1,14248,nan
22,179,831,4120,18490,69415,nan
29,172,761,3890,17171,71125,nan
22,189,795,4008,17620,72581,nan
64,132,632,1904,7304,26255,nan
64,92,580,1656,10781,33075,nan
64,156,844,3468,15244,64210,nan
39,144,888,4273,17273,74296,nan
1,64,404,1988,6678,30726,nan
1,64,380,2562,8853,39464,nan
1,132,240,324,1532,8746,nan
1,110,278,670,1474,6909,nan
64,184,900,3358,9880,46190,nan
1,158,662,2134,6185,34855,nan
32,84,568,1701,4829,28485,nan
1,36,64,572,1333,4425,nan
64,164,702,2427,13040,46740,nan
36,120,878,2577,9169,49065,nan
32,212,500,2696,10216,39708,nan
64,108,782,2886,10342,46079,nan
22,88,210,712,3329,12527,nan
64,148,748,2884,14483,52045,nan
1,1,147,458,1239,4180,nan
1,1,149,542,2020,4844,nan
36,179,734,2615,14827,51178,nan
36,124,470,3131,12484,45151,nan
1,1,1,1,1,7804,nan
1,1,132,494,1915,3952,nan
1,1,1,946,2600,8136,nan
1,148,604,1794,5986,31694,nan
1,80,176,204,433,8991,nan
64,296,879,4864,17575,61231,nan
1,1,1,454,1063,14490,nan
1,130,552,2072,8674,40398,nan
1,140,644,1382,6955,26104,nan
1,1,334,872,4204,20671,nan
32,278,994,4551,26012,98659,nan
1,1,503,1713,2364,4068,nan
1,1,1,1,1,14688,nan
22,106,371,2179,11795,48899,nan
1,1,1,720,1092,2480,nan
64,148,548,2356,14966,44718,nan
1,1,1,1,5454,7558,nan
1,1,1,1460,3015,8843,nan
1,1,1,1997,5038,14684,nan
1,148,424,1604,4031,16647,nan
1,1,1,1,1,15220,nan
22,68,364,1584,4915,20802,nan
1,1,1,2178,5696,15796,nan
1,1,1,672,1856,7372,nan
1,1,1,652,2188,3808,nan
1,1,1,1,1352,3020,nan
1,1,224,388,1308,3363,nan
48,196,875,3573,15342,64106,nan
1,1,512,1064,2092,25804,nan
22,88,274,946,2689,22943,nan
36,132,602,1897,12322,46109,nan
22,1,290,2601,11860,62002,nan
1,1,457,1126,3277,18117,nan
1,192,408,2176,3986,31971,nan
64,240,1112,3904,14320,54369,nan
64,112,768,1656,10928,25940,nan
1,1,272,784,2320,8464,nan
1,112,272,688,1928,12322,nan
1,128,266,926,5080,14347,nan
64,136,888,3408,12662,44410,nan
1,144,1091,5620,25473,119350,nan
1,112,134,1671,6247,25214,nan
18,66,254,1945,6003,20763,nan
1,46,272,763,2713,11914,nan
64,148,236,1414,4002,18100,nan
1,1,206,592,1424,3472,nan
36,103,458,2031,7948,30111,nan
1,180,335,1452,7105,33712,nan
1,1,270,562,3241,12213,nan
1,132,404,1712,5974,22935,nan
1,1,224,1040,4048,15639,nan
1,1,432,1242,4981,15734,nan
1,1,343,2462,10626,47314,nan
1,262,365,1888,12114,46873,nan
1,1,960,2816,10752,63584,nan
1,1,946,3046,14572,66419,nan
1,92,736,3176,17944,83403,nan
1,1,1,1423,3347,13028,nan
40,140,464,1980,7515,31294,nan
1,184,376,1412,9251,32785,nan
30,92,328,1930,6018,29384,nan
64,124,554,1820,8353,31064,nan
1,1,1,1489,3348,17525,nan
1,1,1,2000,4984,18227,nan
1,92,540,2054,9176,48859,nan
36,184,501,2264,11234,68275,nan
1,1,1,1997,5060,18333,nan
34,50,228,1036,3972,8648,nan
1,104,172,731,2097,6770,nan
32,100,160,880,1568,19530,nan
32,116,152,1716,2512,12499,nan
1,68,228,658,2723,5955,nan
32,184,431,1783,10241,48973,nan
26,80,322,1137,8004,29919,nan
1,42,150,301,2554,8175,nan
1,34,226,353,2814,7870,nan
1,112,112,247,4649,17600,nan
1,112,212,468,2506,13998,nan
1,80,304,816,2352,6448,nan
1,112,228,1503,8513,46054,nan
1,128,272,304,1211,5924,nan
1,52,236,581,2996,11645,nan
1,112,272,572,676,11436,nan
20,102,282,1051,3456,13792,nan
1,112,244,1074,3085,11649,nan
1,89,196,503,2775,9766,nan
20,110,356,509,6188,27600,nan
42,114,300,1396,6371,18952,nan
1,68,228,643,2253,7654,nan
1,111,175,497,1505,6167,nan
1,1,208,476,682,5800,nan
1,112,208,572,2478,12629,nan
1,106,230,536,2571,9649,nan
1,113,326,1663,9672,55953,nan
1,1,1,1,1232,1232,nan
1,88,225,743,2500,9378,nan
1,116,258,721,3144,17274,nan
1,76,240,444,1603,5645,nan
1,112,293,583,1269,5233,nan
1,49,268,618,1907,10288,nan
1,112,304,816,3952,18692,nan
1,116,263,1089,4437,21887,nan
30,104,181,782,3173,15470,nan
26,86,432,1518,6350,27218,nan
36,67,163,775,2726,17481,nan
32,88,460,2040,8016,57737,nan
48,122,318,1019,3438,25019,nan
1,64,257,603,3261,13321,nan
20,60,426,1005,5032,18475,nan
1,80,336,834,1574,11409,nan
24,118,756,3292,9807,52797,nan
34,80,214,666,4662,21014,nan
1,112,208,360,2880,9231,nan
1,112,240,372,3364,8724,nan
21,81,140,898,3520,11103,nan
1,68,162,691,2629,10814,nan
40,128,204,626,2204,9041,nan
1,64,295,985,4763,25302,nan
1,1,284,486,2237,6524,nan
1,108,250,1378,8204,58287,nan
1,112,276,801,2047,16996,nan
1,130,238,696,3343,8378,nan
1,104,244,476,1298,6973,nan
1,85,164,798,3099,13797,nan
1,89,192,402,2725,5435,nan
1,112,274,679,2913,11499,nan
40,186,616,3380,9643,44001,nan
1,64,180,582,4067,10991,nan
1,112,156,236,2136,11084,nan
20,88,424,1490,6257,28146,nan
1,50,137,320,2157,7833,nan
1,77,226,752,4108,20691,nan
1,84,276,538,2654,8210,nan
1,51,276,501,2003,6553,nan
1,88,182,442,2279,5631,nan
17,75,409,1351,5762,24084,nan
1,1,1,1,1232,3280,nan
1,128,296,870,3964,21176,nan
1,100,198,960,4054,15978,nan
1,1,303,819,2796,10653,nan
1,1,212,388,3479,12995,nan
15,161,710,5406,27065,133930,nan
28,88,242,836,2706,16679,nan
1,114,308,866,3791,10161,nan
1,1,576,1388,1888,18774,nan
1,1,1,544,1056,3852,nan
1,50,229,456,3305,11039,nan
1,196,397,1297,5256,17264,nan
1,88,392,1980,9377,33718,nan
1,1,628,2598,5490,14699,nan
64,304,1424,4864,20496,81851,nan
43,175,557,2821,11764,44074,nan
1,1,1,905,1334,4092,nan
1,102,318,984,4123,15352,nan
29,104,321,1481,5760,19992,nan
1,62,157,334,1622,5327,nan
1,87,135,364,1569,5064,nan
1,1,1,948,1873,9475,nan
1,1,1,681,1388,3472,nan
1,152,285,832,4405,13091,nan
1,152,289,816,4391,12956,nan
64,100,396,2315,8417,40275,nan
40,152,470,2066,9365,38730,nan
1,1,810,1535,7822,19098,nan
1,232,632,2330,8871,37070,nan
1,288,480,2280,4831,21025,nan
1,1,749,2104,4216,12412,nan
1,1,1,2286,4652,13708,nan
1,1,888,1834,8207,22158,nan
1,1,1,592,1232,2256,nan
1,112,272,528,2064,8272,nan
1,1,272,272,2896,6224,nan
64,116,912,3626,14286,58366,nan
1,1,272,592,592,592,nan
1,1,1,1832,5088,6880,nan
1,136,640,2664,10439,42339,nan
25,100,420,1530,6334,25465,nan
20,100,562,3175,15851,90756,nan
28,109,571,3388,18102,108544,nan
36,106,310,996,3652,9816,nan
36,106,310,996,4144,13946,nan
1,128,196,1140,2267,9411,nan
21,121,403,1560,6381,26088,nan


==> data/coeff_downsplit.csv <==
l2,l3,l4,l5,l6,l7,l8
34,96,192,486,2990,8876,nan
6,1,1,200,376,1104,nan
1,10,24,218,606,1518,nan
1,37,213,945,3544,14215,nan
1,37,213,948,3544,14236,nan
6,1,20,208,446,1155,nan
1,37,213,948,3558,14193,nan
1,64,199,568,929,2873,nan
24,1,132,308,1254,3524,nan
1,49,157,562,1522,6150,nan
12,122,395,1473,4530,15169,nan
1,64,88,344,1046,4134,nan
30,114,322,1729,3838,10840,nan
12,116,400,888,3166,11131,nan
13,28,88,180,861,2890,nan
13,28,88,173,833,2631,nan
30,134,402,1134,3072,10317,nan
1,96,152,319,1072,3008,nan
28,72,225,806,4010,13526,nan
17,64,340,944,3321,11845,nan
9,1,128,301,2507,5996,nan
1,56,168,394,1816,6096,nan
20,56,159,970,3012,10310,nan
28,76,416,1500,5340,19912,nan
1,96,260,1116,3924,15009,nan
24,114,390,1591,6453,25745,nan
30,96,369,1196,3830,15221,nan
24,64,96,152,200,272,nan
1,42,66,294,1436,3924,nan
28,104,248,568,1039,2238,nan
1,56,243,1212,2467,5249,nan
1,26,94,523,724,1910,nan
1,43,114,574,1311,3249,nan
40,83,412,1507,7278,30986,nan
40,108,484,1169,4541,15832,nan
32,48,64,207,444,2277,nan
5,12,27,63,401,1092,nan
1,112,314,1291,5383,15212,nan
28,100,439,2211,7974,31255,nan
32,88,362,1309,6193,22945,nan
32,88,373,1338,6273,22863,nan
28,56,308,823,2201,7565,nan
1,1,257,525,1924,5781,nan
16,48,257,797,1772,6537,nan
24,52,184,640,2360,8258,nan
26,67,142,554,1572,4851,nan
1,92,182,794,1369,4095,nan
28,78,151,877,1769,3885,nan
24,86,348,860,3198,8779,nan
1,1,39,39,321,1118,nan
1,80,128,272,818,1796,nan
1,1,1,76,397,977,nan
1,1,1,124,213,647,nan
19,63,331,727,2005,6813,nan
1,1,56,112,288,802,nan
24,10,75,199,929,2164,nan
1,72,224,392,3078,8864,nan
11,92,229,669,2357,8503,nan
7,64,258,949,3434,13329,nan
7,54,202,732,3464,13726,nan
1,1,310,632,1525,4211,nan
1,68,160,488,966,1925,nan
8,92,594,1564,5940,18972,nan
24,40,336,954,3004,10899,nan
24,88,356,1063,4491,15485,nan
1,9,192,458,1700,4126,nan
17,68,232,914,3293,12727,nan
16,48,122,340,1778,5351,nan
1,24,120,289,1214,7735,nan
1,1,1,1022,3135,6066,nan
1,1,252,910,2901,10225,nan
1,1,1,668,1916,3874,nan
1,1,162,542,1539,6141,nan
1,1,1,637,1162,3047,nan
1,40,341,1262,3136,11242,nan
1,96,240,544,3447,11077,nan
1,1,1,1,3119,5784,nan
1,120,460,1692,6236,23507,nan
1,64,408,1152,3763,12274,nan
1,1,1,1,1,1,nan
1,1,1,1,1,1,nan
1,1,1,1,1,1,nan
38,82,311,1862,5696,24597,nan
1,56,320,928,3440,11172,nan
28,88,344,973,2664,9107,nan
12,86,603,3330,12849,55363,nan
1,72,657,2699,12645,54025,nan
28,103,351,941,2576,9219,nan
26,92,338,1328,4741,19528,nan
1,64,104,385,1472,4758,nan
28,123,431,1760,6639,26237,nan
1,1,72,295,608,1336,nan
1,1,1,1,1,897,nan
36,112,420,2000,7004,28887,nan
36,54,371,1511,6554,23596,nan
17,176,668,2726,11572,45998,nan
36,160,528,2566,10179,42175,nan
1,63,132,842,3215,16645,nan
21,112,513,1761,4608,14443,nan
1,1,118,386,976,1882,nan
1,36,50,263,912,2016,nan
18,38,194,433,1332,3544,nan
1,1,136,273,547,2208,nan
12,64,171,604,1697,7034,nan
1,45,115,329,2022,6038,nan
1,15,51,165,677,1867,nan
23,61,157,957,2333,8836,nan
6,42,181,481,2094,6179,nan
23,61,147,976,2386,8364,nan
14,134,448,1238,4111,20705,nan
1,1,1,677,1953,4823,nan
1,1,1,1,1940,4421,nan
7,44,142,674,2491,7206,nan
7,44,142,675,2501,9215,nan
17,78,185,1010,2893,7844,nan
32,76,176,810,1867,6542,nan
1,1,129,880,2866,10873,nan
1,1,1,728,1528,2640,nan
23,27,210,267,973,1835,nan
18,35,161,362,888,2123,nan
1,72,156,474,876,2680,nan
31,50,288,436,1591,4859,nan
22,27,140,177,642,1703,nan
1,38,124,127,405,1755,nan
32,70,312,562,1609,5158,nan
1,1,59,160,420,905,nan
1,1,157,382,1706,11512,nan
1,1,162,393,1741,11301,nan
1,1,1,280,1339,4376,nan
28,71,244,986,8082,50172,nan
22,75,338,2042,20933,130672,nan
1,1,87,235,956,7579,nan
32,160,424,1793,7284,31634,nan
24,96,312,1530,5832,21971,nan
32,112,512,1896,7832,31640,nan
36,1,360,979,3840,14982,nan
1,1,173,438,784,3349,nan
17,102,322,1214,4653,17844,nan
32,100,232,1216,4153,14771,nan
1,96,380,1612,3914,19331,nan
18,70,192,893,2607,6315,nan
1,46,232,325,1157,3477,nan
24,48,184,350,1039,4300,nan
1,24,77,140,288,1563,nan
20,23,52,177,468,1132,nan
21,70,134,1019,2887,6860,nan
8,11,166,448,1298,3840,nan
1,15,70,180,511,1410,nan
1,46,70,151,370,919,nan
17,100,228,827,3528,14439,nan
1,1,94,138,372,1233,nan
1,1,1,722,1334,6318,nan
1,1,1,313,827,2597,nan
1,1,96,261,658,2776,nan
1,1,1,637,1704,6627,nan
29,133,492,1825,7200,28162,nan
28,43,196,536,3325,14102,nan
1,1,86,302,1542,5200,nan
1,1,66,113,175,275,nan
1,36,114,261,839,3769,nan
12,49,57,149,903,2082,nan
17,49,61,139,884,2207,nan
18,49,59,148,915,2434,nan
18,49,58,147,892,2402,nan
1,43,184,438,1552,3657,nan
1,113,621,2114,8148,34895,nan
32,72,276,1169,4125,14358,nan
1,104,248,687,2906,12763,nan
1,37,171,531,1938,7802,nan
1,36,160,550,1975,7814,nan
7,35,155,520,1931,7667,nan
25,64,260,1066,4065,15655,nan
24,75,295,1358,5527,22700,nan
1,1,86,800,3236,13832,nan
15,57,136,588,1735,5415,nan
15,57,136,588,1732,5331,nan
13,35,118,361,1484,4754,nan
13,35,115,343,1476,4729,nan
1,50,210,612,1805,4394,nan
1,60,100,212,889,2805,nan
8,34,181,520,1648,6462,nan
1,53,197,694,2718,10617,nan
32,108,432,1596,5524,22162,nan
12,52,236,1000,4163,15093,nan
1,1,1,636,1101,2126,nan
1,107,304,1476,7096,33658,nan
1,29,68,128,372,890,nan
24,60,132,722,1564,3440,nan
32,97,338,1316,6328,22498,nan
28,101,448,2399,7870,30996,nan
1,1,198,516,1534,5880,nan
1,100,324,1701,6349,28002,nan
1,70,171,610,2979,12385,nan
1,56,116,148,930,1972,nan
1,29,68,128,372,890,nan
1,79,251,1426,9547,47681,nan
1,1,1,1,1,2191,nan
1,1,128,248,952,2613,nan
28,68,265,1060,4216,16431,nan
1,62,136,207,934,2954,nan
1,76,156,693,1945,4007,nan
1,1,254,534,921,1827,nan
1,1,14,155,549,1950,nan
1,1,1,94,331,855,nan
1,1,80,126,343,948,nan
1,1,1,713,2240,3022,nan
10,44,291,421,1403,4108,nan
13,54,149,767,2000,6424,nan
1,20,43,303,567,1251,nan
1,1,1,343,739,2085,nan
36,154,592,1504,3729,9183,nan
1,36,101,257,1056,4889,nan
1,27,332,847,1984,5780,nan
1,56,144,282,598,1696,nan
6,24,20,251,2035,6341,nan
25,74,248,872,3158,11717,nan
1,1,111,408,1412,5070,nan
18,64,140,754,2308,7012,nan
1,29,132,488,1436,5308,nan
1,54,114,173,468,2840,nan
26,98,332,978,2970,9857,nan
1,76,240,747,3095,12028,nan
7,74,266,1005,3896,14267,nan
1,60,140,440,1604,4846,nan
1,51,347,1619,4916,18542,nan
32,68,272,924,1849,9119,nan
1,62,209,956,2020,6378,nan
1,90,188,330,2412,6500,nan
36,92,220,1457,3619,12963,nan
36,130,784,2890,10013,42024,nan
24,104,645,2509,9047,34935,nan
18,74,164,488,1556,3521,nan
26,18,198,680,1250,4142,nan
1,1,117,154,483,1636,nan
1,1,1,192,226,1027,nan
1,1,1,253,542,2223,nan
12,90,392,977,2442,7486,nan
1,1,84,249,688,1629,nan
10,12,35,100,231,552,nan
24,30,54,90,210,434,nan
11,92,313,804,1824,5903,nan
7,56,265,1299,5812,24080,nan
7,56,263,1299,5693,23238,nan
13,78,269,1004,3702,14862,nan
1,1,1,197,658,1799,nan
12,90,392,915,2324,7067,nan
1,1,1,1,452,1168,nan
6,75,415,1377,5117,19296,nan
16,43,328,1037,2174,6262,nan
1,40,84,330,629,2249,nan
16,56,237,409,663,2319,nan
1,38,80,156,687,2256,nan
1,96,209,651,1768,6028,nan
12,117,309,1676,4834,12735,nan
1,42,167,437,2075,5989,nan
32,84,215,1011,2143,5940,nan
1,56,152,344,856,2044,nan
1,92,176,347,748,1539,nan
1,1,1,877,2300,4724,nan
1,1,1,919,2535,5298,nan
1,59,91,191,370,805,nan
1,1,126,214,407,761,nan
1,1,88,185,297,1395,nan
12,64,198,642,1692,6868,nan
1,44,112,366,2058,5904,nan
13,46,370,1099,2627,10119,nan
1,83,242,1377,8241,49955,nan
1,96,288,1139,2480,8368,nan
32,99,210,731,1776,10987,nan
1,1,123,250,874,2747,nan
32,80,160,576,1856,3975,nan
1,1,259,625,976,4379,nan
8,58,138,748,1798,5810,nan
1,14,160,528,1035,1618,nan
1,72,249,1438,5745,21611,nan
1,54,171,473,1284,5658,nan
1,42,137,572,1885,4367,nan
1,30,99,293,660,2014,nan
1,48,104,218,581,1912,nan
9,46,126,546,1993,7015,nan
5,67,227,1038,3502,15437,nan
13,106,530,1415,6860,28841,nan
1,78,326,1092,4366,20321,nan
1,59,297,1203,4508,16470,nan
1,41,245,729,4759,17996,nan
1,36,230,1123,3844,13463,nan
1,46,160,423,1095,3497,nan
13,65,379,989,3818,19713,nan
15,88,246,1016,2822,7491,nan
1,1,130,290,1048,3049,nan
16,1,189,474,1003,5444,nan
21,76,280,940,3330,12559,nan
17,98,302,689,2611,9755,nan
28,68,288,1270,4410,17500,nan
16,87,244,865,1279,3490,nan
1,54,189,743,2500,10660,nan
28,62,219,561,2915,9364,nan
16,60,132,617,2381,6416,nan
17,60,193,636,2253,7600,nan
25,84,419,1518,4958,17689,nan
1,120,252,1341,5143,19685,nan
36,98,510,1646,4876,16448,nan
1,56,242,651,1132,2784,nan
11,40,247,1211,3216,18050,nan
1,29,280,580,3080,7935,nan
13,52,231,501,2050,6916,nan
1,1,65,89,227,412,nan
1,48,120,322,1204,4567,nan
24,68,280,1069,4229,16971,nan
32,104,292,1359,5350,19049,nan
1,64,214,675,3739,12058,nan
32,128,625,1772,6112,21088,nan
1,43,131,467,2227,11075,nan
19,101,443,2014,8920,36721,nan
1,1,30,321,2010,5746,nan
13,44,115,763,2433,8248,nan
1,1,80,104,546,1316,nan
24,72,112,264,568,1676,nan
1,18,49,127,357,880,nan
1,120,240,568,1744,8592,nan
11,37,208,467,1520,4849,nan
30,86,480,1314,4482,15309,nan
14,101,332,1205,2309,7634,nan
12,64,288,623,1417,6503,nan
1,61,335,1074,2255,6938,nan
24,32,36,58,107,488,nan
1,1,1,1,2248,4927,nan
32,64,336,744,1562,3032,nan
8,58,180,470,1329,3494,nan
17,88,168,384,878,2757,nan
1,1,1,194,436,638,nan
21,31,177,337,770,1929,nan
28,91,414,1601,5940,24012,nan
17,75,344,812,4116,19511,nan
26,65,167,769,2251,7949,nan
8,24,190,616,2287,7715,nan
28,105,187,522,2801,16042,nan
26,92,381,1410,4784,16993,nan
1,21,170,541,2251,6242,nan
1,1,1,252,438,683,nan
10,82,283,984,4192,12410,nan
1,10,196,655,1412,4910,nan
1,24,96,203,743,1677,nan
1,96,332,1124,3198,8635,nan
14,83,287,1194,5378,19929,nan
17,76,288,1060,3192,9195,nan
1,1,1,397,1434,4291,nan
40,100,232,586,3217,6340,nan
32,120,200,400,2212,4913,nan
1,60,156,543,2251,7104,nan
1,120,386,1664,6121,20467,nan
1,120,416,1507,5763,17478,nan
24,80,408,1080,3132,8284,nan
1,40,96,376,956,1953,nan
1,1,1,112,895,2644,nan
30,67,206,555,2231,6344,nan
1,110,214,815,2046,5224,nan
32,84,238,1247,4149,12324,nan
1,60,326,1277,4077,12945,nan
1,58,100,412,1725,5004,nan
1,100,275,1071,2504,6796,nan
34,90,232,653,2352,7131,nan
1,76,202,416,1801,4614,nan
1,1,1,1,3334,8586,nan
24,59,212,880,3304,11009,nan
11,78,282,1153,3631,12804,nan
17,72,263,907,3149,13085,nan
11,53,260,969,3346,11691,nan
1,44,136,316,1404,3784,nan
16,85,401,1310,5147,20520,nan
7,89,118,2569,6465,22048,nan
35,90,549,2093,6186,25377,nan
36,174,788,3547,15072,63054,nan
1,56,152,427,1027,2428,nan
1,1,101,388,851,3106,nan
1,1,101,387,853,3032,nan
1,1,1,1,3225,8718,nan
1,63,159,726,2413,8607,nan
1,1,1,187,304,1048,nan
1,1,1,187,304,1049,nan
1,1,1,466,1200,3192,nan
40,124,476,1999,7312,27991,nan
1,1,88,142,494,1313,nan
48,220,918,3650,14742,58907,nan
1,1,56,92,116,388,nan
1,1,1,1,1082,1611,nan
17,35,74,111,434,1305,nan
1,102,278,479,2137,3821,nan
1,58,248,1126,3633,12099,nan
1,10,100,300,797,2560,nan
1,16,46,145,415,1334,nan
1,1,164,375,763,1790,nan
30,76,376,1340,5255,19220,nan
1,1,94,163,649,1652,nan
10,14,82,362,1081,2708,nan
1,1,74,171,1641,3816,nan
1,1,76,206,212,934,nan
1,1,1,1,840,1336,nan
1,26,51,247,718,2118,nan
1,50,119,343,599,938,nan
1,42,284,1221,4746,21247,nan
17,82,192,704,1940,7478,nan
1,37,144,397,1170,3651,nan
17,72,348,1716,7180,29505,nan
1,1,104,365,643,2276,nan
1,1,140,296,749,3117,nan
1,80,336,608,3042,8353,nan
3,108,320,772,1497,4642,nan
12,46,496,1308,2876,8643,nan
18,91,581,1638,4659,16403,nan
8,28,123,243,376,1780,nan
1,112,308,1257,5051,17020,nan
28,104,512,1085,3669,15246,nan
1,117,432,1333,4200,14592,nan
1,76,276,644,3349,11081,nan
12,112,340,1566,5539,15981,nan
28,72,347,1111,3685,11863,nan
17,128,364,1523,4610,17721,nan
17,96,360,994,3314,13208,nan
1,80,242,523,3451,10325,nan
1,66,178,304,543,3099,nan
1,1,149,263,542,1702,nan
1,66,178,300,548,3077,nan
1,1,149,263,541,1612,nan
13,64,140,615,1621,5939,nan
1,31,160,509,1158,4423,nan
1,24,157,507,1372,5352,nan
1,1,1,199,780,2157,nan
1,40,130,292,1077,1529,nan
1,1,1,174,306,1156,nan
1,1,248,576,872,3484,nan
1,72,248,360,696,3659,nan
1,1,1,528,816,1340,nan
1,1,216,528,1608,3326,nan
28,88,200,420,836,1668,nan
1,1,12,97,413,1475,nan
1,1,68,97,221,717,nan
1,20,60,132,388,718,nan
25,92,504,1559,5362,21134,nan
1,1,176,568,2382,10085,nan
1,10,94,151,329,860,nan
17,74,285,1100,3915,16487,nan
1,1,92,122,377,1221,nan
1,50,158,596,2476,12239,nan
24,60,13,986,8152,84461,nan
8,28,90,152,668,1391,nan
28,68,296,586,1557,5195,nan
28,62,134,735,1757,5945,nan
17,86,150,686,1496,3744,nan
25,148,563,1974,6617,26576,nan
30,92,284,718,1789,4129,nan
17,56,158,412,989,2491,nan
17,59,162,431,1009,2387,nan
16,57,163,423,1076,2465,nan
7,44,102,232,552,1296,nan
11,45,157,484,1126,2904,nan
21,50,134,352,890,2172,nan
18,120,216,677,1431,7035,nan
9,56,205,721,2475,9013,nan
1,1,1,214,589,1976,nan
1,52,53,713,2077,6724,nan
1,31,88,323,1221,4555,nan
1,48,158,738,2642,9446,nan
1,29,118,205,805,2147,nan
18,109,602,1652,4653,16672,nan
18,104,319,1735,4348,12879,nan
18,104,316,1752,4596,13961,nan
1,29,76,205,728,2001,nan
32,84,356,995,4331,17286,nan
12,120,432,1881,6744,24846,nan
16,51,104,525,2425,8698,nan
1,1,1,64,88,108,nan
1,1,1,72,88,270,nan
1,1,1,179,466,1966,nan
1,1,107,130,1134,2502,nan
1,1,1,232,457,1181,nan
1,1,1,1,344,530,nan
1,52,136,288,596,2513,nan
1,1,29,34,439,822,nan
1,1,1,500,1134,1899,nan
1,1,104,176,255,905,nan
1,1,184,430,1546,3687,nan
18,60,285,933,2858,8433,nan
30,88,190,338,610,2186,nan
1,226,888,2291,5937,25909,nan
1,92,1816,7162,30389,171844,nan
1,226,883,2392,7549,35959,nan
1,1,1,442,1096,3032,nan
1,1,1,1,1705,3677,nan
8,38,260,1132,5014,22032,nan
1,27,102,277,397,1867,nan
17,36,100,346,1221,3747,nan
1,1,88,258,367,772,nan
1,46,156,582,1800,4706,nan
1,10,261,895,3080,6763,nan
1,1,240,359,941,1392,nan
1,84,336,988,2908,7654,nan
1,1,1,341,705,2138,nan
10,78,271,931,3753,20057,nan
1,1,1,436,1252,6305,nan
16,66,264,954,3864,18699,nan
14,135,531,2545,12717,71861,nan
20,43,173,580,2686,10034,nan
1,1,176,597,1254,4028,nan
1,24,160,308,1768,3939,nan
1,60,184,272,900,4023,nan
1,1,1,1,5379,13507,nan
22,36,94,105,661,2119,nan
28,114,320,1104,2647,7102,nan
36,72,192,366,784,2395,nan
1,32,54,58,227,392,nan
22,66,321,1728,7097,34231,nan
1,1,104,245,554,1669,nan
1,1,288,696,2528,6653,nan
1,50,164,998,2884,7836,nan
13,84,366,983,3371,11113,nan
1,1,56,210,324,1713,nan
1,1,133,428,1210,6847,nan
1,112,344,1634,6822,25759,nan
15,52,163,400,4078,10437,nan
31,63,268,1200,3039,8319,nan
16,80,160,680,1500,2831,nan
28,48,90,630,1281,3034,nan
15,110,288,1325,3615,8860,nan
1,1,1,1,1698,4703,nan
1,17,128,450,1063,3859,nan
1,1,134,410,1364,5078,nan
1,1,56,250,716,1957,nan
1,1,56,56,56,56,nan
1,38,104,408,1155,3318,nan
24,52,84,200,1571,3133,nan
1,1,1,486,898,1869,nan
1,1,176,551,1429,4605,nan
24,80,276,1040,3844,15432,nan
1,1,196,464,1609,4575,nan
35,132,529,2058,8276,33682,nan
1,29,85,192,864,3289,nan
1,96,284,660,2780,7930,nan
1,70,392,1160,3697,11620,nan
1,1,1,1041,2903,7881,nan
28,102,420,1291,4692,18253,nan
1,1,1,506,1136,2300,nan
1,1,297,369,3294,16696,nan
32,72,352,560,1128,4056,nan
1,1,288,640,2040,4067,nan
1,1,215,741,2992,10789,nan
8,42,144,741,2217,7620,nan
19,46,114,478,1133,2628,nan
24,40,64,112,176,560,nan
36,76,523,1154,4508,18983,nan
36,104,497,1067,3838,13100,nan
32,92,322,958,2503,5067,nan
1,1,345,396,3706,19392,nan
1,14,192,830,3312,14060,nan
1,1,96,225,1147,7500,nan
1,1,123,228,1013,5524,nan
1,1,96,260,1046,5186,nan
1,1,128,201,1095,3853,nan
1,64,145,542,1611,7981,nan
1,64,144,491,1434,5860,nan
1,24,104,409,1808,7798,nan
1,96,428,1260,3208,9222,nan
40,186,1076,3367,13269,44299,nan
1,1,142,607,1752,6305,nan
12,35,129,336,737,2798,nan
32,60,234,1031,3813,14761,nan
16,66,224,600,1412,3604,nan
10,67,258,995,3204,10992,nan
1,80,272,928,2180,5874,nan
1,1,1,482,1447,11216,nan
19,45,255,923,2817,10235,nan
19,45,255,924,2852,10264,nan
1,17,58,311,1470,5741,nan
1,1,130,226,602,1034,nan
1,1,1,1,1,1338,nan
48,178,570,2788,12324,55330,nan
28,62,410,852,1987,4930,nan
32,32,568,2072,7446,24941,nan
15,82,246,1020,2729,7317,nan
1,50,369,1304,5641,15808,nan
18,96,312,549,1719,8887,nan
1,96,298,834,2396,7832,nan
1,1,284,828,1924,7433,nan
1,94,296,1167,4386,16358,nan
1,57,134,925,3914,14402,nan
1,34,324,1124,2801,7305,nan
1,1,404,912,2826,9511,nan
6,67,279,921,3335,10684,nan
1,100,244,679,2461,10154,nan
28,56,405,1895,6793,22618,nan
1,1,342,868,3858,12287,nan
1,1,406,969,4508,12070,nan
1,33,110,195,578,1500,nan
1,62,214,948,1897,6448,nan
32,68,272,908,1924,9232,nan
1,1,158,254,667,1626,nan
1,1,272,440,1752,4616,nan
36,72,164,729,3089,8339,nan
1,1,136,244,568,849,nan
1,1,238,439,1636,3144,nan
1,1,240,398,684,1583,nan
16,82,385,853,2403,8386,nan
24,1,128,256,662,1228,nan
1,64,186,422,2623,9293,nan
1,58,140,346,1149,6719,nan
1,1,96,155,476,1428,nan
1,52,168,384,1191,4605,nan
1,44,112,350,1530,5822,nan
1,1,1,934,1445,2882,nan
1,1,1,1036,2292,6884,nan
1,1,1,696,1648,4088,nan
1,55,125,302,688,1473,nan
1,38,38,38,55,190,nan
1,36,36,36,69,533,nan
1,40,40,40,95,385,nan
32,212,696,2476,8274,27905,nan
24,120,300,812,1700,4105,nan
1,80,216,405,2249,5893,nan
1,76,192,394,2066,4633,nan
24,40,234,814,4034,16875,nan
1,98,164,594,1132,4776,nan
1,29,69,156,634,1886,nan
1,44,110,433,1630,6091,nan
13,20,87,197,421,1115,nan
1,1,80,146,224,829,nan
1,100,168,616,1161,4198,nan
24,48,216,400,927,2214,nan
1,22,107,710,687,1379,nan
1,1,111,304,1717,5222,nan
1,1,110,337,1757,4951,nan
1,1,115,330,1972,5435,nan
1,1,107,304,1510,4285,nan
1,1,1,1,800,1654,nan
1,1,1,1,916,1714,nan
1,89,228,667,2628,8483,nan
30,114,246,634,2720,7881,nan
11,138,323,1032,2445,7386,nan
1,35,80,346,1557,5168,nan
1,108,198,892,1672,3997,nan
1,96,336,600,2624,6036,nan
1,1,280,540,2327,4728,nan
1,72,236,1087,1955,4885,nan
1,88,221,1144,2748,7925,nan
1,1,1,809,2098,6606,nan
1,1,1,815,2051,6952,nan
1,20,152,458,1100,3375,nan
1,32,93,481,1526,5764,nan
12,46,92,500,1818,3977,nan
1,1,216,650,1658,11373,nan
20,53,120,304,538,2641,nan
1,1,25,180,414,1805,nan
1,1,59,335,986,4253,nan
11,41,182,783,2710,11225,nan
1,1,13,177,487,2199,nan
9,32,129,784,2818,10758,nan
32,80,424,1856,7080,32048,nan
1,80,292,1436,4966,21345,nan
1,128,631,2686,12205,47337,nan
30,138,434,1900,7548,28623,nan
40,100,234,608,3253,6385,nan
1,64,168,505,1036,2794,nan
1,27,64,186,606,2687,nan
13,14,109,405,2076,8752,nan
13,37,95,564,2584,12457,nan
28,32,132,220,1052,2236,nan
1,1,1,120,710,1348,nan
1,1,1,190,560,1808,nan
1,1,1,190,560,1833,nan
22,1,70,307,872,2979,nan
1,63,256,1135,4201,17167,nan
18,155,507,2285,8723,35157,nan
48,144,144,144,1273,3507,nan
1,7,24,172,677,3248,nan
1,1,1,862,2087,3408,nan
1,26,151,528,1314,4982,nan
1,1,1,318,1018,3863,nan
14,34,58,156,506,2049,nan
1,38,280,798,2263,5798,nan
1,1,1,448,1119,3389,nan
1,1,1,1,777,1143,nan
12,68,350,1000,3415,11150,nan
1,1,1,500,1004,3695,nan
1,152,248,696,2890,12414,nan
1,1,1,1,2384,6076,nan
1,1,1,1,2004,4900,nan
1,1,1,1,3392,8400,nan
1,1,1,778,1858,4122,nan
1,48,152,462,1340,3336,nan
1,1,220,362,1765,5029,nan
32,72,408,664,1344,2556,nan
1,108,224,764,3363,12019,nan
1,1,96,144,632,1641,nan
1,15,78,548,1971,6826,nan
31,101,426,1895,7694,30298,nan
1,1,1,1,1232,2103,nan
1,1,230,626,1650,4363,nan
1,1,89,341,801,1702,nan
1,1,60,199,598,1700,nan
9,1,54,475,1110,2286,nan
1,40,56,240,303,849,nan
1,26,128,331,834,2657,nan
28,52,320,1013,2675,7622,nan
1,40,84,467,1045,2803,nan
1,35,133,469,1761,6036,nan
1,36,143,413,1522,6469,nan
40,156,528,1892,7140,27880,nan
1,60,165,657,2583,10015,nan
1,1,455,1210,4508,11293,nan
1,1,326,795,3350,8667,nan
12,60,201,883,3248,13224,nan
1,104,304,546,2295,5458,nan
1,1,83,215,1094,4021,nan
17,24,170,456,2533,7878,nan
1,61,116,649,1581,4970,nan
1,1,103,526,1620,7282,nan
1,1,1,1,1632,2268,nan
1,1,95,458,856,6262,nan
1,1,1,1,1590,2866,nan
1,50,118,520,2023,7225,nan
1,67,68,434,1658,4932,nan
6,40,1,296,456,1350,nan
1,47,86,297,991,4557,nan
1,1,70,183,557,2238,nan
1,1,92,227,907,2577,nan
1,1,92,227,907,2577,nan
1,1,1,1,849,1240,nan
1,1,142,436,584,1052,nan
32,108,408,1523,4709,18465,nan
1,1,95,256,1144,3199,nan
1,1,95,256,1171,3305,nan
1,59,168,421,2206,7188,nan
1,65,166,397,2083,6819,nan
1,59,168,419,2182,7228,nan
1,65,163,397,2089,6822,nan
1,72,196,708,1403,4863,nan
1,60,162,567,1752,5799,nan
34,94,228,785,1754,4499,nan
30,91,240,933,2140,5163,nan
1,1,134,408,1360,4781,nan
24,128,224,909,3646,14786,nan
14,94,370,1283,4555,18859,nan
14,9,114,351,1098,3589,nan
5,55,138,286,1082,4052,nan
1,1,186,544,968,4321,nan
12,52,151,771,2101,6699,nan
22,86,338,1787,6395,26160,nan
28,80,358,973,3512,16296,nan
1,18,1,280,635,3435,nan
14,23,75,348,1548,7167,nan
14,23,75,352,1735,8047,nan
25,49,348,1087,4356,13042,nan
24,97,361,1642,7082,26847,nan
1,64,134,524,2100,8801,nan
9,66,260,1006,4196,16578,nan
1,50,118,509,1492,6354,nan
1,10,154,593,2823,12903,nan
1,26,149,657,3140,14852,nan
12,45,434,1201,3750,12833,nan
7,60,194,660,2062,7960,nan
28,52,141,728,2669,10670,nan
1,175,516,1881,6432,32144,nan
1,138,236,614,1103,7812,nan
32,135,466,1758,8769,42153,nan
1,84,171,788,3295,13562,nan
32,124,484,1725,5590,23955,nan
1,48,232,609,775,4804,nan
1,32,56,112,210,1081,nan
24,1,56,288,423,1296,nan
9,58,248,1268,5126,20776,nan
9,56,181,737,2951,12412,nan
10,36,134,729,2678,10538,nan
1,1,1,870,3452,8807,nan
1,1,1,931,3470,10788,nan
1,1,1,985,2879,8765,nan
1,1,204,847,3181,9645,nan
1,1,1,979,3855,14842,nan
1,1,368,1122,3218,9175,nan
1,1,216,872,2217,10966,nan
4,70,534,2795,10940,47066,nan
18,36,122,246,1072,5362,nan
36,56,248,1181,3547,13643,nan
13,31,85,402,1217,5618,nan
24,68,206,521,1672,5097,nan
13,1,170,376,1460,6335,nan
13,1,170,350,1380,6085,nan
36,64,524,1216,3703,10941,nan
36,64,488,1144,3605,10523,nan
1,1,56,72,248,1072,nan
28,64,150,570,1927,6166,nan
1,1,64,190,344,1007,nan
1,38,90,470,2286,12724,nan
1,64,104,224,467,754,nan
9,23,196,901,5424,26205,nan
1,88,168,388,2282,4990,nan
9,32,73,245,774,1930,nan
9,27,85,328,559,1988,nan
9,27,134,266,579,1712,nan
32,76,234,582,1279,3153,nan
1,1,56,72,96,176,nan
1,1,120,276,524,2288,nan
1,112,296,626,3651,11200,nan
1,48,154,624,1025,4804,nan
1,1,192,505,1351,3961,nan
1,40,84,164,414,1053,nan
7,21,141,524,1826,6216,nan
12,128,268,894,2398,9006,nan
29,56,310,849,3556,13314,nan
32,20,324,1231,4632,19606,nan
1,1,1,1,1,1740,nan
1,1,1,72,88,187,nan
20,42,76,132,238,681,nan
26,62,134,234,386,560,nan
16,16,16,16,16,16,nan
32,128,408,1168,4302,16095,nan
1,1,129,160,526,775,nan
1,1,125,174,509,732,nan
27,52,55,122,273,454,nan
27,46,119,175,230,523,nan
27,33,143,182,416,931,nan
30,30,30,30,138,1251,nan
1,1,1,169,395,1307,nan
30,62,338,704,1540,6475,nan
1,57,182,933,4315,21272,nan
1,30,72,290,653,1839,nan
1,56,84,312,851,1937,nan
1,52,86,252,783,1789,nan
1,1,1,210,336,1250,nan
1,33,153,505,2138,8117,nan
1,31,124,508,2448,9672,nan
1,42,122,584,2310,9712,nan
1,31,157,623,2583,12215,nan
1,36,148,669,3120,12431,nan
1,36,162,653,3219,12172,nan
1,18,120,361,1176,3296,nan
1,1,1,1,578,1067,nan
1,1,110,304,1102,2161,nan
1,60,132,286,789,2790,nan
12,109,397,1533,4715,16158,nan
11,52,197,643,1900,8192,nan
1,1,1,68,181,709,nan
1,1,1,63,183,686,nan
1,20,142,286,1113,3048,nan
1,36,115,178,1063,2740,nan
1,1,248,590,2042,5316,nan
28,40,138,211,877,1721,nan
1,48,112,224,1056,3060,nan
9,72,154,564,1733,4168,nan
1,1,39,148,421,1251,nan
24,40,368,592,1216,3074,nan
32,132,328,857,3883,12885,nan
22,46,197,615,2262,8286,nan
1,112,352,480,2480,5424,nan
1,1,1,528,1166,3336,nan
12,11,114,389,1232,3665,nan
35,96,397,1318,5019,21598,nan
24,30,40,58,170,354,nan
24,30,40,58,170,354,nan
15,81,271,1017,3211,12472,nan
1,1,158,553,1907,4419,nan
1,1,1,556,1028,2464,nan
1,1,1,1040,2541,7621,nan
1,1,1,509,882,3497,nan
1,56,144,492,3210,8261,nan
28,52,277,1164,3397,8652,nan
1,1,203,699,2217,6665,nan
1,1,1,1,244,112,nan
1,1,1,1,352,389,nan
1,1,66,189,496,1656,nan
1,1,98,261,831,3501,nan
1,32,77,90,419,1015,nan
1,1,1,1,240,112,nan
1,1,27,61,218,529,nan
1,1,1,1,1,334,nan
1,1,424,2310,8754,40190,nan
32,92,558,1155,4051,14813,nan
1,60,144,384,962,6550,nan
1,1,241,465,1166,7744,nan
1,72,162,565,1520,4924,nan
1,1,229,528,1515,8461,nan
1,60,192,775,1443,5356,nan
1,1,280,533,1256,8007,nan
1,92,214,637,1865,6009,nan
1,1,259,580,1451,8676,nan
1,84,214,712,1842,6066,nan
1,1,294,525,2442,7944,nan
1,78,208,712,1884,6179,nan
1,1,249,464,2247,7553,nan
1,1,130,292,1287,5004,nan
1,1,94,322,912,4606,nan
1,1,48,56,252,802,nan
17,22,32,52,395,2246,nan
17,22,32,52,373,2147,nan
1,18,120,223,708,2639,nan
1,1,1,183,277,565,nan
1,1,112,240,592,1192,nan
1,48,91,417,1603,6017,nan
13,62,188,631,1532,6880,nan
1,52,101,373,1751,4770,nan
12,108,420,1081,3430,13795,nan
1,88,208,352,1616,3994,nan
1,97,423,1875,7259,18245,nan
1,1,1,584,1236,3650,nan
18,56,84,780,2310,7966,nan
1,56,163,886,1868,4319,nan
1,1,250,711,1606,7200,nan
11,120,378,1278,3694,11508,nan
18,85,254,1238,3985,13945,nan
1,76,278,862,3513,13665,nan
32,58,222,449,3280,8153,nan
1,116,260,1130,2179,5033,nan
1,1,378,968,2298,10026,nan
1,45,247,516,1585,5321,nan
1,1,116,156,394,1170,nan
24,42,76,267,839,2831,nan
28,90,264,618,1259,3196,nan
1,1,1,1,88,120,nan
9,63,268,1215,4432,14709,nan
1,34,113,503,2062,5932,nan
48,184,792,3404,13974,56433,nan
9,61,204,798,2913,10655,nan
39,199,688,2181,8475,31394,nan
1,85,278,714,3298,11989,nan
12,120,204,366,973,3150,nan
18,117,442,2575,8395,33057,nan
18,117,442,2575,8392,33000,nan
32,100,388,1326,4981,20258,nan
1,1,115,174,574,1698,nan
16,1,840,1419,3916,8127,nan
1,1,1,1,6191,27173,nan
1,1,134,334,1175,4800,nan
12,72,374,1046,2624,11945,nan
23,29,198,544,1571,5359,nan
48,112,768,1074,3377,10312,nan
1,76,519,2393,9748,41069,nan
1,112,328,1447,4956,18760,nan
1,60,200,624,1776,7631,nan
1,1,240,424,816,2276,nan
18,92,280,756,2944,11885,nan
1,1,1,668,1396,4950,nan
9,62,136,448,1549,5982,nan
1,104,540,2293,9497,40556,nan
24,64,194,714,1791,6117,nan
22,68,197,693,2947,10870,nan
22,25,280,996,3655,13669,nan
1,1,200,640,1992,5804,nan
1,1,136,358,656,1659,nan
1,1,186,496,1548,3150,nan
1,1,182,358,630,3008,nan
1,54,306,522,1009,2589,nan
1,1,220,424,1682,2942,nan
1,1,132,258,906,1693,nan
9,23,107,462,1086,3219,nan
1,1,95,264,460,2254,nan
1,56,124,532,1080,2205,nan
1,48,116,632,1418,4293,nan
12,68,225,620,1886,6345,nan
1,18,73,186,565,1874,nan
1,1,1,274,424,1521,nan
1,1,1,368,552,636,nan
1,1,89,260,462,2163,nan
1,1,1,314,530,944,nan
24,24,148,404,737,2446,nan
1,1,1,256,706,1336,nan
12,76,218,1015,2159,6247,nan
1,1,1,1088,2720,10920,nan
4,72,230,789,2327,9088,nan
11,84,294,815,3282,10932,nan
1,38,72,247,985,3074,nan
1,38,83,264,1016,3694,nan
1,24,126,446,1644,3948,nan
11,29,108,197,541,1831,nan
1,1,1,1,120,152,nan
40,72,408,736,2488,5297,nan
1,1,1,1,1080,1906,nan
24,99,407,1548,6125,25141,nan
24,40,152,296,765,1864,nan
1,65,198,503,2850,8404,nan
1,48,82,179,1525,3168,nan
1,1,274,739,2849,11607,nan
1,1,1,670,1746,7642,nan
1,62,334,1403,6525,28662,nan
12,139,469,1779,6454,28219,nan
19,60,169,776,2748,10469,nan
18,84,296,1040,4005,14546,nan
1,64,228,572,2824,9759,nan
16,51,160,463,998,1891,nan
1,1,1,1,104,140,nan
8,66,135,450,1051,4439,nan
1,1,232,460,812,4950,nan
1,1,1,1,1742,2692,nan
1,60,111,513,1315,4378,nan
48,184,760,2688,9984,39064,nan
48,184,760,2688,9984,39064,nan
1,1,112,196,678,4771,nan
24,72,400,1389,3758,11770,nan
1,1,10,72,108,117,nan
17,46,175,354,2468,7873,nan
1,96,224,816,2544,6312,nan
40,112,486,1365,4710,14920,nan
1,16,223,539,1591,7745,nan
35,125,615,2852,14182,78275,nan
10,93,271,948,4189,15286,nan
1,46,157,581,1726,4862,nan
1,35,181,652,2851,9969,nan
1,1,1,608,993,4139,nan
1,1,1,570,1369,2338,nan
28,161,340,1079,4684,12279,nan
40,204,736,2159,8467,30499,nan
38,164,414,1518,3342,9761,nan
18,84,176,469,1065,3528,nan
13,44,226,777,3481,9958,nan
12,62,234,726,3214,9824,nan
12,33,177,768,2985,12952,nan
32,108,498,1834,7189,28991,nan
1,1,116,179,1214,2360,nan
1,88,441,921,4149,9971,nan
12,70,318,1021,3196,13843,nan
17,76,314,1089,2761,7542,nan
1,84,228,483,1821,4011,nan
1,40,206,566,2312,11157,nan
24,136,329,1437,4533,16818,nan
1,40,138,519,1186,4956,nan
1,25,104,253,926,3121,nan
12,170,372,798,2219,6234,nan
1,56,200,469,1765,8780,nan
24,48,108,237,760,2780,nan
1,33,260,740,2007,6813,nan
1,32,132,849,3863,16258,nan
3,33,83,265,1578,4917,nan
24,56,192,256,769,1268,nan
1,1,56,220,843,2216,nan
1,1,1,1,176,249,nan
1,33,156,625,1918,5877,nan
16,48,176,208,749,1113,nan
1,1,56,225,845,1228,nan
1,42,1,323,686,1990,nan
1,40,1,177,676,2449,nan
1,1,1,549,1441,2353,nan
1,1,227,551,1624,4728,nan
1,1,1,1,1514,3089,nan
1,1,1,551,1437,2355,nan
18,17,77,259,523,2404,nan
1,1,1,892,2455,7540,nan
1,38,188,503,2544,5995,nan
30,54,152,229,542,1430,nan
1,48,68,152,228,445,nan
28,48,132,201,372,937,nan
1,1,201,442,2033,11235,nan
28,126,559,2111,7856,30660,nan
29,122,524,2037,7819,30643,nan
26,131,494,2010,7446,28454,nan
1,77,227,1034,2188,9000,nan
1,77,226,1045,2226,8996,nan
1,1,100,75,1268,3268,nan
1,1,99,75,1189,3430,nan
12,100,280,873,4181,15363,nan
36,92,392,1497,5274,17874,nan
24,36,164,223,835,2477,nan
1,1,170,382,1345,4123,nan
1,152,383,2389,6938,26473,nan
24,114,370,1402,3647,12948,nan
28,84,156,1332,3248,11256,nan
25,72,446,1765,5878,18866,nan
32,104,196,1778,4431,15669,nan
20,126,226,1765,4585,16000,nan
24,64,116,932,2176,7380,nan
16,56,133,616,2369,6495,nan
1,1,1,904,2162,6735,nan
1,1,1,823,2138,6655,nan
1,1,210,374,1715,6953,nan
13,42,175,639,1737,6132,nan
1,1,208,567,1434,7863,nan
1,66,177,479,1697,7191,nan
9,83,169,350,2030,5134,nan
1,32,230,881,2465,6886,nan
8,1,144,453,1296,4567,nan
1,1,1,257,708,1720,nan
1,1,1,294,571,2975,nan
1,1,1,295,498,2481,nan
1,1,1,1,401,1311,nan
1,1,125,294,1098,2883,nan
1,1,76,275,674,2552,nan
1,1,129,265,958,2616,nan
1,1,1,231,564,2382,nan
26,60,252,691,2317,7044,nan
6,78,336,606,1584,4920,nan
3,53,168,650,2172,6448,nan
9,126,277,876,2462,7739,nan
30,82,273,964,3854,15000,nan
40,146,930,2694,12320,51505,nan
9,48,245,877,3193,13721,nan
26,36,106,226,744,1834,nan
1,1,37,179,804,3538,nan
1,1,39,177,794,3582,nan
1,1,21,276,744,2996,nan
16,66,279,1069,4212,16831,nan
1,22,127,505,1891,6692,nan
16,76,360,1472,5323,20051,nan
12,42,176,706,2666,10752,nan
1,40,190,733,3302,13044,nan
9,62,315,1302,5676,22453,nan
16,63,282,1022,4180,16799,nan
1,22,129,487,1810,6687,nan
20,77,332,1350,5269,19944,nan
13,64,268,1189,4718,18827,nan
1,45,197,737,2190,8130,nan
8,80,329,996,3742,13471,nan
30,106,216,1213,2411,8905,nan
1,82,196,1149,2347,9322,nan
1,1,318,762,4232,20214,nan
12,15,168,645,4226,23335,nan
16,17,121,657,2258,8837,nan
1,46,94,260,1233,5375,nan
1,54,80,232,419,1902,nan
1,72,381,1089,3543,11358,nan
14,43,197,739,2585,8963,nan
9,47,156,937,2841,10054,nan
20,47,259,877,3346,11035,nan
1,26,68,256,890,3010,nan
1,1,1,1,822,2245,nan
1,1,1,1,2091,3982,nan
1,1,1,1,436,812,nan
1,1,1,610,1312,2435,nan
22,58,260,928,3610,14591,nan
36,112,520,2064,7456,29098,nan
1,1,1,34,84,92,nan
1,104,248,935,1764,6340,nan
1,37,116,416,1527,5530,nan
40,92,400,1036,3643,9635,nan
17,149,440,1112,4506,13312,nan
8,57,184,725,2778,11065,nan
17,96,295,1263,4951,19907,nan
1,64,137,348,860,2715,nan
1,1,273,842,2440,10000,nan
1,16,100,138,277,556,nan
1,1,26,236,687,1829,nan
1,94,550,2204,8867,35883,nan
22,66,179,1018,3558,13021,nan
1,1,224,560,1857,3364,nan
12,88,428,984,2673,10479,nan
1,1,320,636,1982,4822,nan
24,56,148,348,840,2915,nan
24,1,84,332,903,1700,nan
6,10,112,274,891,2238,nan
1,1,144,290,501,2610,nan
1,82,186,850,1385,5757,nan
22,72,255,593,1623,6392,nan
12,66,257,928,2586,8391,nan
32,128,440,1845,6129,19400,nan
32,116,483,1627,5165,19473,nan
28,112,400,1484,5748,23012,nan
12,24,155,448,1481,6973,nan
1,1,160,368,572,1012,nan
1,58,200,628,1340,4276,nan
1,1,148,242,852,2260,nan
1,45,100,561,1638,3831,nan
1,45,103,564,1611,3954,nan
1,1,248,780,3110,8845,nan
1,1,90,420,1088,3176,nan
1,1,158,372,1402,3592,nan
13,73,273,1205,5509,25596,nan
1,55,165,740,2348,9231,nan
1,1,173,430,1637,6083,nan
1,104,316,1144,3682,12382,nan
1,1,26,68,76,116,nan
20,48,72,160,276,648,nan
36,78,508,1410,3903,12886,nan
1,96,172,806,1619,5623,nan
1,1,107,370,1171,4813,nan
1,1,1,1,398,674,nan
1,108,200,923,3478,11225,nan
24,73,80,379,1891,4275,nan
26,73,80,497,1871,4260,nan
1,68,124,238,1174,2110,nan
3,52,197,465,1595,2445,nan
13,14,51,289,520,1738,nan
1,1,1,1,1,2119,nan
1,74,162,456,874,3422,nan
1,1,82,77,462,1670,nan
22,72,299,985,3964,14708,nan
15,82,181,396,973,5092,nan
13,71,177,710,3177,12442,nan
1,1,1,934,2032,6039,nan
1,1,1,272,702,2296,nan
1,1,39,352,610,1434,nan
1,1,66,350,783,1705,nan
1,1,59,336,660,1461,nan
1,1,60,320,588,1412,nan
1,1,49,346,724,1525,nan
1,1,1,224,780,2367,nan
1,1,1,1,1136,2695,nan
1,60,324,1021,2712,12769,nan
25,82,168,1047,2440,7026,nan
1,25,36,319,838,2415,nan
1,28,97,365,746,1944,nan
1,38,116,485,890,2358,nan
12,29,169,412,1307,4806,nan
1,112,264,392,1798,4082,nan
36,80,384,724,1594,4154,nan
1,1,1,284,632,1649,nan
32,52,52,52,86,460,nan
1,1,1,1,1,904,nan
1,1,202,394,933,2020,nan
1,1,56,140,236,619,nan
36,104,216,1260,2889,6270,nan
1,76,353,1362,5927,24024,nan
1,64,185,624,3047,8539,nan
1,1,1,1,1,9338,nan
9,47,176,739,3465,14225,nan
8,27,168,353,689,2181,nan
8,16,175,343,711,2340,nan
7,40,149,673,2395,10019,nan
1,87,184,659,2152,5115,nan
1,1,120,184,280,866,nan
1,67,193,727,2069,6821,nan
28,56,114,302,1008,3198,nan
1,1,1,1,2589,5763,nan
17,28,246,850,4867,22559,nan
1,1,1,1,1,8236,nan
1,40,62,197,839,2212,nan
1,64,208,584,2275,6799,nan
1,10,66,227,542,1611,nan
30,76,340,739,1382,4450,nan
24,64,131,395,795,2860,nan
1,1,60,240,690,2057,nan
1,1,1,1,1,6614,nan
1,36,220,1101,3568,14391,nan
1,1,1,1,1550,3498,nan
24,157,768,4158,20101,92155,nan
1,1,80,561,1351,5648,nan
1,56,220,744,2492,9580,nan
1,1,46,180,374,700,nan
15,52,247,992,3381,15124,nan
6,49,177,858,3308,13927,nan
25,100,348,1544,6439,27450,nan
12,66,259,822,3545,17766,nan
1,1,298,611,2050,5932,nan
1,1,304,748,2549,7877,nan
1,1,292,688,2604,8728,nan
1,1,276,618,2114,6711,nan
1,1,146,280,1676,3061,nan
1,1,190,600,3196,11927,nan
32,88,598,1973,5244,23145,nan
32,93,590,1159,3951,22973,nan
1,40,92,278,768,2862,nan
1,31,107,783,2426,7708,nan
1,24,75,578,1596,3972,nan
1,20,79,287,1131,3073,nan
1,1,109,290,1049,4045,nan
1,31,107,779,2482,8032,nan
1,1,48,48,72,184,nan
1,1,225,437,1094,2870,nan
28,80,308,984,2535,7709,nan
1,1,126,197,1085,1747,nan
24,128,260,479,1394,3982,nan
1,40,104,281,760,2174,nan
29,80,191,492,1050,3401,nan
12,62,137,260,597,5026,nan
1,55,181,568,2199,7757,nan
1,25,169,882,2471,11344,nan
21,71,189,939,3698,15409,nan
28,64,108,351,882,1844,nan
17,52,195,452,1269,3065,nan
28,56,194,584,1579,5501,nan
1,1,214,519,2086,4593,nan
24,95,474,1901,7326,29825,nan
1,1,56,86,232,408,nan
12,90,270,800,4037,12448,nan
1,18,96,264,1108,3328,nan
1,72,268,573,3689,9022,nan
1,18,87,272,828,2234,nan
1,1,1,418,783,4018,nan
1,1,75,207,854,4670,nan
1,45,66,184,437,1440,nan
19,52,234,570,1414,4661,nan
32,84,184,380,1129,5692,nan
11,61,97,504,1151,2782,nan
12,100,432,1348,3971,14085,nan
1,60,158,265,1198,2553,nan
1,56,132,423,1279,3034,nan
28,104,399,3110,12483,60730,nan
1,43,77,188,851,2572,nan
6,56,107,342,942,2991,nan
1,72,142,712,1762,5358,nan
1,60,118,186,488,1872,nan
1,53,84,194,960,2704,nan
1,64,179,483,1499,4461,nan
1,1,324,453,2085,6107,nan
1,76,163,593,1277,3183,nan
1,64,151,369,1576,4471,nan
7,25,239,379,3167,9092,nan
11,60,210,674,2165,8301,nan
22,94,423,1758,7202,28990,nan
1,24,97,370,1132,3204,nan
9,52,99,495,1956,7466,nan
17,64,272,382,1290,4882,nan
1,1,69,184,1140,5036,nan
1,1,80,246,562,2270,nan
1,1,66,397,1780,7855,nan
1,1,45,198,545,2425,nan
1,1,70,206,1092,4585,nan
1,1,1,108,323,855,nan
1,1,70,206,1092,4589,nan
1,1,1,1,1,2284,nan
1,1,1,1,1,1933,nan
1,1,1,1,1,1792,nan
1,1,1,108,323,858,nan
17,69,165,724,1663,5157,nan
24,96,666,1291,3266,8984,nan
1,1,1,328,551,959,nan
1,105,260,756,3911,11793,nan
1,114,291,1458,3726,9833,nan
9,24,152,422,1337,4344,nan
1,36,58,163,366,1842,nan
1,44,140,410,1012,2142,nan
1,29,124,258,630,1639,nan
36,136,504,1434,4820,16962,nan
32,104,200,840,2192,7684,nan
12,60,116,507,1534,6898,nan
8,31,143,534,1940,5922,nan
1,1,1,547,939,2366,nan
1,1,210,546,1026,5025,nan
1,1,192,520,727,2726,nan
1,1,162,267,1137,2586,nan
16,71,388,1148,2543,7084,nan
1,1,215,377,1581,3771,nan
16,71,376,1147,2428,6676,nan
1,1,216,369,1592,3461,nan
20,46,166,759,1747,5435,nan
1,46,204,654,1814,3283,nan
1,1,1,776,1287,5222,nan
1,33,188,959,4446,19274,nan
1,64,302,1359,6337,26094,nan
1,33,352,1644,6766,27727,nan
1,88,456,1780,7296,30432,nan
12,46,239,833,1955,5995,nan
1,46,236,849,2011,6029,nan
32,1,87,681,2568,8530,nan
28,88,319,958,2496,6385,nan
48,128,544,1560,4808,17080,nan
14,108,334,1135,3911,14486,nan
1,100,330,1800,6099,31797,nan
1,40,102,456,988,2175,nan
1,32,74,140,495,1531,nan
1,1,14,188,398,1117,nan
1,1,56,131,273,749,nan
22,56,316,851,3158,9761,nan
32,84,212,491,1637,5568,nan
17,25,182,476,1411,6279,nan
1,1,353,1320,6664,39761,nan
1,10,13,215,1043,4231,nan
24,46,172,1134,1603,4251,nan
1,112,454,1097,3828,15036,nan
11,56,197,700,2306,10788,nan
1,1,23,112,584,2643,12347
24,104,454,2155,8942,42784,nan
1,56,345,889,3756,17768,nan
12,29,64,373,1639,4206,nan
1,1,54,229,811,3261,nan
9,46,140,454,2150,8576,nan
1,27,185,592,1884,7247,nan
1,106,232,1317,2899,11513,nan
1,1,360,796,4893,19061,nan
1,1,1,1259,3101,19419,nan
1,44,198,1354,6452,37645,nan
1,49,136,1060,5218,28134,nan
28,97,307,1095,4949,19605,nan
28,95,293,1077,4861,18578,nan
28,97,328,1057,5046,19585,nan
28,36,108,250,460,984,nan
1,1,112,176,384,2034,5403
20,74,110,403,978,4038,nan
18,37,82,406,1093,3601,nan
1,1,215,487,1220,7646,nan
8,10,60,224,537,2000,nan
1,6,61,335,1149,3314,nan
1,1,1,363,1063,4203,nan
1,1,172,442,1542,6874,25471
1,1,1,528,1248,3871,12665
1,1,154,755,2678,10502,nan
1,1,1,729,2879,10469,nan
12,80,504,1044,4142,13602,nan
40,68,376,868,2729,10372,nan
1,1,215,485,1762,6123,nan
1,1,66,92,299,1270,nan
48,272,644,2822,7873,20364,nan
48,128,521,4238,10262,72665,nan
48,128,680,2648,10255,44534,nan
48,80,665,3168,12726,56041,nan
32,120,416,1128,3195,8498,nan
31,91,180,224,1317,2652,nan
36,93,224,309,1152,3108,nan
22,86,159,316,891,2540,nan
1,46,88,197,821,2655,12065
1,1,274,694,2756,10407,nan
1,23,233,871,5192,27615,nan
1,1,145,298,1362,5085,nan
1,15,116,337,1021,3919,nan
1,38,131,393,1402,5206,nan
1,1,136,462,2188,17570,nan
1,1,1,214,380,827,nan
6,79,330,1344,5776,22453,nan
10,66,179,445,608,2583,nan
1,1,160,204,726,974,nan
1,1,70,162,584,1185,nan
28,86,218,641,3096,10875,nan
1,27,102,265,470,2590,nan
1,1,96,258,373,825,nan
1,1,1,302,684,1207,nan
26,95,310,1570,4539,16253,nan
20,64,308,1143,4470,17898,nan
30,74,232,976,3012,11190,nan
32,108,320,1073,3470,11934,nan
30,112,382,1564,6264,25579,nan
48,184,592,2184,8336,29488,nan
21,75,344,1126,4056,15282,nan
7,44,128,612,2242,8546,33194
6,56,80,231,646,3081,nan
12,53,85,271,871,2687,nan
28,54,87,190,844,2153,nan
1,1,1,338,636,2731,nan
1,1,1,322,613,2829,8668
1,1,1,432,892,3583,10561
1,1,192,418,735,3065,8216
1,1,1,326,837,2847,7953
1,33,111,450,1771,5558,nan
1,33,114,467,1460,5575,nan
1,1,1,1,3805,11516,nan
1,1,172,440,1554,6793,25586
1,1,1,512,1244,3849,12583
24,32,224,558,1962,6877,nan
1,120,432,928,3481,15229,nan
1,80,290,833,2844,11107,nan
19,59,223,770,2937,11654,nan
39,178,600,2506,9112,35613,nan
9,31,168,566,2158,8041,nan
36,144,531,2107,8031,31196,nan
40,80,346,735,2059,9497,nan
1,1,174,392,672,1082,nan
40,80,395,1481,3690,13101,nan
19,59,223,771,2913,11568,nan
39,178,600,2494,9116,35740,nan
9,31,168,572,2173,8028,nan
36,144,531,2106,8031,30992,nan
1,52,52,124,488,780,nan
1,1,1,1113,3065,8246,34954
1,1,1,1,5121,16659,nan
1,1,1,622,1507,4522,nan
1,1,225,575,1800,5569,nan
1,84,236,572,3082,7141,nan
1,40,140,340,764,2809,nan
18,61,209,1137,3982,15576,nan
17,61,221,969,4146,15156,nan
9,56,198,1011,4316,15483,nan
22,52,231,1236,4217,14719,nan
19,51,267,877,3426,13162,nan
9,52,198,1259,3990,14761,nan
10,14,90,251,484,1289,nan
22,120,290,708,2154,4796,nan
21,51,152,457,1183,3880,nan
1,10,111,260,1171,2465,nan
12,41,228,746,2204,6520,nan
24,68,164,476,3369,7638,nan
1,47,180,614,1883,6683,nan
21,51,152,433,1181,3799,nan
1,1,147,312,1446,4288,nan
1,1,147,311,1392,4287,21607
1,38,197,672,1584,4856,nan
1,15,58,253,1284,4784,nan
1,34,131,637,1636,5720,nan
1,48,86,195,536,1408,nan
1,48,86,195,564,1402,nan
1,86,118,661,2225,7789,nan
1,39,170,528,2868,10448,nan
1,72,54,372,1390,5083,nan
24,76,180,1187,2779,10961,nan
22,51,151,722,3285,9224,nan
1,35,167,950,2727,10629,nan
1,44,277,902,2428,12526,nan
1,27,91,589,2067,10540,nan
1,1,88,110,257,601,2807
1,1,80,68,368,548,1116
1,24,24,40,128,128,nan
1,72,66,400,1812,5673,nan
1,1,1,64,88,96,nan
1,1,48,304,503,1215,nan
1,1,1,293,580,2334,5826
1,1,1,293,588,2365,6277
1,1,1,72,344,376,nan
1,1,96,352,1051,1516,nan
1,24,24,24,48,48,nan
1,1,80,184,512,920,nan
1,1,132,290,641,3696,nan
1,1,1,154,403,2127,10365
1,1,1,1,88,168,380
1,1,1,61,310,1239,3949
1,25,51,86,750,2511,8113
1,1,164,92,224,8157,38119
8,39,128,381,3719,10693,nan
21,121,337,962,3097,10163,nan
1,104,168,413,930,3128,nan
1,1,45,167,287,796,nan
23,79,368,1499,3359,12896,nan
1,15,40,232,788,3113,nan
1,36,148,260,939,5944,24282
1,39,89,359,1242,4470,18710
1,40,102,293,1180,4559,18861
1,40,102,294,1222,4587,nan
1,1,1,1,3627,7032,nan
1,24,78,117,317,892,nan
1,1,39,324,869,4113,12883
1,56,109,472,1504,6140,19808
6,40,76,172,340,704,nan
1,20,46,232,1307,3837,nan
1,20,22,96,1379,3540,nan
25,91,377,846,3041,8827,nan
24,38,198,426,2202,8092,nan
1,9,140,302,832,1543,nan
25,92,367,1718,8863,38728,nan
1,50,102,208,821,1850,nan
1,48,97,322,737,1498,nan
16,67,124,612,2200,10584,nan
12,132,532,2058,8279,31194,nan
1,46,138,495,1593,4895,18246
36,128,324,961,3414,9369,nan
1,1,1,379,808,2855,nan
17,134,411,1676,6681,29570,nan
1,100,316,2084,10156,46319,nan
12,108,446,1085,2404,7990,nan
1,1,204,776,2197,6950,nan
1,1,1,1,6093,19567,nan
1,1,1,1,4490,12981,nan
1,1,1,568,1980,3643,nan
20,30,75,455,1349,4493,nan
1,1,1,386,694,1939,nan
1,1,1,396,633,1806,nan
10,40,189,1097,2300,6070,nan
8,53,202,581,2139,5446,19599
1,72,142,372,1340,4345,8657
9,28,163,436,1896,5911,23012
1,1,1,116,207,436,2094
32,72,192,843,1837,5839,nan
1,96,260,903,1887,6947,nan
1,72,148,680,1502,7037,nan
1,1,1,75,189,639,1592
1,1,1,448,749,1563,4155
1,1,1,53,234,355,814
24,42,192,343,953,2419,nan
1,24,102,183,510,1835,nan
1,1,1,104,168,509,nan
36,64,316,797,2295,6325,nan
1,72,66,417,1804,5507,nan
26,60,179,379,1335,4867,nan
21,120,342,986,3146,9952,nan
1,27,151,239,1056,5377,nan
7,45,75,520,1865,9325,34071
1,1,1,1,1112,3179,nan
24,40,60,169,396,2036,nan
1,1,1,858,1687,3622,nan
1,1,1,376,616,1120,nan
20,76,226,996,4719,24468,nan
1,54,132,386,1873,7339,nan
20,61,143,656,2297,10636,43862
1,76,263,922,2793,12400,nan
1,70,169,835,3083,15680,nan
25,124,504,1995,6839,27883,nan
8,76,254,832,2007,10587,nan
1,48,72,140,224,416,937
1,136,192,1157,5465,17354,nan
1,136,192,1019,5110,16995,nan
1,138,148,944,4679,13833,nan
1,1,241,755,4860,13574,nan
1,152,88,780,4836,16056,nan
38,146,560,1483,4820,13701,nan
17,68,252,609,2177,6627,20686
40,80,208,848,2076,6148,nan
36,96,380,1080,3697,9889,nan
14,52,332,1276,4055,14577,nan
1,26,167,423,1865,7421,nan
20,82,289,1309,5453,22299,nan
22,60,310,965,3237,16028,nan
1,40,56,84,148,296,576
1,10,1,501,1311,4643,nan
1,1,1,1,272,304,nan
28,96,490,1931,7170,28385,nan
1,108,186,610,2141,6182,nan
1,132,276,646,2729,7586,nan
32,140,263,1350,3209,9035,nan
1,44,108,301,1179,3114,10010
6,98,370,2046,7585,44286,nan
1,60,438,828,2516,8812,nan
1,1,114,212,1074,2845,nan
1,1,74,158,709,2367,nan
1,56,176,360,836,2205,nan
1,64,85,164,399,1097,nan
1,56,240,781,2800,10201,nan
24,103,401,1627,6687,26777,nan
17,92,485,1326,5159,16696,nan
1,54,235,1063,4024,13819,nan
1,33,83,274,901,4083,nan
1,76,187,658,2117,8916,nan
3,36,239,765,3588,13271,nan
3,40,220,782,3564,14152,nan
1,52,248,1068,2209,6339,nan
1,68,191,393,1216,3264,13794
1,50,184,431,1741,4759,nan
1,46,72,225,695,1680,nan
1,1,1,704,1840,5005,nan
11,51,259,1262,6346,31804,nan
11,76,262,1356,4713,19882,nan
11,88,399,1394,5484,24649,nan
28,130,447,1306,5341,19093,nan
1,1,1,1,1102,2400,nan
1,1,1,1,1,1624,nan
1,1,1,1,1,2850,nan
1,1,1,1,950,4980,18859
1,1,1,374,1026,3274,10504
1,1,136,346,1071,3944,15245
1,21,106,347,1067,2965,11213
1,1,314,961,4211,9388,24309
1,1,1,404,1430,3760,14863
1,40,120,180,934,1655,4200
24,52,144,298,1029,3646,nan
52,220,1364,4800,18991,75927,nan
32,232,873,3538,14305,59067,nan
32,104,552,2692,10505,44293,nan
1,1,101,241,1041,3363,nan
1,1,100,239,1030,3354,nan
40,100,536,1236,5042,11747,nan
1,22,99,324,1049,3304,nan
1,1,88,110,255,642,nan
1,1,1,1,1,2669,nan
16,24,232,522,1697,5477,nan
1,84,296,1204,3547,12234,nan
1,1,101,235,1032,3321,nan
1,1,100,231,1039,3410,nan
1,1,1,607,1500,2905,nan
1,1,1,1,1228,2398,nan
1,1,1,1,1335,2372,nan
1,1,1,285,1252,3329,nan
1,1,1,609,1485,2658,nan
21,78,241,1052,3972,15955,nan
12,58,194,959,4372,19045,nan
40,104,402,1348,3731,16204,nan
1,37,1,436,1298,4025,nan
1,20,132,512,1372,4428,nan
1,72,240,806,1686,6563,nan
1,1,1,218,563,1558,nan
1,152,406,1228,3245,11060,nan
1,1,60,192,606,2289,nan
1,1,1,343,1173,3488,nan
1,1,14,96,220,396,nan
1,80,112,324,1324,4192,nan
1,1,1,131,842,2073,nan
11,48,296,722,2989,14042,nan
1,1,1,1,1,384,nan
1,1,1,1,1,1,nan
12,92,500,1525,5138,18619,nan
1,56,1,377,973,2835,nan
1,22,252,579,1869,5759,nan
1,1,1,392,704,1922,nan
1,1,1,1,1,936,nan
1,1,1,1,1,2400,nan
48,156,676,2540,9492,37828,nan
9,72,42,370,1651,3537,nan
1,1,102,168,368,713,nan
1,1,1,1,293,360,nan
1,34,202,462,1307,4797,nan
1,18,96,484,1332,6493,nan
1,1,319,1087,5089,15877,nan
9,72,42,350,2131,4653,nan
1,1,176,536,1261,6262,nan
1,1,155,329,1340,4347,nan
1,41,136,629,1832,5737,nan
32,144,552,2124,8653,34044,nan
1,34,188,472,1084,4080,nan
36,101,564,2132,8108,31586,nan
1,1,88,562,1919,7822,nan
1,1,87,171,763,2824,nan
1,96,212,860,2040,4505,nan
1,96,203,861,1982,4680,nan
1,104,235,634,2197,9161,nan
40,116,536,2380,8821,33262,nan
32,110,487,1707,6109,21801,nan
32,152,552,2014,7861,31331,nan
48,154,553,2237,8635,33132,nan
32,74,516,1547,5728,20773,nan
24,170,356,1524,5767,21922,nan
1,72,224,684,2240,6001,nan
36,104,260,557,3067,9977,nan
1,1,1,396,981,3394,nan
1,1,68,100,961,2477,nan
28,64,176,726,1798,4458,nan
16,30,448,674,1531,3921,nan
28,60,234,476,1173,3827,nan
24,32,167,465,1969,6819,nan
28,67,189,706,2719,9999,nan
32,68,134,322,1015,2826,nan
24,76,176,428,1166,2920,nan
1,1,140,404,1274,3013,nan
28,72,297,824,3711,14847,nan
1,37,120,448,1533,5523,nan
18,65,370,866,2785,11757,nan
15,56,216,728,3137,12656,nan
1,1,1,384,952,3387,nan
1,1,1,202,569,1607,nan
26,75,131,818,3040,11371,nan
1,1,1,1,769,1803,nan
1,37,132,913,2280,8542,nan
24,98,258,837,2615,10770,nan
1,1,1,1416,4128,9642,nan
1,1,1,980,2095,9872,nan
1,108,332,683,3756,14271,nan
1,1,138,430,1599,4487,nan
1,1,164,331,1461,3939,nan
1,92,176,364,1006,3657,nan
26,66,250,681,2759,10008,nan
23,120,288,776,2433,8831,nan
1,1,1,636,1090,1952,nan
1,108,254,831,3373,13989,nan
1,111,278,814,3536,14415,nan
38,108,210,982,2058,7860,nan
1,1,14,112,381,1542,nan
26,116,590,2726,14087,64289,nan
1,117,206,1007,2092,4513,nan
1,112,204,987,2152,4527,nan
20,121,384,1043,3474,11791,nan
11,38,99,523,1367,4631,nan
30,133,629,2894,13741,67935,nan
1,1,1,1,1,821,nan
32,16,64,120,1304,2499,nan
1,40,72,268,340,1292,nan
20,92,326,853,2683,11737,nan
1,22,57,187,449,1768,nan
1,96,234,630,2509,6800,nan
1,110,633,2953,10930,51807,nan
1,96,235,618,2466,6230,nan
32,84,416,1200,3358,14532,nan
1,62,443,1892,8867,36315,nan
1,124,476,2043,8621,36401,nan
12,68,243,781,2330,8619,nan
17,66,366,700,1749,6770,nan
1,1,255,615,1909,6725,nan
1,1,1,762,980,1956,nan
1,106,343,1408,3660,11761,nan
1,99,349,1279,3689,13021,nan
1,106,392,1636,4293,15393,nan
1,107,408,1786,5023,19698,nan
1,101,382,1703,4983,16878,nan
1,102,344,1449,3879,13429,nan
1,102,381,1482,3951,14224,nan
1,103,374,1364,3692,13103,nan
1,1,453,1132,4587,17677,nan
1,109,327,1310,3233,11870,nan
1,106,400,2031,6131,26079,nan
1,100,379,1474,3877,13772,nan
32,62,382,3178,16642,108462,nan
25,85,240,1061,3606,13729,nan
1,10,36,230,902,4292,nan
9,1,46,242,572,1645,nan
1,10,1,112,481,1421,nan
1,1,1,1,252,641,nan
1,1,1,140,394,1081,nan
1,19,144,651,1900,6842,nan
1,19,135,581,1652,5454,nan
1,1,1,1,720,1754,nan
17,81,299,1260,5792,26521,nan
36,137,518,1858,6526,30193,nan
1,41,176,417,1148,4362,nan
1,9,111,320,1479,5409,nan
1,1,94,214,868,3009,nan
1,1,120,264,971,2247,nan
1,20,86,152,432,1426,nan
1,28,102,360,1335,5030,nan
1,1,1,217,284,969,nan
1,100,313,621,2893,12395,nan
1,88,196,1086,2010,4421,nan
1,112,255,759,2618,10982,nan
1,1,14,117,398,1590,nan
38,108,210,970,2119,8101,nan
18,81,363,1056,3079,12793,nan
10,46,274,1104,2910,8359,nan
25,40,255,1544,6722,45664,nan
17,104,345,1609,4953,13934,nan
1,111,304,701,3804,10929,nan
31,110,502,1562,5837,23484,nan
1,118,304,709,3630,10245,nan
1,111,315,1135,3239,12472,nan
32,148,483,1483,7007,24256,nan
1,96,244,824,2146,7509,nan
1,96,236,826,2137,7288,nan
1,104,234,532,2006,13160,nan
8,17,274,1105,3021,8086,nan
1,1,1,184,391,652,nan
1,1,1,288,416,674,nan
1,1,56,136,650,1747,nan
32,96,378,818,2504,8237,nan
1,1,316,701,2444,8756,nan
40,116,550,2280,7220,26751,nan
1,24,122,471,1763,6766,nan
29,86,251,1136,3906,14050,nan
1,46,166,681,2719,11801,nan
17,15,167,665,2155,8032,nan
1,1,130,462,732,2835,nan
1,60,248,645,1634,3596,nan
1,1,411,1161,2309,12403,nan
12,52,164,351,1660,5124,nan
1,1,1,1,360,732,nan
32,120,388,849,1788,6892,nan
1,1,165,299,1650,4871,nan
22,57,270,939,3283,13519,nan
1,68,1,420,1031,3521,nan
1,64,144,561,1481,7011,nan
1,1,138,344,1189,4858,nan
1,1,128,422,1793,5717,nan
16,10,125,2631,8790,42023,nan
1,1,1,228,486,1342,nan
1,56,112,372,1163,2954,nan
1,15,21,143,839,1596,nan
1,29,1,244,572,2985,nan
40,200,688,2271,7301,27051,nan
1,56,80,288,795,2355,nan
36,88,341,1941,4322,13387,nan
17,94,222,652,2134,5885,nan
1,76,195,548,4983,16223,nan
1,21,88,533,2036,9628,nan
1,29,156,850,3411,15199,nan
1,64,200,376,2245,8282,nan
31,68,250,909,3379,12232,nan
1,15,69,226,524,1634,nan
1,1,172,414,721,1326,nan
1,1,1,150,200,212,nan
1,70,432,1304,4354,17880,nan
1,1,104,474,1020,2545,nan
1,48,56,192,1182,3150,nan
1,1,112,496,2219,5796,nan
1,33,111,412,2008,7404,nan
1,1,112,494,2193,5761,nan
1,33,111,412,2007,7408,nan
12,60,256,561,3477,8581,nan
28,116,500,1458,5639,20781,nan
1,23,121,149,675,1316,nan
1,1,346,571,3194,6967,nan
1,56,199,774,2436,5681,nan
1,69,208,780,2463,6062,nan
1,39,116,438,1561,4113,nan
12,98,352,880,2449,7977,nan
1,38,23,706,735,1350,nan
1,1,1,1,1210,1456,nan
11,36,161,822,3179,12585,nan
9,39,219,910,3870,16068,nan
9,41,213,883,3401,13560,nan
1,1,1,960,3360,4634,nan
9,40,299,1197,6447,33351,nan
24,80,95,88,148,1003,nan
9,30,236,543,1586,4028,nan
36,168,660,2078,9335,34469,nan
12,56,136,690,2177,6371,nan
1,49,133,737,1744,4293,nan
1,1,244,448,1177,3394,nan
1,1,1,79,140,214,nan
1,1,1,550,1109,2961,nan
9,1,28,282,1311,9908,nan
8,18,194,774,3251,13608,nan
17,47,400,1738,7771,33519,nan
11,26,199,817,3364,13885,nan
1,75,53,760,1283,5215,nan
40,80,256,416,946,4980,nan
36,96,248,997,2388,9612,nan
1,83,161,414,1385,8739,nan
1,104,272,599,2458,6370,nan
32,84,228,1278,3134,10350,nan
1,1,1,199,329,1321,nan
40,80,464,960,2048,6433,nan
20,46,170,409,1211,3568,nan
20,46,170,402,1227,3756,nan
32,184,688,1104,3727,8389,nan
40,96,216,456,864,1972,nan
1,22,72,136,443,1210,nan
1,1,1,240,304,1194,nan
1,1,1,1,282,352,nan
1,1,1,272,332,715,nan
27,27,27,27,209,2019,nan
19,19,19,19,377,1919,nan
27,27,27,27,442,2292,nan
29,29,29,47,340,2663,nan
1,48,108,367,1840,5591,nan
1,1,14,158,683,2107,nan
13,62,229,917,3082,10417,nan
1,26,100,219,691,2160,nan
1,1,45,140,544,2384,nan
1,17,69,255,1241,4936,nan
1,29,116,471,2235,9988,nan
28,86,500,2107,8897,37189,nan
26,57,350,1147,3776,15722,nan
26,57,346,1143,3730,15463,nan
1,1,1,1,2545,5649,nan
1,1,1,1052,2384,8040,nan
1,1,1,1006,2310,7699,nan
1,1,1,967,1879,6598,nan
1,1,1,1006,1802,6661,nan
1,1,361,779,1631,7843,nan
1,64,160,576,1536,4631,nan
12,96,308,784,1868,6520,nan
12,76,260,1052,2405,7988,nan
12,76,240,992,2599,7887,nan
1,91,269,644,3206,10357,nan
1,1,1,250,1134,2987,nan
1,50,86,326,1050,3372,nan
1,1,56,64,336,642,nan
1,74,232,1109,4726,19421,nan
1,11,27,67,770,1837,nan
1,1,267,693,2943,7475,nan
1,1,232,468,1022,1975,nan
1,1,1,1,1,1,nan
20,36,78,324,973,2726,nan
13,36,135,439,1060,3139,nan
12,72,204,492,1289,4718,nan
11,44,202,516,1794,6063,nan
8,34,107,332,1535,5072,nan
27,74,392,1590,6007,24175,nan
19,67,303,1229,4724,19099,nan
32,192,748,1740,4589,12775,nan
11,38,102,568,1186,3857,nan
28,92,536,992,3374,10997,nan
8,54,184,549,2075,6996,nan
15,86,220,686,1884,5218,nan
1,1,108,83,879,3023,nan
1,1,1,1,1399,5043,nan
1,1,1,1273,3237,16292,nan
1,1,1,1,1115,4422,nan
11,111,291,1029,4700,23932,nan
22,94,294,1176,5114,24187,nan
20,101,280,1046,4655,22887,nan
40,104,533,2426,8610,28743,nan
16,100,277,980,3595,16294,nan
15,79,313,1388,6985,40986,nan
21,116,258,932,3554,13730,nan
14,110,375,1615,6437,26289,nan
1,1,300,762,1533,4559,nan
1,1,263,577,1059,2321,nan
1,1,293,659,1425,4186,nan
1,1,325,791,2137,6481,nan
1,42,128,322,1021,3920,nan
1,120,560,2443,8484,33570,nan
1,1,1,1,1682,2702,nan
1,48,88,208,376,1437,nan
5,40,136,514,2526,7656,nan
5,40,142,521,2519,8013,nan
1,116,329,1507,4456,17119,nan
14,68,252,733,2020,6381,nan
1,48,208,464,1729,6804,nan
1,40,60,288,636,2120,nan
14,100,320,1095,3704,16396,nan
36,64,236,872,2479,8631,nan
7,104,208,1339,3612,10141,nan
1,43,116,505,1628,6375,nan
1,40,122,459,1608,4837,nan
1,1,99,304,1021,3881,nan
1,57,373,1256,5213,20821,nan
24,88,231,710,1879,7672,nan
1,80,362,904,4647,11857,nan
1,43,116,499,1534,6109,nan
1,40,122,449,1583,4309,nan
1,1,99,304,1008,3910,nan
24,104,240,836,2800,8637,nan
24,104,320,752,2037,6766,nan
1,1,105,254,969,4207,nan
12,27,72,269,934,3222,nan
24,68,120,753,1889,6937,nan
1,1,1,1,490,969,nan
6,52,108,568,1189,4532,nan
1,14,69,255,540,2682,nan
7,14,68,231,627,1970,nan
6,72,340,881,3122,9550,nan
1,1,1,781,1845,3456,nan
9,76,241,690,2837,5698,nan
20,76,244,699,2843,6151,nan
28,48,318,923,2707,6496,nan
1,1,1,214,377,802,nan
1,14,56,116,632,2130,nan
1,72,148,884,2867,13504,nan
1,16,1,88,710,1334,nan
1,1,56,288,704,2067,nan
1,1,56,204,657,2126,nan
17,24,231,721,1685,5262,nan
1,29,257,717,1584,4418,nan
1,41,64,250,525,2243,nan
1,1,60,345,839,4647,nan
16,34,60,210,510,987,nan
32,14,176,288,573,1891,nan
1,1,1,361,908,1622,nan
1,1,40,104,448,1237,nan
1,1,1,1,688,1362,nan
1,86,287,1249,5464,21718,nan
1,25,160,152,654,3500,nan
1,1,1,663,1268,4486,nan
1,1,1,1,1,4765,nan
1,1,1,1,1,2264,nan
1,1,56,96,128,208,nan
32,59,324,594,1795,6101,nan
14,55,119,341,1097,3600,nan
1,58,130,565,877,1759,nan
3,56,116,472,757,2097,nan
36,116,752,2008,6980,20977,nan
32,72,176,304,722,1626,nan
1,80,163,1053,2144,5930,nan
24,67,344,1046,3156,9085,nan
9,56,175,491,2205,8855,nan
1,55,142,495,2079,7213,nan
7,14,132,416,1894,6696,nan
1,1,1,312,399,624,nan
1,8,1,97,255,533,nan
1,25,116,368,1688,6304,nan
7,37,144,388,897,2791,nan
40,116,676,2487,8466,33183,nan
28,36,144,396,1324,5418,nan
40,112,240,1032,2446,4569,nan
1,18,98,170,461,1339,nan
1,1,100,220,680,1585,nan
1,1,116,301,946,2646,nan
1,1,1,284,353,1173,nan
1,55,58,650,1392,2864,nan
1,1,41,108,263,1679,nan
32,88,368,1114,4132,13863,nan
1,68,402,1306,4824,17491,nan
1,1,107,259,792,2781,nan
32,80,302,1236,5806,21447,nan
1,1,109,263,908,2591,nan
17,96,464,1918,7233,28530,nan
1,67,147,655,2167,6780,nan
1,1,109,339,683,2724,nan
1,81,372,1355,4392,14799,nan
11,72,258,1034,3690,12664,nan
26,97,471,1693,6439,23307,nan
10,56,136,264,558,1477,nan
1,64,142,546,1118,3651,nan
19,56,137,486,2460,8811,nan
1,1,67,113,520,1522,nan
1,1,1,617,1296,3813,nan
1,1,109,273,1115,2576,nan
11,57,168,423,1234,3362,nan
1,40,109,732,2345,7179,nan
1,57,146,204,378,679,nan
1,1,295,480,688,3878,nan
1,33,128,303,1017,3198,nan
1,30,148,488,1311,3903,nan
1,64,238,1181,3019,10722,nan
1,1,170,512,1323,4251,nan
1,114,230,603,2208,7335,nan
1,1,25,344,1147,2076,nan
1,1,1,1,1,1,nan
1,1,1,77,177,674,nan
1,1,322,1326,4841,21584,nan
1,25,318,1081,4609,21844,nan
17,57,42,728,3804,18705,nan
1,1,1,248,435,1939,nan
28,120,618,2340,9933,43684,nan
36,120,227,461,2919,7293,nan
1,1,1,1,1,854,nan
25,64,437,1045,3166,11507,nan
18,100,507,2273,9253,41623,nan
1,29,136,382,1391,6545,nan
17,120,491,2568,10797,51478,nan
1,1,1,251,432,1924,nan
1,96,301,789,2782,12827,nan
1,1,1,514,1195,3684,nan
1,1,1,478,946,1495,nan
1,82,218,466,2433,6675,nan
1,1,1,68,168,408,nan
1,1,272,584,2536,6739,nan
1,1,128,446,2904,8789,nan
1,1,1,312,840,1748,nan
1,37,212,554,1121,2947,nan
13,74,243,1098,4250,16372,nan
18,105,472,1917,7875,31351,nan
1,81,473,2480,10202,42305,nan
1,1,184,390,673,1788,nan
1,1,1,1,796,1478,nan
32,72,149,545,1294,8449,nan
1,1,1,170,378,905,nan
1,72,611,1955,7722,32185,nan
1,29,116,420,866,2077,nan
32,76,320,1108,4487,17446,nan
1,44,202,486,1701,7099,nan
19,99,246,1086,3536,13164,nan
40,104,208,952,2245,4251,nan
1,1,42,127,449,1900,nan
23,62,226,798,2902,11046,nan
11,57,193,603,1590,5844,nan
1,15,110,316,957,3251,nan
16,21,216,711,1587,4558,nan
11,54,370,1207,3372,11380,nan
1,48,194,560,1387,5565,nan
7,47,122,470,2649,11658,nan
1,11,130,663,3025,14591,nan
19,89,332,1405,4876,18913,nan
15,76,299,1050,4401,16832,nan
11,80,298,1078,4106,15732,nan
19,54,173,560,2060,5980,nan
1,72,191,804,2114,7103,nan
17,40,139,399,1236,5261,nan
1,1,41,164,306,865,nan
40,84,442,1022,2698,9067,nan
40,80,368,1832,6052,23132,nan
1,26,102,292,1002,3463,nan
11,84,202,574,2153,6248,nan
1,20,102,269,750,3034,nan
1,34,123,270,1065,3563,nan
7,39,165,629,2878,11965,nan
1,24,120,544,2562,10757,nan
27,62,225,885,2818,10934,nan
11,31,260,994,3496,14560,nan
1,24,88,382,1311,4309,nan
21,91,282,1035,3827,14871,nan
1,50,203,605,2163,7522,nan
27,61,222,863,2815,10534,nan
36,142,435,1452,4665,16734,nan
1,14,238,483,1009,3992,nan
6,45,131,403,1924,7046,nan
1,84,314,929,2587,9821,nan
1,28,120,216,356,1048,nan
1,140,312,1120,2977,13201,nan
18,76,298,910,3432,15046,nan
17,1,319,475,1763,7718,nan
17,1,315,443,1678,7541,nan
1,88,244,1274,3368,10266,nan
1,20,62,292,2848,13307,nan
20,70,384,1061,4272,19286,nan
1,1,65,126,352,1815,nan
1,23,74,146,544,2134,nan
1,1,73,229,490,1969,nan
1,1,31,28,104,578,nan
1,1,1,114,338,1116,nan
1,75,243,538,1874,6739,nan
8,39,138,456,1325,3469,nan
1,1,76,131,264,698,nan
1,1,1,518,1118,2952,nan
1,1,1,69,164,556,nan
1,1,80,126,355,823,nan
1,1,1,1,1,2576,nan
1,1,1,105,382,984,nan
1,1,248,483,1399,6045,nan
1,1,312,905,3806,17514,nan
24,70,277,1154,4407,17428,nan
1,1,1,76,171,540,nan
13,14,204,617,1935,7087,nan
1,1,1,76,199,662,nan
1,114,348,1389,3124,11532,nan
28,40,124,322,912,2765,nan
1,1,1,116,236,745,nan
24,40,56,136,676,1630,nan
1,1,56,183,456,1303,nan
1,39,118,297,916,2418,nan
20,74,294,1110,4421,17670,nan
1,1,30,192,321,1876,nan
17,54,108,344,1071,4070,nan
1,1,1,72,104,214,nan
1,30,87,413,1012,3070,nan
17,43,188,552,1597,4551,nan
1,1,1,336,700,2358,nan
1,17,84,240,915,3447,nan
1,1,89,193,662,1613,nan
26,106,192,638,1126,4813,nan
1,40,64,160,344,872,nan
17,64,170,443,1641,5599,nan
1,1,188,461,4280,19159,nan
1,1,276,392,931,3232,nan
1,1,82,238,463,4705,nan
1,41,133,427,1539,5751,nan
1,1,220,388,624,976,nan
1,1,34,270,369,943,nan
1,1,41,161,448,1380,nan
1,1,1,1,1,2084,nan
1,1,1,298,439,991,nan
32,88,158,392,2691,8900,nan
1,68,103,250,852,2338,nan
1,136,376,1576,3087,10887,nan
1,1,1,1,1,1856,nan
28,29,148,278,1370,5930,nan
1,1,1,247,545,1596,nan
15,62,272,942,3507,14552,nan
1,1,1,1,197,451,nan
36,202,690,2956,10728,42051,nan
21,110,510,1999,7635,30816,nan
27,112,511,2021,8267,34616,nan
28,92,384,1749,6507,26747,nan
1,1,145,582,1833,4809,nan
9,88,301,776,2732,7191,nan
1,30,118,494,1185,3692,nan
1,14,43,440,876,1932,nan
13,1,98,564,1328,4361,nan
28,83,160,735,1899,5032,nan
1,40,40,200,672,1804,nan
1,128,381,964,2887,9047,nan
1,52,104,212,370,925,nan
32,118,480,1218,3534,14343,nan
24,64,96,240,384,808,nan
32,110,306,673,1389,6009,nan
1,92,213,592,1848,8904,nan
1,80,142,500,2274,7815,nan
1,1,56,224,272,697,nan
40,142,550,1772,6884,24382,nan
1,1,108,292,1169,4003,nan
1,64,390,888,2921,6506,nan
1,80,420,1048,2098,6153,nan
1,1,530,1241,3505,8392,nan
1,1,200,776,2214,5767,nan
1,1,145,753,2311,7796,nan
1,1,146,763,2191,6674,nan
1,1,170,921,3228,11807,nan
1,1,240,584,2487,9344,nan
1,72,199,675,2258,8461,nan
1,68,144,628,1328,4038,nan
1,66,182,772,3079,13748,nan
1,56,132,534,2188,15941,nan
15,69,364,1167,5137,23035,nan
1,1,1,1041,2839,11473,nan
1,1,260,596,1080,2339,nan
1,1,330,977,2965,16223,nan
1,1,292,820,1661,5868,nan
1,1,328,811,1868,7711,nan
7,20,22,200,459,1027,nan
1,60,397,1422,6524,26247,nan
32,104,372,1161,5624,26605,nan
1,76,152,508,1203,3232,nan
1,52,196,440,1776,6596,nan
1,114,193,1037,2992,7005,nan
1,55,75,657,1927,5383,nan
12,1,212,667,1743,6570,nan
1,1,1,1,1,3751,nan
12,1,217,600,1916,6408,nan
1,1,1,1,1,4560,nan
12,1,217,685,1844,6847,nan
1,1,1,1,1,4458,nan
1,1,120,188,680,1146,nan
1,1,1,768,1393,4553,nan
1,1,21,286,451,1502,nan
1,1,1,72,160,240,nan
1,33,168,580,2601,10205,nan
1,1,98,202,1017,2818,nan
1,1,259,592,1005,2506,nan
1,1,333,780,1904,6357,nan
1,1,300,770,1582,4508,nan
1,1,1,1,1,1633,nan
1,51,127,1233,7025,35991,nan
1,10,64,383,1481,5691,nan
1,70,157,658,2485,9555,nan
1,24,35,112,327,1726,nan
1,56,112,585,2452,9947,nan
18,76,324,1064,4458,17778,nan
1,15,116,208,724,1568,nan
1,92,228,454,821,4881,nan
1,1,154,440,1296,2855,nan
1,1,1,655,1856,6520,nan
1,55,191,1073,1993,5940,nan
1,56,186,830,2707,9523,nan
12,45,251,997,2062,4975,nan
12,42,231,964,1978,4723,nan
1,1,160,160,368,829,nan
1,1,56,101,458,815,nan
1,1,76,127,458,1331,nan
9,52,126,597,1049,3919,nan
7,1,72,88,614,1285,nan
24,56,102,184,412,994,nan
1,88,184,312,2562,6119,nan
30,125,430,1729,5901,23369,nan
24,32,104,128,521,2300,nan
1,1,208,594,1749,6793,nan
6,1,116,486,2188,7375,nan
1,40,108,192,673,1562,nan
1,106,226,700,2625,7560,nan
17,54,321,992,2548,9800,nan
28,72,274,948,3651,18013,nan
1,110,268,986,1814,5652,nan
1,1,111,155,600,1508,nan
1,1,1,269,1318,3148,nan
1,1,106,182,702,1790,nan
1,1,1,845,1892,5236,nan
1,1,30,154,691,2716,nan
1,1,1,116,1299,3697,nan
12,71,275,852,3078,8792,nan
12,132,384,951,3645,11475,nan
1,1,1,519,1038,2137,nan
1,1,1,95,183,918,nan
1,16,74,216,775,3086,nan
15,104,224,352,702,1906,nan
28,152,701,3060,13194,64257,nan
1,96,312,992,2248,4470,nan
1,1,1,494,809,1835,nan
12,76,286,1090,4299,16805,nan
1,1,1,252,1294,3053,nan
1,1,1,111,1280,3890,nan
1,1,1,812,1841,5168,nan
1,1,26,75,992,4278,nan
18,26,28,703,1357,4926,nan
1,1,93,687,1939,5686,nan
24,64,183,592,2259,6857,nan
32,68,214,790,3606,12324,nan
1,14,96,139,504,1458,nan
1,1,1,1,1,687,nan
1,1,21,1,118,202,nan
1,1,1,1,1,536,nan
1,1,1,1,1,2502,nan
1,30,114,326,1164,2466,nan
1,1,1,1,1,1,nan
1,37,1,129,415,652,nan
1,1,1,126,644,2804,nan
1,52,112,190,584,1488,nan
1,1,1,1,1,1,nan
1,1,1,1,1,1,nan
1,1,1,1,1,2080,nan
1,138,382,1934,5490,24160,nan
1,111,362,1904,7447,27432,nan
18,132,504,3046,11167,43853,nan
1,147,785,2929,12681,52774,nan
1,1,53,129,402,1295,nan
1,48,131,328,2204,7338,nan
1,1,367,1100,3878,12554,nan
1,119,433,1939,8081,28553,nan
18,124,790,2388,8595,33428,nan
40,72,376,1518,4964,15737,nan
1,124,432,1993,7922,27514,nan
1,120,243,1168,3435,12928,nan
32,88,392,1376,5598,21603,nan
18,90,380,1562,5663,23761,nan
22,90,376,1373,5353,20890,nan
24,86,374,1457,4909,20420,nan
21,88,377,1502,5304,22156,nan
17,104,288,1214,5378,20350,nan
24,32,68,228,345,700,nan
32,72,214,1255,2833,7258,nan
1,1,1,72,88,128,nan
32,62,189,788,1649,6234,nan
1,1,70,77,1155,2566,nan
40,80,480,648,1557,6521,nan
32,48,432,704,2688,5956,nan
40,100,408,1064,2961,8249,nan
1,1,75,111,752,1403,nan
1,91,277,622,3274,9497,nan
1,1,1,1,1,1,nan
32,148,300,848,2263,5334,nan
24,62,230,664,2476,9544,nan
28,100,378,1481,5707,22523,nan
32,68,300,728,3131,10332,nan
1,1,1,1,564,650,nan
1,35,76,151,1121,1834,nan
20,29,286,687,1890,5293,nan
1,1,1,34,176,434,nan
1,1,1,41,191,382,nan
1,1,1,1,226,1099,nan
1,1,1,1,158,605,nan
1,1,1,1,173,673,nan
1,40,56,64,96,208,nan
24,64,744,1329,3805,19732,nan
1,1,1,1,212,1223,nan
1,1,151,353,757,2984,nan
19,72,252,1030,2451,7000,nan
1,29,163,604,3190,15036,nan
1,104,240,1121,2529,6970,nan
1,96,256,446,992,2062,nan
6,40,124,278,866,2708,nan
9,33,139,413,1519,8496,nan
1,1,324,608,2748,9988,nan
1,57,249,931,2482,10134,nan
1,38,154,537,1529,6326,nan
22,87,223,631,2237,8552,nan
23,81,249,746,2328,10636,nan
1,76,206,431,792,2889,nan
19,86,418,1825,7958,32917,nan
1,1,124,330,1427,4585,nan
1,1,74,130,552,1212,nan
1,1,1,360,840,1336,nan
28,58,219,704,1804,5533,nan
28,58,219,697,1809,5478,nan
1,17,33,88,515,1216,nan
1,17,51,160,564,1485,nan
1,15,54,189,666,1592,nan
1,17,125,345,1183,4074,nan
1,17,125,346,1175,4156,nan
1,1,39,190,634,1873,nan
1,1,1,114,410,1341,nan
1,1,1,135,320,823,nan
1,1,95,230,857,2658,nan
1,14,50,276,939,3317,nan
1,14,50,283,935,3200,nan
1,1,32,88,192,585,nan
1,10,1,58,264,697,nan
1,1,1,139,294,782,nan
1,46,75,237,748,2946,nan
12,28,98,456,1374,6070,nan
1,1,1,247,765,2687,nan
1,1,1,1,210,596,nan
32,88,232,432,1586,4963,nan
12,88,290,1058,2582,6546,nan
1,1,31,157,523,1315,nan
18,40,122,353,1022,3525,nan
1,46,216,645,2220,7711,nan
18,98,390,1562,6774,26210,nan
40,190,732,3174,13498,54179,nan
1,1,84,190,689,2709,nan
36,137,579,2038,8005,32058,nan
27,116,252,1392,3370,8351,nan
1,1,1,65,151,165,nan
1,1,57,77,97,281,nan
1,36,56,92,207,746,nan
1,1,172,400,548,1191,nan
1,1,85,304,927,2955,nan
24,32,180,624,1673,5110,nan
24,52,204,688,1676,5990,nan
36,64,280,645,1924,7943,nan
36,104,428,1294,4878,16293,nan
24,112,276,1010,3506,10790,nan
36,120,512,1424,6180,22648,nan
1,10,84,792,1140,3114,nan
1,41,79,595,1855,7238,nan
24,64,140,812,2373,10293,nan
40,114,519,1508,5597,22776,nan
32,86,408,1565,5076,18875,nan
32,98,405,1260,5318,19189,nan
32,78,400,1432,5259,20203,nan
40,99,434,1504,6072,23539,nan
40,84,534,2108,8610,32417,nan
40,83,382,1645,8289,31834,nan
40,87,491,1769,7071,28296,nan
40,101,372,1536,6355,24740,nan
40,101,372,1533,6353,24623,nan
1,44,142,239,2702,5490,nan
1,56,40,825,2737,7980,nan
1,72,232,756,2709,11260,nan
1,1,1,402,748,2574,nan
1,1,1,1,282,1726,nan
1,1,1,1,1,1,nan
1,1,1,1,1,1,nan
20,76,304,1411,5854,23760,nan
1,1,217,402,883,5720,nan
1,1,217,397,879,4043,nan
1,1,167,363,1113,2741,nan
1,1,128,244,633,1267,nan
1,1,152,302,1083,2488,nan
1,1,150,325,969,2720,nan
1,1,181,333,907,2177,nan
1,1,179,419,1191,3677,nan
1,1,188,440,1323,3724,nan
1,1,173,396,1195,3630,nan
1,1,152,327,1024,2691,nan
1,1,203,425,1125,3033,nan
1,1,195,454,1408,4278,nan
1,1,219,535,2117,8591,nan
6,41,364,712,1524,2992,nan
1,8,1,94,410,1083,nan
1,1,1,210,304,994,nan
1,1,1,79,135,306,nan
1,52,122,289,1217,6191,nan
26,84,230,873,2793,9945,nan
13,37,180,1219,2981,13714,nan
10,50,197,641,2262,10447,nan
1,20,16,631,1779,8701,nan
1,96,286,1038,3634,13599,nan
1,84,288,890,2974,11371,nan
28,76,200,696,3156,10705,nan
24,72,200,948,3374,12119,nan
1,1,1,1,1629,2949,nan
1,1,1,1,626,966,nan
1,1,1,458,966,1334,nan
24,90,257,966,2312,10733,nan
24,88,116,551,1026,2974,nan
1,1,1,1,1439,2443,nan
1,1,1,744,1837,3202,nan
1,1,244,418,1692,3295,nan
1,1,1,603,1428,4500,nan
1,48,164,350,643,1890,nan
1,1,1,126,296,584,nan
1,100,446,929,2460,8450,nan
1,1,1,1,2112,4878,nan
1,36,36,38,777,2652,nan
1,1,56,286,612,940,nan
1,10,56,109,434,1834,nan
1,69,147,661,1449,5026,nan
1,1,39,90,258,506,nan
1,1,1,76,138,485,nan
1,1,84,180,608,1195,nan
8,56,238,708,2197,7535,nan
12,12,222,553,2184,7523,nan
13,160,468,1480,5142,20062,nan
1,92,200,684,1645,5565,nan
9,30,236,538,1621,3893,nan
1,29,67,244,839,2022,nan
1,1,51,192,420,2348,nan
16,78,238,616,1399,5058,nan
18,52,116,462,1819,5409,nan
7,48,234,938,2893,11375,nan
1,19,118,311,695,3007,nan
32,120,544,1348,2995,6409,nan
14,10,120,324,664,2780,nan
18,44,190,414,1393,6465,nan
1,19,128,307,703,2753,nan
14,10,121,296,649,2775,nan
26,97,297,1129,3297,11140,nan
1,112,204,489,1484,5008,nan
20,112,399,1176,4847,20725,nan
20,46,178,435,1349,6370,nan
7,49,237,944,3001,11853,nan
30,120,506,1704,6869,30038,nan
1,32,79,444,1136,3710,nan
7,39,126,822,2650,10349,nan
1,64,110,384,1023,3825,nan
6,46,139,639,2430,8646,nan
1,32,81,442,1132,3641,nan
1,40,64,248,672,2021,nan
7,42,124,812,2587,10473,nan
1,40,112,152,680,1842,nan
1,75,171,566,3066,11178,nan
1,75,167,455,3049,11713,nan
26,97,296,1150,3375,11383,nan
1,42,128,418,773,2894,nan
6,46,133,698,2627,8398,nan
24,72,264,664,1996,6453,nan
1,43,134,915,2624,9240,nan
1,42,115,666,1598,4387,nan
24,62,311,1090,3469,14912,nan
1,64,140,474,1219,4307,nan
1,48,144,280,794,3200,nan
32,121,328,774,2521,8145,nan
3,41,158,598,1250,4149,nan
18,11,178,409,1061,3116,nan
1,1,1,1,941,2029,nan
1,56,219,471,1374,7715,nan
1,1,1,1,192,492,nan
36,104,240,666,1215,3787,nan
1,1,1,34,198,726,nan
1,1,22,103,285,1299,nan
1,1,32,101,243,1086,nan
1,1,26,84,238,702,nan
1,1,26,91,227,820,nan
24,48,192,574,2322,8642,nan
24,60,228,1102,4134,15930,nan
40,104,224,968,1840,5583,nan
9,42,85,613,1671,6112,nan
1,10,118,565,2426,13889,nan
1,12,120,571,2635,14724,nan
1,18,93,492,2651,13783,nan
1,1,184,407,1645,2652,nan
1,50,96,808,1625,4902,nan
1,48,96,774,1027,2298,nan
30,80,172,326,584,1035,nan
24,53,109,204,377,834,nan
17,67,115,209,320,685,nan
15,56,92,200,290,819,nan
32,96,208,413,800,1573,nan
18,58,104,196,316,703,nan
20,59,119,221,349,539,nan
14,51,79,154,214,339,nan
32,80,204,352,622,908,nan
18,53,109,207,429,1145,nan
14,51,79,154,288,660,nan
16,54,86,168,283,503,nan
6,6,6,6,29,214,nan
1,1,1,1,1,1,nan
1,68,276,977,4258,17175,nan
9,47,269,719,2471,6019,nan
31,116,307,1008,5085,15980,nan
1,38,103,272,955,4346,nan
28,136,451,1569,5113,18922,nan
1,40,80,264,444,2016,nan
1,92,276,942,2622,9562,nan
1,63,163,403,1493,4546,nan
1,24,72,234,592,1477,nan
17,124,446,1958,7687,34449,nan
17,103,594,1648,7307,24850,nan
1,1,68,178,815,2674,nan
1,12,64,201,485,2226,nan
1,1,218,504,2140,7788,nan
1,1,1,115,193,452,nan
1,1,62,244,416,1600,nan
1,38,136,354,1082,3537,nan
1,1,136,450,1363,3052,nan
1,1,165,269,882,3156,nan
20,100,298,885,3428,7175,nan
36,116,382,1079,3260,19194,nan
31,124,336,1089,5582,18084,nan
24,96,448,1797,6921,26811,nan
18,74,316,1141,4316,17313,nan
1,1,200,404,1262,2389,nan
1,1,96,166,335,579,nan
1,1,145,438,1595,3781,nan
18,95,427,1983,8335,34050,nan
24,64,317,1250,6158,26022,nan
18,80,402,1813,7659,34132,nan
1,50,104,407,2348,7365,nan
23,75,323,1077,2819,9071,nan
28,88,443,732,1826,6263,nan
26,92,308,1150,2635,7929,nan
1,14,126,626,1892,6668,nan
20,88,274,691,2117,6526,nan
9,49,171,919,3963,16531,nan
1,48,152,496,2317,7951,nan
1,44,148,340,840,2552,nan
32,100,310,1451,4396,16482,nan
30,88,466,1889,6436,23004,nan
18,88,428,1555,5253,18300,nan
22,46,209,818,2570,7432,nan
24,48,234,824,3133,10887,nan
24,32,40,96,152,200,nan
16,24,80,136,184,272,nan
1,1,1,305,664,1457,nan
32,56,264,478,1375,2975,nan
1,35,98,303,1041,2767,nan
1,60,112,346,766,3435,nan
1,48,98,355,771,1678,nan
1,1,158,516,1446,3395,nan
1,52,196,816,3661,15940,nan
1,90,420,1944,8465,35563,nan
1,50,203,754,3190,13909,nan
8,10,200,909,4091,17923,nan
1,29,159,706,2889,12775,nan
1,40,111,660,2776,11907,nan
1,58,110,609,2493,10261,nan
1,45,124,634,2910,12119,nan
24,64,96,192,384,1047,nan
28,81,271,716,2597,14592,nan
32,105,258,1436,4241,15700,nan
17,26,216,590,1518,5526,nan
26,78,347,1365,5866,24391,nan
1,36,104,642,2652,11417,nan
1,35,184,795,3475,14596,nan
1,24,40,300,886,2893,nan
10,58,192,683,2797,10098,nan
23,54,199,679,1497,3606,nan
1,1,56,88,423,964,nan
1,72,232,601,1910,3893,nan
29,102,640,3040,13669,62399,nan
1,1,280,440,1688,3464,nan
1,30,117,218,594,1343,nan
1,21,87,338,1199,4594,nan
1,1,270,699,2017,12726,nan
1,1,296,778,2411,16880,nan
1,1,280,750,2534,15745,nan
1,1,314,812,1962,13786,nan
1,1,337,973,2930,22616,nan
24,38,307,1188,6920,42482,nan
24,197,378,866,2081,5289,nan
1,100,244,1048,2738,10970,nan
11,122,466,1167,4467,12071,nan
1,76,268,500,1674,6453,nan
32,126,419,1212,3250,10897,nan
12,29,312,1001,2603,8867,nan
1,25,36,194,551,2682,nan
1,48,264,632,1992,6085,nan
24,88,142,638,1708,4841,nan
1,1,73,249,472,1283,nan
1,1,150,371,1416,3430,nan
1,1,1,1,676,1121,nan
1,1,43,174,568,1435,nan
28,106,739,2814,11094,44030,nan
17,108,508,2085,7377,31121,nan
1,1,101,348,1322,6368,nan
1,1,121,280,764,4695,nan
1,124,312,1205,5461,20414,nan
28,92,440,1623,6324,24312,nan
1,62,214,774,2828,11473,nan
29,93,449,1612,6223,24308,nan
28,92,437,1617,6323,24222,nan
29,93,449,1612,6223,24297,nan
1,1,1,364,707,2811,nan
1,1,138,349,977,3822,nan
1,1,1,310,576,2114,nan
1,58,88,196,565,2013,nan
26,68,186,554,1296,4024,nan
7,25,116,561,1839,7552,nan
30,104,296,1405,4684,16787,nan
1,1,250,652,1332,3820,nan
14,66,161,460,1513,5147,nan
24,150,538,1647,5629,21092,nan
14,66,162,460,1520,5126,nan
19,73,164,416,857,3770,nan
1,1,66,157,584,1656,nan
19,40,175,705,1689,5554,nan
32,184,490,1404,3721,19576,nan
14,96,563,2076,7389,27560,nan
1,1,188,1239,4100,10332,nan
1,31,127,301,1404,3962,nan
1,59,58,1253,2593,9985,nan
28,120,416,1620,5724,22416,nan
25,87,498,1667,5880,26044,nan
21,91,495,2035,10618,52678,nan
1,1,1,72,96,1896,nan
32,160,514,2147,5979,20911,nan
7,88,390,1866,7343,31271,nan
32,136,434,1756,6220,25122,nan
1,24,158,480,1514,5647,nan
5,62,251,1025,4670,17500,nan
1,1,1,507,1390,7539,nan
29,70,312,1270,5127,19910,nan
20,105,415,1589,6725,26830,nan
18,101,434,1523,5887,23747,nan
26,129,527,2247,9210,40042,nan
22,72,411,1415,5507,21490,nan
40,72,448,920,1766,6551,nan
40,72,392,1168,2822,5901,nan
1,124,236,749,2504,7182,nan
1,1,1,112,335,905,nan
1,1,1,518,1238,3199,nan
1,1,71,295,1697,3036,nan
1,36,112,409,1572,6071,nan
1,1,161,239,476,3257,nan
1,1,146,256,534,3419,nan
1,1,136,254,1132,3415,nan
1,1,144,256,1089,3249,nan
1,1,136,220,1008,2191,nan
1,1,129,236,1020,2275,nan
1,1,128,319,889,2235,nan
1,1,135,318,1025,2177,nan
1,1,147,324,945,2046,nan
1,1,143,327,1073,2532,nan
1,1,107,331,946,2221,nan
1,1,148,357,1004,2441,nan
1,1,149,373,1137,2521,nan
1,1,160,342,624,2929,nan
1,1,168,317,615,2820,nan
1,1,161,351,634,2826,nan
1,1,148,354,582,2807,nan
1,1,156,382,622,1369,nan
1,1,139,360,644,1360,nan
1,1,126,385,702,1506,nan
1,1,128,434,684,1557,nan
1,1,144,414,684,1631,nan
1,1,1,424,796,1588,nan
1,1,1,400,682,1521,nan
1,1,1,385,738,1512,nan
1,1,1,384,729,1510,nan
1,1,142,258,585,4150,nan
1,1,132,230,1151,3612,nan
1,1,136,238,1204,2878,nan
1,1,116,261,1114,2623,nan
1,1,135,348,1119,3136,nan
1,1,143,350,1087,2543,nan
1,1,112,338,1018,2809,nan
1,1,142,360,1145,2539,nan
1,1,159,333,609,3149,nan
1,1,167,332,655,3023,nan
1,1,147,356,648,3038,nan
1,1,139,357,642,1572,nan
1,1,121,412,749,1919,nan
1,1,142,386,719,1622,nan
1,1,1,402,734,1684,nan
1,1,1,377,666,1437,nan
17,86,319,1408,4932,18915,nan
27,101,406,1632,6865,27695,nan
1,17,128,301,1522,6685,nan
1,33,128,511,1984,6938,nan
1,31,274,1176,5631,21732,nan
7,32,291,1466,5860,23132,nan
1,46,283,1152,5986,22555,nan
1,40,250,1119,5271,20214,nan
15,130,520,2061,8354,31961,nan
1,1,1,1,862,2669,nan
1,27,164,681,2508,8677,nan
1,52,140,457,1983,7338,nan
1,1,128,258,1316,4088,nan
1,40,80,112,176,464,nan
32,92,308,1113,4381,14306,nan
17,44,204,468,1916,6350,nan
32,84,440,1115,5703,29490,nan
1,1,280,642,936,4216,nan
1,53,61,264,588,1798,nan
1,1,1,344,730,1387,nan
1,1,76,84,165,551,nan
1,1,46,148,654,1878,nan
1,64,154,451,1252,4791,nan
1,1,1,1,1,3597,nan
1,98,250,916,3049,9768,nan
1,76,228,1064,4258,17291,nan
1,60,164,626,2155,8933,nan
25,84,230,864,3367,14049,nan
17,59,329,742,1812,4897,nan
17,1,150,400,1170,3234,nan
1,1,68,234,764,2337,nan
1,23,36,431,870,3408,nan
1,1,1,1,1,2670,nan
1,1,46,171,788,901,nan
1,1,1,1,1011,1733,nan
1,1,104,300,984,2940,nan
1,1,92,178,672,1429,nan
1,56,258,710,4260,13880,nan
1,60,172,874,3433,13661,nan
9,65,182,495,1395,3505,nan
1,1,210,400,1420,3822,nan
1,1,1,365,1663,6656,nan
19,116,342,1318,4593,17591,nan
1,1,1,211,1679,5062,nan
1,1,1,383,753,1567,nan
1,1,1,398,774,1639,nan
1,1,1,402,767,2900,nan
1,1,1,423,761,3023,nan
1,1,1,443,720,2988,nan
1,1,1,433,710,3012,nan
1,1,1,417,710,2937,nan
1,1,1,419,688,2944,nan
1,1,1,444,759,3070,nan
1,1,1,437,894,3053,nan
1,1,1,431,992,2988,nan
1,1,1,431,1023,3171,nan
1,1,1,451,1029,3064,nan
1,1,1,472,1048,2896,nan
1,1,1,440,1060,2918,nan
1,1,1,427,998,3010,nan
1,1,1,436,1001,2993,nan
1,1,1,441,1028,3161,nan
1,1,1,440,1012,1639,nan
1,1,1,494,1087,1747,nan
1,1,1,471,980,1672,nan
1,1,1,456,1055,1656,nan
1,1,1,488,1004,1663,nan
1,1,1,497,1019,1697,nan
1,1,271,489,1007,4139,nan
40,120,388,1052,2680,6559,nan
36,114,624,2394,9961,40321,nan
11,92,500,2093,8567,35901,nan
8,65,320,1047,4400,17173,nan
13,69,310,1333,5801,22249,nan
1,1,1,287,628,2631,nan
40,96,600,2226,7786,30244,nan
1,1,1,1,2456,4571,nan
9,60,226,712,1884,7643,nan
1,40,1,211,604,1551,nan
1,4,120,617,1325,2976,nan
1,32,149,252,760,1970,nan
1,10,152,517,1308,3281,nan
20,58,200,881,2214,6072,nan
1,1,124,465,1709,5638,nan
1,46,176,282,1370,2296,nan
1,1,1,896,2316,4610,nan
1,1,1,452,1011,2580,nan
1,92,235,369,2274,6303,nan
36,80,238,1054,2498,7516,nan
1,72,130,195,1181,3075,nan
9,15,82,509,1522,3987,nan
26,46,315,781,1900,6700,nan
1,1,256,392,669,4544,nan
40,120,388,1052,2680,6393,nan
40,120,368,1113,2154,7353,nan
1,1,268,488,1077,4264,nan
1,1,56,112,286,562,nan
1,47,120,450,1247,4805,nan
18,96,312,1027,3181,11710,nan
1,42,336,876,3019,11069,nan
24,40,148,328,1005,3307,nan
1,40,56,272,1088,3251,nan
1,25,136,309,768,3627,nan
18,57,361,1073,3652,13886,nan
1,48,112,451,1083,3309,nan
11,42,100,425,1482,5491,nan
18,57,360,1076,3653,13921,nan
22,70,199,761,2328,8674,nan
11,42,97,426,1433,4845,nan
6,69,164,491,1976,6171,nan
6,69,164,474,1923,6068,nan
1,1,140,404,1429,5922,nan
1,1,80,72,206,367,nan
1,38,184,737,1898,6718,nan
29,100,454,1586,4436,18704,nan
32,48,144,264,871,3161,nan
1,60,68,694,2543,10398,nan
20,114,443,1318,5180,22183,nan
13,15,45,211,442,1288,nan
9,16,176,618,2931,13034,nan
12,15,176,563,2774,12119,nan
29,100,474,1696,5420,26696,nan
1,1,118,311,645,2995,nan
9,78,184,582,2524,8412,nan
1,34,178,494,1273,4124,nan
1,23,156,419,1543,4812,nan
13,15,45,211,401,1125,nan
24,88,194,1112,2623,7221,nan
1,39,188,757,1854,6270,nan
1,1,118,302,646,2828,nan
19,37,183,648,2699,10776,nan
30,72,350,1363,5990,27198,nan
22,66,219,1027,3601,12986,nan
1,33,136,504,2223,8539,nan
1,23,154,424,1539,4839,nan
15,75,315,1038,3696,13285,nan
22,70,200,769,2374,9158,nan
1,66,154,830,2498,7389,nan
1,63,182,1037,2906,9739,nan
16,78,376,1889,7597,32580,nan
11,64,358,1320,5508,22154,nan
11,64,357,1329,5457,22113,nan
16,75,365,1864,7572,32024,nan
1,73,394,2006,9333,43101,nan
3,41,230,986,2984,11296,nan
7,49,313,1360,5669,24128,nan
1,1,88,194,475,1621,nan
1,1,1,48,98,340,nan
34,66,326,1277,4791,17463,nan
1,1,147,611,1938,7217,nan
1,1,1,1,1,2483,nan
11,42,108,500,1906,8178,nan
11,42,97,424,1409,5531,nan
1,1,54,180,626,1619,nan
12,168,378,1468,6069,22771,nan
1,1,71,144,628,2522,nan
1,1,1,1,531,1178,nan
1,52,101,279,1398,7371,nan
1,1,58,102,362,841,nan
32,80,328,664,1528,3548,nan
1,1,184,384,1536,3230,nan
1,60,288,869,2288,9654,nan
21,86,250,924,3503,13340,nan
31,139,446,1567,6670,26702,nan
1,1,1,1,2172,4918,nan
1,1,1,1,1610,4277,nan
1,1,1,1,2727,8793,nan
38,82,330,1332,3299,9161,nan
1,44,108,368,862,3083,nan
1,1,176,492,2532,6179,nan
1,1,1,883,2051,6873,nan
1,1,1,926,1963,7230,nan
1,1,1,873,1905,6071,nan
1,1,80,160,440,1141,nan
17,52,184,568,2337,8239,nan
1,1,1,1,1,3512,nan
1,1,1,599,2458,12168,nan
1,1,1,947,3308,14768,nan
1,1,1,1,1702,5495,nan
1,63,399,1289,7984,49690,nan
1,114,734,2361,16889,99123,nan
1,1,156,518,2240,6415,nan
1,1,1,478,1963,8043,nan
1,50,85,288,1757,5909,nan
1,1,76,402,1703,7528,nan
1,30,33,271,1537,4554,nan
1,34,188,501,1375,5660,nan
22,47,218,498,2243,7401,nan
1,1,98,155,540,3141,nan
1,52,84,104,152,1004,nan
36,128,514,1358,4048,11404,nan
1,1,296,603,2873,6337,nan
1,91,320,680,1369,4282,nan
1,104,317,1048,2993,9089,nan
1,1,311,562,2989,8882,nan
1,1,317,791,2789,6357,nan
1,1,323,783,2450,6623,nan
1,113,369,604,3263,7315,nan
1,76,309,610,1337,3781,nan
1,1,364,859,3248,7722,nan
1,1,316,859,1491,7280,nan
1,1,292,825,2578,7300,nan
1,1,278,810,1431,7444,nan
1,1,265,667,1411,7224,nan
1,1,303,857,2613,7986,nan
1,1,1,788,1419,6224,nan
1,1,258,822,1469,3450,nan
1,1,265,828,1555,3464,nan
1,1,1,710,1944,6609,nan
1,1,1,773,1463,6159,nan
1,1,1,778,1452,6853,nan
1,1,270,837,1585,3743,nan
1,1,1,705,1603,3634,nan
1,1,324,589,2839,6589,nan
1,1,1,713,1824,6255,nan
1,1,296,849,1540,8029,nan
1,1,1,826,1492,3661,nan
1,1,240,786,1510,3452,nan
1,1,1,771,1513,6735,nan
1,1,234,689,1269,3007,nan
1,1,1,1,1899,3970,nan
1,1,294,841,1463,7623,nan
1,1,273,800,3101,7371,nan
1,1,1,1,1836,3616,nan
1,1,327,782,2758,5995,nan
1,1,1,759,1932,3610,nan
1,1,1,1,1954,3685,nan
1,1,1,1,1985,3895,nan
1,1,1,1,2050,3820,nan
1,1,1,1,1891,3717,nan
40,76,264,776,1710,5909,nan
1,1,1,93,155,323,nan
1,1,284,635,2747,9107,nan
1,7,30,128,253,799,nan
1,1,38,109,161,431,nan
1,1,52,102,189,727,nan
1,7,30,136,277,811,nan
12,74,134,570,2520,10268,nan
1,1,56,72,88,200,nan
32,72,136,644,1488,3796,nan
40,60,260,645,1079,2985,nan
7,51,197,878,2554,9909,nan
7,51,205,903,2775,10694,nan
1,1,1,608,1328,3592,nan
24,40,128,547,1487,4968,nan
28,68,132,424,1361,3228,nan
24,64,112,412,1286,3994,nan
8,44,184,410,1111,3357,nan
1,52,168,398,1002,3378,nan
1,60,194,528,2371,7456,nan
1,60,187,542,2553,8282,nan
1,1,22,60,104,168,nan
12,42,187,518,1772,4943,nan
12,41,187,495,1753,4802,nan
1,29,80,203,704,2252,nan
8,59,200,572,2087,7170,nan
1,29,80,203,704,2252,nan
8,72,198,582,2144,7423,nan
1,53,150,733,2280,7817,nan
1,53,160,475,1789,6712,nan
1,53,155,493,1755,6688,nan
1,53,147,749,2320,7805,nan
18,84,186,619,1163,3278,nan
32,150,310,1030,3356,9149,nan
20,113,414,1185,2934,7771,nan
8,107,414,1142,2947,8542,nan
1,64,228,608,2416,7614,nan
1,76,176,412,1128,3768,nan
32,40,109,210,1003,2732,nan
1,76,176,412,1128,3768,nan
32,18,148,566,1288,5543,nan
8,36,138,278,646,2056,nan
8,36,138,286,635,1927,nan
32,84,536,1070,2881,10143,nan
1,64,228,608,2416,7614,nan
1,30,110,254,527,1833,nan
7,35,222,437,1934,7743,nan
18,84,186,625,1390,4221,nan
1,1,1,1,1,104,nan
1,30,110,254,511,1755,nan
1,1,1,1,1,104,nan
1,1,1,1,1,104,nan
1,1,1,1,1,104,nan
1,1,1,182,608,1837,nan
1,56,116,400,844,2955,nan
6,76,372,1333,4072,11577,nan
10,14,141,249,882,3099,nan
1,1,1,235,480,968,nan
1,1,1,1,1,104,nan
19,37,173,440,1169,2219,nan
19,37,173,446,1216,2718,nan
1,1,1,72,88,112,nan
24,99,318,1403,3303,13074,nan
6,76,369,1355,4236,12052,nan
24,48,223,610,1662,6436,nan
1,1,1,236,490,963,nan
16,42,72,607,1815,6183,nan
24,24,80,160,296,680,nan
24,99,320,1412,3345,14451,nan
1,40,56,219,1075,3227,nan
1,56,148,416,1075,1779,nan
32,72,124,252,1600,3697,nan
24,40,64,112,176,544,nan
24,44,124,241,543,2233,nan
17,19,119,248,907,3036,nan
1,1,1,1,88,104,nan
1,1,152,358,1290,3079,nan
1,1,1,72,136,256,nan
9,50,114,395,1197,3357,nan
1,30,64,119,233,674,nan
24,40,80,96,240,432,nan
17,27,122,258,893,2930,nan
1,1,56,83,345,1271,nan
1,40,40,72,216,344,nan
10,34,80,109,261,575,nan
24,48,224,586,1728,6561,nan
1,1,178,448,949,3527,nan
24,40,64,144,332,424,nan
1,1,63,272,1030,3742,nan
1,1,18,112,179,844,nan
1,1,99,172,289,1076,nan
9,15,71,504,1975,9114,nan
5,15,50,392,1157,3762,nan
8,1,232,470,1814,4168,nan
1,22,91,250,1290,5022,nan
16,61,274,773,1974,4900,nan
1,1,1,1,208,320,nan
14,17,83,204,979,2735,nan
5,15,50,401,1157,3869,nan
16,61,274,770,1892,4634,nan
13,35,256,905,2916,8794,nan
8,1,211,485,1686,3590,nan
1,20,64,90,379,976,nan
8,52,66,90,433,907,nan
18,23,38,304,710,2270,nan
1,40,68,104,136,148,nan
13,35,256,903,2881,8682,nan
1,1,18,112,179,844,nan
1,1,42,75,191,690,nan
1,1,99,172,282,961,nan
12,18,46,436,1775,5469,nan
10,46,198,478,1254,6299,nan
18,18,57,585,2062,6800,nan
1,64,228,608,2420,7632,nan
24,92,150,304,545,1545,nan
1,44,100,196,604,1044,nan
8,36,145,260,674,1737,nan
24,123,259,958,2816,7849,nan
8,36,145,261,648,1834,nan
24,92,150,304,508,1543,nan
19,51,192,389,970,3146,nan
8,43,97,187,537,1216,nan
19,51,170,484,1194,4077,nan
1,1,1,188,460,733,nan
1,1,90,170,677,2208,nan
21,54,109,230,752,1934,nan
24,123,259,773,2801,7924,nan
1,1,39,156,302,1442,nan
1,76,176,412,1128,3780,nan
8,43,97,187,572,1359,nan
1,1,21,82,262,1143,nan
1,1,47,161,481,2579,nan
1,1,54,158,311,1473,nan
26,46,56,118,222,759,nan
1,1,52,147,696,2560,nan
1,1,52,144,676,2396,nan
1,64,250,641,2581,8031,nan
1,1,21,83,247,1161,nan
1,1,39,160,484,2750,nan
1,30,250,949,3221,10248,nan
1,74,291,1102,3927,14169,nan
1,52,114,437,1521,3208,nan
1,31,178,823,2251,6312,nan
1,39,94,348,1163,3681,nan
17,44,112,553,1553,5957,nan
1,39,94,348,1172,3761,nan
1,40,56,112,144,736,nan
1,1,74,186,876,3289,nan
32,112,164,334,922,4971,nan
1,26,158,397,1322,4985,nan
5,64,200,1337,3562,9904,nan
32,48,192,848,1576,2699,nan
24,24,112,216,480,901,nan
9,42,140,542,2212,7694,nan
1,30,180,456,1926,7570,nan
1,1,19,205,691,2211,nan
8,67,218,616,2887,10617,nan
10,1,128,308,1017,4099,nan
8,61,210,605,2854,10433,nan
8,61,210,598,2843,10388,nan
24,88,216,718,2817,10346,nan
1,108,342,1168,3688,11340,nan
1,24,172,314,997,5085,nan
36,160,388,1852,7107,28011,nan
40,96,428,1456,5769,22071,nan
1,1,1,658,1611,2603,nan
1,1,1,1,2287,5778,nan
1,24,184,390,2086,5219,nan
1,1,1,291,446,2016,nan
1,1,140,224,504,1121,nan
1,1,1,149,465,4732,nan
1,1,1,114,246,784,nan
1,70,186,983,3709,10688,nan
17,100,369,1804,7688,32902,nan
24,40,176,496,1216,3283,nan
1,1,96,192,612,1790,nan
1,34,136,351,1193,3777,nan
1,26,146,704,3105,8077,nan
1,66,186,716,2614,10926,nan
23,80,318,2016,9258,35027,nan
13,58,517,2446,13493,51211,nan
28,152,640,4520,15848,72680,nan
11,105,110,1992,9438,41003,nan
19,127,425,3122,11373,50888,nan
25,88,429,2560,14001,57936,nan
30,67,510,3227,14329,61073,nan
15,58,171,1127,8732,29895,nan
13,63,145,1397,6450,24513,nan
6,53,28,1156,4564,21163,nan
36,110,507,3043,13569,54481,nan
21,102,308,2400,10297,38897,nan
6,89,220,1526,9139,34935,nan
14,58,148,1246,6984,25522,nan
23,74,368,2162,10496,40024,nan
17,54,353,1748,9881,37363,nan
32,40,561,3784,14064,58193,nan
34,59,482,3473,14966,64393,nan
15,4,85,878,4906,14639,nan
14,96,443,2930,12635,53616,nan
26,103,483,2738,14749,66021,nan
37,113,601,3730,15851,66682,nan
35,108,572,3300,14211,57584,nan
36,121,489,3179,15400,60918,nan
24,57,377,2250,12120,46447,nan
15,81,140,1399,8011,32170,nan
6,46,50,1250,4446,21177,nan
15,82,360,2274,9882,43151,nan
36,139,581,2826,14315,63362,nan
19,83,162,1987,8874,36002,nan
18,88,508,3269,15031,61888,nan
10,53,94,1271,4779,17344,nan
9,92,426,2834,11033,43896,nan
14,86,101,1429,7459,28555,nan
24,69,423,2342,11448,44287,nan
1,9,122,420,1887,7880,nan
1,9,120,347,1635,7784,nan
17,80,300,1020,3429,11241,nan
1,9,116,320,1227,5994,nan
1,19,108,494,1548,5149,nan
1,19,112,554,1971,6488,nan
22,29,62,656,1513,3764,nan
12,137,583,2524,10309,40878,nan
1,136,580,2452,8307,31216,nan
30,112,658,2693,10276,42439,nan
54,128,392,3309,9936,33715,nan
1,240,720,2683,12268,49995,nan
1,142,558,2246,9031,36352,nan
1,103,528,2248,8708,34022,nan
1,1,1,1,3246,7470,nan
1,1,1,1,3458,7295,nan
1,1,1,1,2805,6170,nan
32,77,608,3374,15933,73500,nan
29,85,336,2378,14067,62813,nan
32,93,243,2543,15372,71951,nan
33,102,516,3419,19303,87804,nan
21,58,353,1988,12563,50615,nan
1,1,104,222,453,2026,nan
1,1,1,1,1,2123,nan
1,1,62,596,2062,4453,nan
1,1,1,116,176,537,nan
1,28,78,376,958,2005,nan
1,63,194,947,2675,13424,nan
1,1,103,459,901,3513,nan
18,76,340,1362,4692,15379,nan
27,148,580,2572,9773,38851,nan
14,111,577,3878,19394,83988,nan
20,75,480,2787,14931,62809,nan
17,88,192,856,2606,8414,nan
1,60,108,586,1613,5884,nan
1,1,1,72,118,218,nan
17,43,116,465,2044,9338,nan
17,81,227,1391,5326,22702,nan
1,1,104,224,436,2123,nan
1,8,42,126,562,624,nan
1,84,276,635,1969,4096,nan
1,1,188,419,1186,2904,nan
1,1,1,259,525,2269,nan
1,1,1,259,574,2287,nan
1,40,55,162,1689,3134,nan
1,24,164,456,2212,6671,nan
1,48,120,638,1378,3520,nan
1,1,228,420,1493,4369,nan
1,100,190,905,2144,7048,nan
1,1,181,226,665,1996,nan
17,29,234,667,1701,6502,nan
1,1,1,610,1337,2879,nan
1,79,160,556,2058,5527,nan
1,68,140,256,466,2586,nan
32,64,368,784,1544,3758,nan
1,88,256,1533,2800,7186,nan
18,92,508,1230,3030,7237,nan
1,1,108,308,847,3158,nan
1,58,134,336,1068,3228,nan
12,108,273,1383,4419,13298,nan
1,1,1,705,1618,5213,nan
7,64,141,500,2596,7911,nan
1,23,39,125,339,2099,nan
1,27,68,185,779,3469,nan
12,96,577,2148,6182,28828,nan
1,1,1,184,405,1169,nan
28,48,184,630,1057,4222,nan
1,51,104,291,1452,5122,nan
1,1,1,136,295,911,nan
1,1,142,344,730,1594,nan
1,66,106,300,5505,16045,nan
1,29,60,237,661,2690,nan
1,1,1,1,2782,8418,nan
1,1,1,140,304,575,nan
9,56,314,937,2367,9831,nan
1,48,155,918,3244,11547,nan
1,52,180,945,3019,14677,nan
1,50,306,662,2138,6734,nan
1,29,160,970,3375,11820,nan
1,1,130,386,1353,4177,nan
1,1,112,249,640,1854,nan
1,1,1,620,1366,6408,nan
1,15,176,822,3138,11199,nan
1,102,371,1742,6896,20736,nan
1,48,208,765,2321,9128,nan
1,58,185,926,2927,9589,nan
1,1,368,969,2408,10160,nan
1,111,394,906,2359,11563,nan
36,77,470,2397,6598,28124,nan
1,1,232,682,2940,8659,nan
1,45,205,926,3473,13253,nan
40,78,507,2457,8477,32843,nan
1,104,567,1338,4728,17732,nan
1,72,328,984,3713,11867,nan
1,1,298,1156,4135,14070,nan
17,84,304,1370,7123,21931,nan
28,36,244,784,3707,15761,nan
1,51,116,336,1250,3316,nan
1,1,1,913,2095,5254,nan
40,204,816,2977,12008,48485,nan
29,182,771,2879,11863,47550,nan
36,190,816,2635,9416,35028,nan
34,178,746,2711,11089,45444,nan
20,59,310,1218,4566,17454,nan
1,55,222,695,2239,5710,nan
1,1,1,1,730,4110,nan
1,1,1,1,730,4002,nan
15,44,198,682,2877,11106,nan
1,80,200,1019,2327,5305,nan
24,56,236,980,3049,10020,nan
11,52,104,392,1291,5437,nan
1,108,320,907,1998,6151,nan
1,1,280,528,1144,4800,nan
1,1,1,1,736,1360,nan
1,1,108,283,1035,3963,nan
1,32,108,432,1640,6013,nan
11,1,112,615,2398,7375,nan
1,96,203,597,1384,9696,nan
24,64,220,711,2589,8505,nan
1,1,94,188,663,1669,nan
1,15,91,455,1578,5848,nan
1,15,128,551,1585,5804,nan
1,40,108,384,1889,5993,nan
56,130,570,1667,4418,14141,nan
1,1,43,140,445,1873,nan
1,52,80,177,586,2093,nan
1,1,56,104,938,1546,nan
17,40,172,879,3195,11236,nan
1,1,85,342,1260,5645,nan
1,1,85,328,1170,4831,nan
1,1,117,278,861,3367,nan
1,59,326,2004,8228,34483,nan
1,52,315,1801,7335,31462,nan
1,46,234,1206,5866,24551,nan
7,52,129,639,2525,9774,nan
8,15,277,1177,4328,17355,nan
1,43,332,2075,8744,37103,nan
1,18,55,445,1617,6130,nan
9,38,80,561,1940,6678,nan
9,60,297,1730,7210,31427,nan
7,56,379,2465,10733,47888,nan
8,15,277,1177,4328,17365,nan
1,43,201,1223,5307,22833,nan
1,60,312,2137,8602,36812,nan
1,61,294,1373,5705,23719,nan
1,56,186,1125,5070,23902,nan
1,53,345,2065,8690,37340,nan
7,10,158,866,3154,12530,nan
1,15,173,513,1253,4297,nan
1,80,162,605,2061,5839,nan
1,1,157,416,806,4229,nan
1,96,236,600,1413,9580,nan
1,80,264,1008,2330,8552,nan
1,1,280,568,1124,5120,nan
11,68,152,407,1576,5423,nan
24,64,252,916,2294,8528,nan
24,44,212,920,2939,11583,nan
40,80,216,752,1389,4827,nan
1,84,320,904,1957,6071,nan
1,1,123,238,630,3363,nan
17,53,207,810,3125,12387,nan
1,1,77,397,1487,6412,nan
7,35,142,737,3001,12166,nan
7,42,228,1178,4714,20626,nan
1,50,200,1151,4607,20571,nan
1,37,159,857,3356,13404,nan
1,63,239,1289,5566,24054,nan
1,62,239,1292,5623,23821,nan
1,43,228,1242,4991,21808,nan
1,144,334,1283,3582,11234,nan
24,40,176,496,1216,3283,nan
1,114,602,1283,5380,20825,nan
1,56,1,188,497,2552,nan
1,76,236,1112,3273,10011,nan
1,1,300,885,3707,10942,nan
11,74,194,833,1996,4991,nan
28,72,304,1148,4528,17646,nan
1,78,346,1147,5929,22383,nan
17,14,104,629,1608,5669,nan
40,80,200,904,1656,4919,nan
32,45,149,744,1785,4983,nan
1,22,22,303,438,1345,nan
1,1,159,351,882,2876,nan
1,22,22,297,568,1225,nan
1,1,129,248,935,4472,nan
1,22,22,175,658,1267,nan
4,68,180,636,2092,4452,nan
18,78,230,1594,4910,18770,nan
4,68,180,636,2098,4473,nan
18,78,226,1601,4986,18833,nan
1,44,68,144,444,1072,nan
1,69,472,2274,9039,38662,nan
1,69,156,1916,8621,37375,nan
1,1,1,1,394,536,nan
1,52,66,144,511,783,nan
1,1,108,132,460,732,nan
1,46,162,424,1370,7178,nan
1,40,84,131,286,1964,nan
28,130,362,1234,4520,15507,nan
24,103,431,1379,5116,16636,nan
35,92,402,1916,6743,25262,nan
24,62,305,879,3323,10898,nan
24,106,339,1315,4383,14859,nan
26,93,460,1574,5772,21148,nan
26,81,383,1464,4871,18316,nan
24,102,296,1422,4587,15540,nan
32,148,567,1561,5407,18562,nan
24,72,284,933,3092,11091,nan
26,93,407,1403,5187,18458,nan
26,116,408,1633,5757,21710,nan
35,92,402,1920,6738,25267,nan
26,93,460,1577,5750,21134,nan
24,106,339,1315,4340,14731,nan
24,62,305,877,3295,10767,nan
24,72,284,925,3077,11126,nan
24,102,296,1425,4581,15256,nan
28,130,362,1234,4537,15423,nan
26,81,383,1465,4861,18231,nan
32,148,560,1545,5409,18430,nan
26,93,407,1405,5214,18475,nan
26,116,408,1640,5694,21506,nan
24,103,431,1372,5080,16473,nan
1,1,250,691,1285,2775,nan
40,184,832,2577,9792,37520,nan
28,72,372,940,2284,9205,nan
1,1,92,184,544,1549,nan
1,1,92,184,545,1570,nan
1,1,78,130,665,2682,nan
1,72,120,560,1494,5168,nan
24,120,320,752,1624,4316,nan
16,84,285,2043,8090,30369,nan
17,88,552,2009,8868,43497,nan
36,112,368,1202,3159,9503,nan
1,1,1,1,172,289,nan
28,72,336,941,3369,11606,nan
40,184,424,1632,4360,10529,nan
24,84,356,1128,3362,10975,nan
13,95,353,1439,4744,18657,nan
1,1,1,72,188,444,nan
40,68,480,1354,4012,12794,nan
5,50,130,406,1127,5250,nan
1,1,142,436,1934,6051,nan
1,1,1,1,687,1477,nan
22,58,214,757,2529,7606,nan
9,70,368,1579,4940,19069,nan
1,101,300,1370,5797,22717,nan
16,95,508,1792,5979,20696,nan
8,44,146,799,2632,8394,nan
1,1,146,423,1917,6001,nan
1,60,120,351,939,3703,nan
1,1,50,106,369,889,nan
1,1,40,125,404,1630,nan
1,34,70,252,1404,2908,nan
17,99,741,2973,13849,65488,nan
1,37,72,260,1128,2361,nan
1,1,1,128,244,418,nan
1,1,1,128,184,1015,nan
1,1,1,152,284,962,nan
1,18,82,376,1026,4222,nan
32,132,468,692,2798,5596,nan
1,1,1,1,793,1616,nan
1,1,1,1,896,1624,nan
8,88,307,790,3098,10086,nan
20,46,180,740,1504,4891,nan
12,51,182,918,2955,10833,nan
9,110,315,1120,3752,13799,nan
1,1,132,683,1811,5283,nan
12,1,320,1581,4283,19658,nan
1,72,136,451,1103,2521,nan
1,20,111,393,776,2335,nan
1,40,56,56,56,56,nan
1,40,56,56,56,56,nan
40,72,208,1751,4279,9262,nan
1,96,200,1053,2066,5195,nan
28,65,312,1197,4391,19934,nan
12,46,156,562,2836,9817,nan
1,34,119,254,1076,5283,nan
1,1,56,56,56,56,nan
1,34,120,491,1722,4441,nan
1,1,207,644,1629,5025,nan
20,32,304,1182,5063,16379,nan
1,23,178,794,3186,12527,nan
11,90,293,1242,5250,17906,nan
9,69,143,805,3537,12491,nan
22,64,210,526,1305,2934,nan
1,1,25,574,1183,10661,nan
1,1,116,609,1187,7199,nan
1,56,319,795,1919,7198,nan
40,97,600,2226,7799,30292,nan
40,96,396,786,1772,5492,nan
40,115,292,1732,6926,37420,nan
1,37,165,750,1547,4098,nan
1,1,1,749,1676,6859,nan
33,120,424,1475,7173,27346,nan
1,1,1,116,238,823,nan
18,75,306,752,2548,10291,nan
1,1,1,254,1017,3365,nan
1,1,1,122,180,678,nan
1,74,320,1559,3464,11033,nan
1,1,227,476,1341,5118,nan
8,20,182,426,1247,4454,nan
1,1,1,1,952,2548,nan
1,1,128,348,954,2250,nan
1,1,1,1,514,868,nan
6,56,184,666,1780,5308,nan
1,1,1,218,1040,5237,nan
18,11,353,1103,4962,20686,nan
32,152,440,728,4024,8953,nan
1,96,288,457,1053,5441,nan
1,1,226,380,1754,4468,nan
1,1,1,1,1348,2552,nan
1,32,110,307,1486,3731,nan
1,1,236,720,2243,7045,nan
1,1,124,472,1288,4177,nan
1,1,1,1,740,1390,nan
1,1,1,1,575,1507,nan
28,120,380,1432,5190,20005,nan
1,1,1,1,1949,4188,nan
1,56,129,296,1131,3308,nan
12,29,212,1059,3308,10223,nan
1,1,1,1,870,1473,nan
1,1,142,488,1746,3282,nan
14,53,178,682,2198,8167,nan
22,57,291,1344,5340,20478,nan
22,57,284,1321,5337,20540,nan
19,59,337,1285,4825,18260,nan
24,142,706,2976,12415,48937,nan
1,1,1,386,884,2346,nan
1,1,108,314,1230,3356,nan
1,41,122,210,384,2088,nan
1,1,196,450,762,1552,nan
1,1,196,450,762,1552,nan
17,60,243,1034,4345,18088,nan
17,60,248,1044,4302,18016,nan
1,1,58,128,323,1607,nan
1,1,1,117,145,479,nan
1,1,292,625,2705,7892,nan
1,1,206,539,1004,4970,nan
24,24,56,184,432,688,nan
1,1,1,592,1108,4088,nan
32,72,312,904,3196,13104,nan
24,108,422,1625,6352,24379,nan
1,15,59,209,819,3173,nan
15,58,306,1159,4769,20424,nan
1,1,127,739,2461,7698,nan
1,56,146,928,2315,11010,nan
1,1,115,687,2407,8673,nan
18,86,226,732,2839,12594,nan
24,104,280,1248,4725,18346,nan
40,96,304,1252,5215,15236,nan
24,104,354,1371,5250,21459,nan
32,62,264,655,1237,3972,nan
11,59,320,1380,5519,21201,nan
10,57,315,1388,5444,20638,nan
1,28,208,527,1471,4532,nan
1,28,208,524,1476,4550,nan
1,108,342,1468,7068,30039,nan
1,65,236,1176,5377,26579,nan
1,1,292,796,1324,3062,nan
1,1,270,500,1123,3298,nan
16,80,225,1210,4468,14889,nan
1,1,62,174,443,1227,nan
32,116,514,1810,7285,28741,nan
1,48,69,421,1243,3917,nan
32,68,248,688,1616,6093,nan
1,1,204,482,1037,2336,nan
1,1,1,128,170,563,nan
1,1,96,157,305,794,nan
1,64,116,236,485,3455,nan
1,1,88,152,406,1048,nan
1,21,72,422,1576,5924,nan
1,1,1,471,1022,3498,nan
22,54,274,508,606,1343,nan
19,29,128,299,476,1268,nan
1,1,1,1,1114,2244,nan
1,1,104,224,432,2068,nan
1,1,1,1,1,3054,nan
1,62,144,499,1610,5546,nan
1,1,116,250,492,2656,nan
1,1,1,317,733,2021,nan
1,1,114,190,517,1864,nan
32,88,400,1256,4396,17509,nan
28,76,296,1124,3905,16090,nan
32,90,276,983,4992,19152,nan
1,96,268,1073,3716,13194,nan
1,88,308,1108,3322,11204,nan
12,92,216,738,4162,14587,nan
40,120,320,944,5086,17625,nan
1,92,256,948,3102,12934,nan
1,90,272,960,3628,10936,nan
1,1,102,106,654,1172,2934
1,29,56,112,315,861,2587
1,100,254,717,3931,11721,nan
1,16,72,196,552,1300,nan
1,50,216,809,1770,7137,nan
1,1,100,184,1084,1886,nan
1,100,258,677,3861,12364,nan
1,24,157,353,1054,2741,9349
1,1,1,124,384,1276,4108
1,23,29,194,991,2098,nan
1,31,100,602,2607,8749,nan
1,45,161,642,2515,6304,nan
1,34,130,353,1311,5495,nan
1,1,81,228,751,2186,nan
1,1,1,117,377,1786,nan
1,1,207,436,1293,6225,15716
1,1,92,178,695,2472,10875
1,29,42,471,1598,6872,27981
1,1,96,244,664,2653,nan
1,36,76,370,1261,5294,nan
1,46,184,1400,5838,24065,nan
1,29,104,124,431,989,nan
1,1,38,48,108,380,nan
1,1,1,52,52,122,456
17,116,283,1497,4210,9808,nan
32,120,188,520,2484,5451,nan
32,184,568,1266,3570,11132,nan
1,96,284,1117,3245,6623,nan
32,80,327,1093,2860,13107,nan
32,70,380,1178,2910,10426,nan
1,1,66,303,1436,4348,nan
1,89,223,899,2849,8070,nan
1,1,60,204,590,2641,nan
32,68,216,611,2122,6016,nan
1,1,84,184,605,1463,nan
1,136,256,728,1716,9024,nan
1,104,329,1097,2989,7874,nan
17,64,192,472,1042,3215,13296
24,104,294,1185,4780,18241,nan
24,104,304,1196,4590,18178,nan
24,104,304,1223,4519,18449,nan
24,104,280,1284,4734,18309,nan
24,104,280,1287,4645,18295,nan
24,104,280,1277,4778,18763,nan
24,104,280,1287,4898,19224,nan
24,104,280,1255,4849,18982,nan
24,104,280,1255,4911,19480,nan
24,104,358,1287,4882,20000,nan
9,55,220,848,3991,18413,nan
1,22,119,193,975,2264,nan
1,1,1,148,298,1048,nan
1,10,48,220,1094,4729,nan
1,78,290,916,4826,14947,nan
1,29,292,1336,4822,16446,nan
1,54,350,2194,10808,46575,nan
1,50,300,1222,4193,13258,nan
1,10,88,383,1876,8173,nan
1,1,1,1,1,737,1510
1,1,1,346,706,1102,1852
1,1,1,576,1656,5672,16557
1,1,1,645,1971,6630,24339
28,100,288,1224,4709,18812,nan
17,63,357,857,3468,10923,nan
17,63,357,876,3423,10923,nan
1,1,1,285,487,645,nan
1,1,1,261,675,1155,nan
1,1,1,233,544,1301,nan
1,1,1,242,543,1631,nan
1,1,1,220,548,1435,nan
1,1,1,268,635,2811,nan
1,1,1,235,706,1648,nan
1,37,63,266,824,1852,nan
1,80,287,1187,3445,9948,nan
1,76,202,746,2702,10490,nan
1,34,212,512,2596,8502,nan
24,40,584,1008,3166,5914,nan
16,95,516,2152,7212,29805,nan
14,50,78,488,1179,3107,nan
32,100,338,837,4561,13831,nan
6,58,206,605,2141,6177,nan
1,64,140,272,1329,3002,nan
35,116,561,1762,7399,32222,nan
11,78,402,1276,5391,21702,nan
1,1,238,785,2956,9263,nan
1,117,312,1133,3912,17916,nan
1,120,312,1141,3980,18211,nan
40,112,328,2035,6770,26154,nan
1,34,196,540,2163,9670,nan
22,84,281,1346,3500,9941,nan
1,36,164,640,2000,4975,nan
1,40,64,96,288,805,nan
17,128,411,1555,4633,20880,nan
1,108,320,1283,2843,9029,nan
1,128,208,712,2439,6781,nan
24,116,360,888,2992,10159,nan
1,50,166,633,1883,5342,nan
21,74,295,1035,2438,9441,nan
14,50,82,499,1204,2892,nan
11,78,403,1281,5263,21569,nan
1,64,140,272,1329,2936,nan
1,28,136,363,1247,5882,nan
1,1,220,380,1454,5487,nan
1,28,130,374,1206,5782,nan
1,74,174,640,1350,4544,nan
32,102,580,1721,6259,33955,nan
1,56,131,430,1457,4621,nan
40,112,328,2041,6897,26701,nan
1,88,148,521,1619,6859,nan
1,1,1,1,941,2040,nan
20,105,341,756,2200,7846,nan
12,60,240,816,2351,6697,nan
1,17,143,390,1520,3596,nan
1,15,140,464,2523,12243,nan
28,144,404,1205,3398,9576,nan
1,48,72,160,646,1393,nan
1,1,52,88,271,1094,nan
1,1,72,1,341,1120,nan
1,21,54,196,599,2100,nan
1,34,1,492,1223,2972,nan
1,1,37,77,500,1625,nan
9,15,135,587,2288,8394,nan
1,1,1,298,692,1966,nan
1,1,1,346,663,975,nan
1,1,1,318,787,2360,nan
1,37,63,324,984,2300,nan
1,1,1,358,905,1536,nan
1,1,1,320,801,1554,nan
40,84,216,1250,2761,8069,nan
1,56,124,322,697,1804,nan
1,1,162,451,698,1310,nan
1,1,212,462,1311,3414,nan
1,1,182,536,784,1582,nan
1,1,104,228,488,1152,nan
1,28,55,370,1362,3646,nan
1,1,68,448,1781,3224,nan
1,1,195,429,794,1633,nan
32,84,360,1258,3060,11517,nan
1,32,72,206,869,2958,nan
1,21,88,340,1459,5460,nan
1,29,1,155,445,1903,nan
1,25,53,309,845,4020,nan
1,15,56,222,676,2659,nan
1,40,1,116,144,974,nan
1,21,1,192,574,1852,nan
1,1,204,620,2153,8530,nan
16,31,198,563,1248,3950,nan
10,40,128,508,1768,5432,nan
16,31,198,552,1126,3315,nan
5,8,171,220,939,2967,nan
11,42,212,721,1772,5751,nan
1,64,173,496,2549,7476,nan
24,139,721,3518,17044,86053,nan
1,1,1,816,2336,6506,nan
1,1,1,1,396,768,nan
1,96,144,368,1275,2583,nan
34,74,144,524,2174,5270,nan
1,1,1,152,342,1126,nan
1,1,116,336,1203,4144,nan
1,1,136,378,957,3509,nan
32,52,84,595,1141,3193,nan
32,80,304,474,1049,2404,nan
1,1,1,471,1078,1880,nan
1,92,211,831,2045,6877,nan
1,47,20,235,386,1402,nan
1,1,102,288,620,2626,nan
1,1,1,470,1074,1873,nan
32,40,144,431,1176,2622,nan
1,1,1,192,288,564,nan
1,19,173,295,1344,4815,nan
32,52,84,598,1114,3400,nan
24,1,65,648,1515,6720,nan
1,29,184,529,2894,12143,nan
1,64,128,557,1606,5237,nan
1,64,128,555,1619,5279,nan
12,76,263,660,2622,8403,nan
12,76,267,686,2769,8883,nan
24,125,387,1376,4134,16299,nan
29,59,204,565,2153,7149,nan
29,58,188,527,2184,6801,nan
29,59,204,558,2089,7083,nan
29,58,191,532,2097,6674,nan
24,125,378,1337,4021,16548,nan
6,114,331,1232,3999,12370,nan
6,116,363,1225,3772,11778,nan
32,92,340,1581,5245,20449,nan
20,90,311,1339,2941,7492,nan
28,111,305,922,2744,8490,nan
1,83,201,648,2651,9734,nan
17,112,362,1074,3692,16958,nan
12,53,183,812,2346,8949,nan
36,116,493,1308,5453,19359,nan
26,117,444,1648,7196,29771,nan
14,72,281,895,2847,9536,nan
25,68,440,1356,5072,18998,nan
32,112,412,1252,5038,21062,nan
1,136,296,635,3096,7061,nan
1,92,192,859,3144,11476,nan
20,100,294,1146,2900,7415,nan
24,29,108,267,1596,6337,nan
36,104,302,886,3386,12122,nan
1,86,188,926,3730,13825,nan
1,92,328,1356,3807,11896,nan
11,68,212,836,2678,9195,nan
1,112,408,934,4365,16686,nan
1,104,272,1144,2091,7431,nan
1,94,248,503,1695,4795,nan
28,53,191,952,2400,8187,nan
12,68,196,897,2276,7307,nan
1,46,114,247,673,4695,nan
13,36,244,400,1156,3261,nan
1,1,100,247,321,906,nan
1,1,1,135,189,685,nan
1,44,164,772,1676,4852,nan
1,1,103,257,597,1078,nan
1,1,104,181,385,1886,nan
12,116,324,892,2608,9475,nan
1,40,1,381,1151,2393,nan
22,86,366,1731,7107,31008,nan
26,131,419,1232,4311,12410,nan
1,1,344,696,992,4496,nan
1,15,81,602,1988,6258,nan
1,44,93,409,1425,5615,nan
1,1,1,434,773,2142,nan
32,56,122,402,1327,7591,nan
1,1,80,147,498,1797,nan
1,1,1,350,798,1304,nan
1,44,94,247,1413,5556,nan
1,102,372,890,4478,14129,nan
1,1,218,654,2364,7729,nan
1,1,394,1257,5340,20430,nan
1,48,212,1123,6398,29678,nan
1,80,361,1513,4937,13562,nan
1,1,232,493,1127,3061,nan
1,40,120,356,1243,5249,nan
24,167,341,1837,5639,20797,nan
24,152,562,1542,6613,20933,nan
24,164,383,1017,6095,20981,nan
26,78,604,1990,4919,18442,nan
10,50,117,468,1603,5894,nan
10,50,117,468,1598,5901,nan
6,25,137,593,1917,6442,nan
6,25,137,585,1885,6313,nan
22,109,406,1442,5128,18816,nan
1,43,48,445,1128,2785,nan
18,104,399,1657,5093,18068,nan
1,1,1,624,1535,3212,nan
1,58,217,552,2763,7924,nan
32,160,560,1928,6152,20332,nan
1,1,273,480,1794,7997,nan
1,1,1,1,320,432,nan
1,34,184,563,1861,9057,nan
1,1,1,1,1,6386,nan
1,1,1,1,1,6734,nan
1,1,1,1,1,5835,nan
12,84,312,865,3101,8248,nan
12,64,254,992,3117,9361,nan
1,10,93,193,960,1619,nan
1,44,36,288,1073,2658,nan
1,10,67,224,659,2316,nan
1,31,111,309,999,2044,nan
32,100,422,1604,6326,23742,nan
1,1,92,200,615,1467,nan
1,1,128,292,1091,4505,nan
1,84,192,746,2277,5730,nan
1,84,168,565,1567,7066,nan
30,64,167,458,2213,6555,nan
28,100,288,796,2117,6119,nan
1,33,60,312,912,3138,nan
1,1,51,241,677,2177,nan
1,24,264,660,2265,8228,nan
1,1,123,419,1396,4225,nan
17,112,360,1062,3620,17238,nan
1,112,352,1060,3730,16625,nan
32,120,248,576,3111,6838,nan
32,48,296,1425,3754,11170,nan
1,30,96,420,1208,3718,nan
24,40,180,360,1136,3822,nan
26,96,217,616,1753,5245,nan
23,51,106,794,2022,6141,nan
14,52,111,794,1982,5839,nan
1,35,128,393,1162,4617,nan
32,112,412,1252,5038,21020,nan
17,56,238,592,1896,6444,nan
32,100,340,1778,6390,21935,nan
32,136,496,1491,4904,24363,nan
31,120,512,1293,3985,12048,nan
1,1,40,40,40,40,nan
1,1,1,1,1,158,nan
1,1,164,348,1894,5806,nan
1,1,1,797,1911,3573,nan
32,182,688,2608,10786,41949,nan
1,1,1,500,2157,3443,nan
30,154,642,2687,10561,42428,nan
1,1,1,785,1792,3514,nan
1,1,1,498,2350,3639,nan
1,1,1,1035,2161,5448,nan
26,62,262,976,3698,13766,nan
26,54,312,1074,4052,13989,nan
24,50,243,627,1389,4054,nan
1,1,1,465,2017,3014,nan
17,66,195,748,2714,10050,nan
1,66,182,738,3165,11867,nan
32,114,413,1693,6562,28054,nan
1,1,1,984,2354,6137,nan
36,84,412,1572,5729,20775,nan
23,70,304,1126,3871,15314,nan
32,104,484,1643,5832,22679,nan
20,54,139,827,2343,7330,nan
32,56,324,936,2307,7075,nan
1,72,252,663,1173,3462,nan
1,1,144,252,981,4306,nan
15,50,131,246,800,2460,nan
12,56,167,673,1900,6053,nan
20,94,334,1154,3480,14816,nan
8,56,234,888,2350,6922,nan
40,80,396,1365,3295,7830,nan
1,1,1,72,104,144,nan
28,68,276,1164,4723,18468,nan
40,96,672,1940,8227,31411,nan
1,1,1,72,104,144,nan
21,57,257,1105,4437,18226,nan
34,80,578,1728,6649,23598,nan
29,129,538,2161,8511,33451,nan
32,97,267,1216,4683,17724,nan
42,146,562,2216,8516,33172,nan
1,1,1,72,104,144,nan
19,92,299,976,4200,16661,nan
1,1,1,72,104,144,nan
1,56,132,244,1124,3492,nan
18,104,432,1617,4534,18476,nan
1,84,214,859,3914,13740,nan
1,52,88,336,542,2419,nan
12,76,401,992,3067,9532,nan
24,24,80,80,666,1758,nan
1,1,1,495,813,3206,nan
1,83,162,982,2285,4969,nan
1,1,1,364,574,2315,nan
1,1,120,344,834,2120,nan
1,1,47,104,241,718,nan
1,1,1,264,442,701,nan
1,24,36,187,402,1120,nan
1,33,101,319,804,2700,nan
1,1,1,336,877,2653,nan
1,1,1,335,843,2680,nan
1,1,216,480,732,3000,nan
1,1,1,1,849,1657,nan
1,1,212,488,1894,4975,nan
1,1,1,1,855,1697,nan
32,100,332,1316,4952,18484,nan
30,146,680,2680,10856,42685,nan
24,64,96,224,432,704,nan
1,41,65,242,724,1540,nan
1,1,84,180,523,1268,nan
12,56,156,602,2383,9001,nan
1,1,56,96,160,192,nan
1,84,424,827,2807,8113,nan
16,56,329,828,1830,6621,nan
13,46,147,1361,5870,31906,nan
1,1,136,187,2161,5946,nan
10,1,232,1476,6011,25599,nan
12,24,271,1181,4971,19426,nan
1,15,106,408,1452,5968,nan
1,1,236,619,2210,5782,nan
1,1,1,1,93,159,nan
1,47,88,210,627,3376,nan
1,1,75,306,813,2631,nan
1,1,1,296,532,1302,nan
1,1,186,428,1442,4621,nan
1,31,128,426,1416,4344,nan
1,1,200,296,1066,2269,nan
15,68,267,703,2162,7747,nan
20,50,182,545,1871,5763,nan
20,50,182,545,1863,5509,nan
28,110,444,1771,6252,25070,nan
14,80,306,1066,3908,13676,nan
1,69,130,379,1591,5419,nan
1,1,1,1,1,3732,nan
9,89,448,1832,6302,22522,nan
16,87,366,1726,5666,20445,nan
9,98,398,1780,5897,20904,nan
32,56,356,720,2011,5142,nan
32,56,292,584,2389,6037,nan
36,84,412,1572,5724,20740,nan
33,94,442,2090,8323,33057,nan
1,24,224,936,2403,7626,nan
1,24,208,1020,2674,8742,nan
1,60,104,144,526,1867,nan
1,54,116,330,599,1815,nan
36,104,404,1234,2663,8350,nan
1,80,327,987,2533,9378,nan
24,45,332,816,1938,8106,nan
1,15,25,211,543,1739,nan
32,88,356,1274,5946,21701,nan
12,56,467,1398,4416,19329,nan
24,130,272,1072,2700,6161,nan
38,58,444,1393,3990,12248,nan
9,48,96,291,1099,3376,nan
40,96,392,1204,4384,11762,nan
1,1,52,151,332,1192,nan
1,1,49,158,616,1477,nan
18,90,369,1377,6639,23610,nan
12,76,253,1435,4632,18174,nan
1,1,1,1,1,1315,nan
1,1,42,94,398,887,nan
1,1,1,388,895,2945,nan
1,76,306,780,2287,8264,nan
1,42,80,97,166,1764,nan
36,180,465,2098,6592,22279,nan
1,1,1,65,142,744,nan
1,56,242,952,3402,11150,nan
1,72,202,560,2363,6848,nan
1,1,132,378,1655,5951,nan
32,146,486,1653,8309,28274,nan
1,1,175,372,530,745,nan
1,1,1,1,1,4146,nan
9,63,192,903,3281,10181,nan
1,1,1,244,375,857,nan
40,100,268,784,2829,5489,nan
1,1,1,1,1057,2005,nan
1,1,1,504,823,1717,nan
1,1,1,874,2391,6758,nan
1,64,212,736,1811,4715,nan
1,1,1,1,1,4532,nan
9,34,160,843,2482,9432,nan
1,1,1,1004,2830,7028,nan
1,1,1,268,672,1870,nan
1,1,1,252,606,1104,nan
1,1,1,1,444,1044,nan
1,1,68,117,296,934,nan
28,108,421,1387,4968,17569,nan
1,1,192,436,812,4960,nan
9,37,130,322,825,2758,nan
12,73,319,910,4632,16874,nan
9,1,122,1208,3909,21756,nan
1,1,214,524,1546,8804,nan
1,104,200,840,1446,4656,nan
32,160,464,1224,2416,5499,nan
32,72,416,728,2344,4133,nan
1,1,56,96,128,224,nan
1,40,56,180,404,1554,nan
1,59,154,390,2014,4333,nan
40,88,448,996,2724,5533,nan
1,56,540,2270,7620,35597,nan
1,40,50,672,2703,9028,nan
7,30,83,436,933,2740,nan
1,22,115,314,1373,5500,nan
32,68,128,557,1333,3771,nan
1,1,22,72,108,138,nan
12,52,206,630,1762,4638,nan
1,80,170,797,3363,13677,nan
1,1,95,213,1300,3470,nan
1,57,224,747,1884,4847,nan
1,1,44,132,272,305,nan
1,1,186,557,2642,7354,nan
1,1,134,1048,5007,23005,nan
1,119,161,1016,6607,20950,nan
1,1,432,1584,5744,31704,nan
1,1,390,1678,8344,34468,nan
1,56,352,1655,10160,40280,nan
1,1,1,454,1342,4539,nan
24,84,220,556,1572,3918,nan
1,98,182,507,2705,7255,nan
16,42,156,769,2308,8011,nan
36,80,214,344,1202,3109,nan
1,1,1,717,1592,7414,nan
1,1,1,923,2167,8107,nan
1,42,263,1025,4904,20384,nan
17,100,271,1216,5671,35182,nan
1,1,1,922,2214,8190,nan
17,21,100,322,897,1911,nan
1,43,74,221,471,1207,nan
24,44,68,248,380,1610,nan
24,48,64,448,595,1366,nan
1,31,91,286,842,1823,nan
24,92,177,670,2523,9918,nan
12,43,141,412,1823,4749,nan
1,15,58,143,792,2513,nan
1,7,54,64,261,576,nan
1,40,40,106,899,4744,nan
1,40,92,208,718,2808,nan
1,32,56,88,128,152,nan
1,40,76,500,3220,20372,nan
1,48,56,77,191,424,nan
1,29,92,220,783,3037,nan
1,40,56,136,177,1289,nan
11,40,127,362,1106,4584,nan
1,40,84,232,556,1691,nan
1,38,60,117,405,1439,nan
14,47,90,153,580,1902,nan
20,60,128,547,1657,4870,nan
1,22,87,212,690,2193,nan
1,46,70,184,649,2640,nan
1,1,48,96,196,559,nan
1,40,48,125,405,2710,nan
1,42,71,113,530,2905,nan
1,43,112,666,4125,25433,nan
1,1,1,1,88,88,nan
1,34,66,174,589,2494,nan
1,48,85,241,1048,6290,nan
1,29,52,124,324,749,nan
1,47,83,154,429,1725,nan
1,21,83,183,555,2698,nan
1,40,56,80,216,488,nan
1,42,100,237,1334,7222,nan
12,40,71,196,613,2913,nan
19,37,125,391,1413,6863,nan
17,28,70,224,771,4207,nan
24,44,198,705,3000,16448,nan
28,48,140,345,836,4763,nan
1,35,97,192,766,2778,nan
6,10,126,265,725,1520,nan
1,32,76,125,312,1194,nan
20,76,350,1236,3249,13442,nan
20,30,66,182,1321,6306,nan
1,40,48,94,299,835,nan
1,40,84,128,696,1728,nan
14,22,52,265,873,2624,nan
1,22,44,201,498,2090,nan
26,48,64,146,325,901,nan
1,29,102,380,1785,11425,nan
1,1,63,115,509,1981,nan
1,48,77,429,3132,21592,nan
1,40,59,239,797,3999,nan
1,56,84,166,719,1951,nan
1,45,88,124,426,1769,nan
1,31,55,242,754,3844,nan
1,38,63,108,362,1202,nan
1,40,77,159,436,1426,nan
20,99,275,1161,3456,13146,nan
1,26,57,173,939,3198,nan
1,40,60,104,346,1562,nan
10,30,140,397,1138,4233,nan
1,28,36,91,389,1141,nan
1,19,60,214,1348,7080,nan
1,31,68,124,575,2218,nan
1,21,85,139,391,836,nan
1,36,54,111,389,1185,nan
10,32,140,335,1218,4259,nan
1,1,1,1,88,128,nan
1,48,93,303,1457,7635,nan
1,44,70,263,1002,3105,nan
1,1,142,282,819,2673,nan
1,1,58,168,714,2105,nan
7,84,361,2792,14745,69195,nan
11,31,89,287,843,3226,nan
1,48,114,425,1324,2781,nan
1,1,244,512,686,3397,nan
1,1,1,172,328,953,nan
1,24,96,211,1220,3934,nan
1,108,225,507,1179,2341,nan
1,36,72,362,798,2606,nan
1,1,320,1150,2503,5743,nan
48,184,760,2480,10224,39487,nan
30,105,292,1323,4954,18831,nan
1,1,1,373,606,1355,nan
1,49,152,535,1593,4289,nan
12,50,168,711,2300,5810,nan
1,31,59,134,701,1521,nan
1,39,47,147,690,1778,nan
1,1,1,359,718,3232,nan
1,1,1,171,271,598,nan
1,73,130,376,1568,5225,nan
1,73,132,373,1559,5157,nan
36,60,152,736,2761,8288,nan
26,88,208,854,3329,11472,nan
1,1,403,792,3623,8141,nan
1,120,320,1281,3293,11078,nan
1,128,272,1096,2052,5284,nan
1,1,373,831,1934,4916,nan
1,1,1,1049,2164,5284,nan
1,1,408,879,4010,9759,nan
1,1,1,72,88,112,nan
1,40,56,80,128,240,nan
1,1,56,56,160,176,nan
32,64,476,1768,6855,27041,nan
1,1,56,72,72,72,nan
1,1,1,824,1860,3000,nan
1,80,324,1364,4924,20315,nan
15,48,208,743,2968,11745,nan
13,54,255,1553,8054,44701,nan
15,60,258,1727,9296,56513,nan
17,56,158,293,1101,2418,nan
17,56,158,292,1277,2792,nan
1,52,92,457,859,2513,nan
12,53,187,721,2906,11341,nan


==> data/coeff_openvdb.csv <==
l2,l3,l4,l5,l6,l7,l8
512,512,4096,14336,90112,340721,nan
512,0,0,5120,35840,114688,nan
0,512,2048,5120,29696,195616,nan
0,512,4096,15360,67584,261140,nan
0,512,4096,15360,67584,261651,nan
512,0,2048,5120,36864,129024,nan
0,512,4096,15360,67584,261140,nan
0,512,4096,8192,32768,92160,nan
512,0,4096,8192,49152,221184,nan
0,512,3072,7168,34816,192512,nan
512,512,4096,32257,154207,723270,nan
0,512,4096,8192,32768,129132,nan
512,512,4096,26624,146434,760476,nan
512,512,4096,20480,89130,364138,nan
512,512,3584,5632,50180,155254,nan
512,512,3584,5632,50180,154231,nan
512,512,4096,32768,120920,505882,nan
0,512,4096,16384,30223,147183,nan
512,512,4096,16384,97302,386384,nan
512,512,4096,20480,77824,437930,nan
512,0,4096,9216,70656,247296,nan
0,512,4096,8192,32768,157221,nan
512,512,3072,13824,77835,331966,nan
512,512,4096,26628,98380,336736,nan
0,512,4096,12288,45056,239644,nan
512,512,4096,20480,84022,365671,nan
512,512,4096,16384,76800,299147,nan
512,512,4096,24592,82048,362048,nan
0,512,4096,16384,65536,287184,nan
512,512,4096,28680,100432,431376,nan
0,512,4096,26624,104448,601088,nan
0,512,3072,18944,54784,269824,nan
0,512,3072,19456,57856,390656,nan
512,512,4096,16384,159232,791771,nan
512,512,4096,16384,113682,530183,nan
512,512,4096,8192,36379,204170,nan
512,512,3072,6144,32768,187985,nan
0,512,4096,16384,55296,326147,nan
512,512,4096,28672,126485,562573,nan
512,512,4096,16384,89605,393355,nan
512,512,4096,16384,89094,388246,nan
512,512,4096,8192,55300,217234,nan
0,0,4096,16384,61440,225280,nan
512,512,4096,25606,110174,447051,nan
512,512,4096,8192,61448,261261,nan
512,512,4096,12288,65554,236771,nan
0,512,4096,12288,38912,213072,nan
512,512,4096,15360,82958,425170,nan
512,512,4096,14336,102400,427164,nan
0,0,2048,1536,16384,32768,nan
0,512,4096,24576,114688,590974,nan
0,0,0,8192,16384,98304,nan
0,0,0,8192,16384,98304,nan
512,512,3072,23554,99366,473716,nan
0,0,4096,8192,49152,163840,nan
512,512,4096,8192,65536,251392,nan
0,512,4096,12288,74752,428613,nan
512,512,4096,12288,67585,381582,nan
512,512,3072,10240,53252,176321,nan
512,512,3072,10240,41472,216585,nan
0,0,4096,16384,61440,138331,nan
0,512,4096,16384,54272,287483,nan
512,512,4096,28672,140288,650846,nan
512,512,4096,12288,86535,341857,nan
512,512,4096,24576,122912,483382,nan
0,512,4096,11264,49152,306176,nan
512,512,4096,8192,51204,220769,nan
512,512,3072,6144,45056,176730,nan
0,512,4096,8192,21504,128512,nan
0,0,0,16384,53248,167936,nan
0,0,4096,14848,56320,180224,nan
0,0,0,12288,45568,156672,nan
0,0,4096,8192,28672,114688,nan
0,0,0,8192,32768,108544,nan
0,512,4096,12288,40960,233991,nan
0,512,4096,16384,45056,228864,nan
0,0,0,0,49152,163840,nan
0,512,4096,26624,135168,768000,nan
0,512,4096,26624,131072,759808,nan
0,0,0,0,0,0,nan
0,0,0,0,0,0,nan
0,0,0,0,0,0,nan
512,512,4096,24576,120832,546816,nan
0,512,4096,26624,145408,755712,nan
512,512,4096,16384,86533,312004,nan
512,512,4096,29184,164864,931328,nan
0,512,4096,28160,147968,870400,nan
512,512,4096,30213,110173,457431,nan
512,512,4096,25093,109132,504594,nan
0,512,4096,8192,22528,127499,nan
512,512,4096,23558,101996,416352,nan
0,0,2048,7168,15360,36864,nan
0,0,0,0,0,138752,nan
512,512,4096,26624,131072,643072,nan
512,512,4096,26624,159744,704512,nan
512,512,4096,28672,135168,663552,nan
512,512,4096,26624,143360,700416,nan
0,512,4096,8192,32768,192512,nan
512,512,3584,26624,136705,588453,nan
0,0,4096,8192,24576,94208,nan
0,512,3072,7168,14336,87066,nan
512,512,4096,8192,45060,162909,nan
0,0,4096,8192,20480,53248,nan
512,512,3072,17921,75295,324062,nan
0,512,3072,6144,40960,180259,nan
0,512,2560,5120,10240,44544,nan
512,512,2560,17408,90647,372511,nan
512,512,2560,7680,38912,173601,nan
512,512,2560,17408,90647,374042,nan
512,512,4096,20480,115215,504738,nan
0,0,0,12288,42496,133632,nan
0,0,0,0,48128,151040,nan
512,512,3072,7168,40448,230400,nan
512,512,3072,7168,41472,240128,nan
512,512,4096,11264,69634,287300,nan
512,512,4096,12288,66055,242794,nan
0,0,4096,16384,49152,162317,nan
0,0,0,12288,36864,106496,nan
512,512,3072,12288,68142,298183,nan
512,512,3072,14336,70169,261919,nan
0,512,4096,14336,50176,236665,nan
512,512,3584,17920,97836,489330,nan
512,512,2560,8192,50198,226686,nan
0,512,3072,12288,23558,58547,nan
512,512,4096,24576,119343,603693,nan
0,0,2560,5120,10240,36864,nan
0,0,3072,7168,20480,61952,nan
0,0,3072,8192,20480,61440,nan
0,0,0,14336,41984,191488,nan
512,512,4096,8192,65536,360448,nan
512,512,4096,16384,139264,740921,nan
0,0,4096,8192,16384,32768,nan
512,512,4096,24576,107544,418252,nan
512,512,4096,24576,111656,457326,nan
512,512,4096,20480,94248,385688,nan
512,0,4096,26624,126976,538624,nan
0,0,3072,10240,22528,72704,nan
512,512,4096,18432,64532,292174,nan
512,512,4096,16384,86052,299432,nan
0,512,4096,16384,61440,414208,nan
512,512,4096,11264,64000,383628,nan
512,512,4096,26636,137455,568345,nan
512,512,4096,14851,29319,116511,nan
0,512,3072,6144,17412,76332,nan
512,512,3072,5120,33296,140585,nan
512,512,4096,13312,73728,404117,nan
512,512,4096,8192,36864,117265,nan
0,512,4096,16384,49152,226953,nan
0,512,4096,16384,49152,52506,nan
512,512,4096,16384,38948,162708,nan
0,0,4096,6144,20480,61440,nan
0,0,0,12288,35840,94208,nan
0,0,0,6656,19456,61952,nan
0,0,4096,8192,14336,34816,nan
0,0,0,16384,57344,139264,nan
512,512,4096,28161,100403,437465,nan
512,512,4096,16384,70167,316684,nan
0,0,3072,7168,32768,121856,nan
0,0,3072,5120,18432,40960,nan
0,512,4096,8192,16384,102912,nan
512,512,3072,5120,34816,160293,nan
512,512,3072,5120,36864,160815,nan
512,512,3072,5120,38912,162871,nan
512,512,3072,5120,40960,167489,nan
0,512,4096,16384,34816,174089,nan
0,512,4096,16384,98304,467968,nan
512,512,4096,8192,53248,207423,nan
0,512,4096,14336,49152,262671,nan
0,512,3072,9728,30208,133159,nan
0,512,3072,10240,29696,134695,nan
512,512,3584,6656,23040,109065,nan
512,512,4096,14848,54788,210054,nan
512,512,4096,11264,60928,279606,nan
0,0,2048,10240,36864,157696,nan
512,512,3072,12288,55825,210616,nan
512,512,3072,12288,55825,209594,nan
512,512,3072,6656,54286,198862,nan
512,512,3072,6144,54286,198862,nan
0,512,4096,14336,66048,298032,nan
0,512,4096,6144,22528,106516,nan
512,512,3072,14336,57344,225849,nan
0,512,4096,12288,41984,207968,nan
512,512,4096,18432,94252,386127,nan
512,512,4096,12288,53252,230500,nan
0,0,0,12288,34816,103424,nan
0,512,4096,12800,75264,317969,nan
0,512,4096,8192,16384,55320,nan
512,512,4096,12288,68107,250018,nan
512,512,4096,16384,101894,457886,nan
512,512,4096,30208,139287,633757,nan
0,0,4096,12288,45056,168448,nan
0,512,4096,12288,65536,285184,nan
0,512,4096,12288,43008,301568,nan
0,512,4096,10240,38912,165389,nan
0,512,4096,8192,16384,55320,nan
0,512,4096,16384,61440,442369,nan
0,0,0,0,0,41984,nan
0,0,4096,6144,20480,58368,nan
512,512,4096,14336,66580,243523,nan
0,512,4096,8192,16384,107008,nan
0,512,4096,12288,45056,221897,nan
0,0,4096,16384,57344,198144,nan
0,0,512,3584,14336,49664,nan
0,0,0,8192,32768,131072,nan
0,0,4096,8192,32768,131072,nan
0,0,0,16384,65536,216064,nan
512,512,4096,14336,88585,407484,nan
512,512,4096,27650,103452,415719,nan
0,512,3072,10240,35840,274948,nan
0,0,0,14336,36864,119296,nan
512,512,4096,28672,188959,751382,nan
0,512,2560,7168,25088,115713,nan
0,512,4096,30720,116224,452633,nan
0,512,4096,10240,27136,125508,nan
512,512,2048,11776,84992,467456,nan
512,512,4096,13312,69640,326852,nan
0,0,4096,8192,32768,147992,nan
512,512,3072,11264,63490,227426,nan
0,512,4096,11264,34816,170496,nan
0,512,4096,8192,16384,109568,nan
512,512,4096,13312,68608,264315,nan
0,512,4096,10240,32768,152650,nan
512,512,3072,19968,79880,344470,nan
0,512,4096,10240,26624,139307,nan
0,512,4096,16384,57344,302601,nan
512,512,4096,14336,77824,404992,nan
0,512,4096,29184,126464,621407,nan
0,512,4096,12288,36864,213032,nan
512,512,4096,14336,106496,420570,nan
512,512,4096,32768,175717,1015078,nan
512,512,4096,32768,179330,901985,nan
512,512,4096,10240,54784,293378,nan
512,512,4096,11264,84480,289792,nan
0,0,4096,8192,32768,98304,nan
0,0,0,8192,32768,131072,nan
0,0,0,8192,16384,32768,nan
512,512,4096,30720,96256,441014,nan
0,0,3072,8192,25600,72704,nan
512,512,3072,20484,63572,262944,nan
512,512,4096,8204,36968,148360,nan
512,512,4096,22528,107538,503297,nan
512,512,4096,13312,64512,271891,nan
512,512,4096,13312,64512,267803,nan
512,512,4096,13824,57350,292944,nan
0,0,0,4096,12288,37888,nan
512,512,4096,30720,90112,441485,nan
0,0,0,0,15872,32768,nan
512,512,4096,22528,89089,398445,nan
512,512,3072,19456,74757,338584,nan
0,512,4096,8192,20480,127000,nan
512,512,4096,12288,68104,224990,nan
0,512,3072,5120,17408,91142,nan
0,512,4096,16384,49152,237568,nan
512,512,4096,16384,122880,577065,nan
0,512,2048,7680,30720,148485,nan
512,512,4096,13312,80899,321162,nan
0,512,4096,8192,26624,118856,nan
0,512,4096,12288,16432,65984,nan
0,0,0,16384,43008,122880,nan
0,0,0,14336,47104,139264,nan
0,512,4096,6144,8216,32992,nan
0,0,4096,6144,20480,16496,nan
0,0,4096,8192,32768,98304,nan
512,512,3072,17921,76317,327126,nan
0,512,3072,6144,40960,179748,nan
512,512,4096,22528,87043,396919,nan
0,512,4096,12288,36864,252416,nan
0,512,4096,16384,45568,261171,nan
512,512,4096,16384,48136,408288,nan
0,0,4096,8192,16384,65536,nan
512,512,4096,24576,180224,852671,nan
0,0,4096,14336,51200,167936,nan
512,512,4096,21504,84992,382154,nan
0,512,4096,20480,67584,300032,nan
0,512,4096,16384,61440,386701,nan
0,512,4096,14336,40972,241735,nan
0,512,3072,12288,36352,179784,nan
0,512,3072,8192,19968,52232,nan
0,512,4096,8192,22548,164997,nan
512,512,3072,6656,30720,159744,nan
512,512,3072,14336,66048,339456,nan
512,512,4096,14336,89088,424448,nan
0,512,4096,12288,44032,274432,nan
0,512,4096,12288,39424,230400,nan
0,512,4096,12288,34816,202752,nan
0,512,4096,16384,43008,236032,nan
0,512,4096,8192,23552,110111,nan
512,512,4096,8192,65536,338432,nan
512,512,4096,16384,85507,305249,nan
0,0,2560,8192,17408,49152,nan
512,0,4096,14336,44544,284672,nan
512,512,4096,17408,99328,438030,nan
512,512,4096,17920,80925,366933,nan
512,512,4096,14336,63021,265275,nan
512,512,3072,24576,106496,689664,nan
0,512,4096,13824,37888,194567,nan
512,512,4096,12800,75780,280679,nan
512,512,3072,11264,61956,267850,nan
512,512,3584,10752,52228,211527,nan
512,512,4096,15360,83970,427649,nan
0,512,4096,16384,61440,363105,nan
512,512,4096,25600,121868,437673,nan
0,512,4096,32768,133120,583254,nan
512,512,4096,8192,59394,404532,nan
0,512,4096,10240,32768,168960,nan
512,512,4096,10240,54284,262829,nan
0,0,3072,7168,40960,163840,nan
0,512,4096,8192,36864,128112,nan
512,512,4096,8192,59392,326163,nan
512,512,4096,16384,114712,430979,nan
0,512,4096,11264,36864,256000,nan
512,512,4096,30720,133655,560612,nan
0,512,4096,8192,49152,176165,nan
512,512,4096,18432,95232,519204,nan
0,0,1536,10240,35840,96256,nan
512,512,3072,12288,41984,204806,nan
0,0,4096,8192,16384,36864,nan
512,512,4096,24576,114720,460159,nan
0,512,3072,5120,10240,72192,nan
0,512,4096,16384,61440,259358,nan
512,512,4096,12288,53248,270884,nan
512,512,4096,14336,106512,387598,nan
512,512,4096,17920,94211,457590,nan
512,512,4096,23552,73235,316302,nan
0,512,3072,24576,90112,374932,nan
512,512,4096,2060,6771,39828,nan
0,0,0,0,57344,164864,nan
512,512,4096,32768,131136,526781,nan
512,512,4096,11264,53248,243362,nan
512,512,4096,24576,113674,548482,nan
0,0,0,16384,65536,262144,nan
512,512,3072,7168,47124,194897,nan
512,512,4096,21506,83510,339071,nan
512,512,4096,10240,71172,348808,nan
512,512,4096,16384,78882,413797,nan
512,512,3072,10240,60420,240832,nan
512,512,4096,12288,35841,283194,nan
512,512,4096,14336,76800,400527,nan
0,512,4096,7168,47616,222208,nan
0,0,0,6144,20480,65536,nan
512,512,4096,14336,81408,430085,nan
0,512,4096,20480,74240,267353,nan
0,512,2560,7168,20992,129536,nan
0,512,4096,22528,104448,514048,nan
512,512,4096,14336,63488,279552,nan
512,512,4096,18432,75776,321536,nan
0,0,0,10240,27648,85504,nan
512,512,4096,16384,95240,364234,nan
512,512,4096,16384,86567,336779,nan
0,512,4096,8192,28672,203275,nan
0,512,4096,16384,63488,359951,nan
0,512,4096,16384,63488,352781,nan
512,512,4096,8192,65536,303212,nan
0,512,4096,8192,16384,118808,nan
0,0,0,8192,26624,131072,nan
512,512,4096,15360,105502,418835,nan
0,512,4096,16384,61440,322714,nan
512,512,4096,10240,94720,421457,nan
0,512,4096,16384,61440,297008,nan
0,512,4096,6144,41984,210438,nan
0,512,4096,16384,55296,303776,nan
512,512,4096,16384,112640,409362,nan
0,512,4096,10240,26624,157222,nan
0,0,0,0,53248,176128,nan
512,512,4096,10240,58371,320070,nan
512,512,4096,19456,76808,390773,nan
512,512,4096,14336,58370,279606,nan
512,512,4096,14336,64003,343653,nan
0,512,4096,8192,47104,290872,nan
512,512,4096,22528,99870,462205,nan
512,512,1536,16384,116736,638976,nan
512,512,4096,16384,91139,530603,nan
512,512,4096,26624,144896,647208,nan
0,512,4096,16384,39936,194066,nan
0,0,4096,8192,30208,61952,nan
0,0,4096,8192,30208,61952,nan
0,0,0,0,53248,176128,nan
0,512,4096,12288,37888,200202,nan
0,0,0,13312,43008,159744,nan
0,0,0,13312,43008,159744,nan
0,0,0,8192,29696,112128,nan
512,512,4096,28672,98340,437813,nan
0,0,4096,8192,16384,100352,nan
512,512,4096,30720,159744,833660,nan
0,0,4096,8192,16384,65536,nan
0,0,0,0,32768,96256,nan
512,512,3072,7168,59944,140301,nan
0,512,4096,14336,45056,218718,nan
0,512,4096,16384,60416,296960,nan
0,512,4096,8192,32768,131128,nan
0,512,2048,6144,12800,98816,nan
0,0,4096,12288,40960,157696,nan
512,512,4096,23554,88120,329851,nan
0,0,4096,14336,43008,164864,nan
512,512,3072,6144,47108,224949,nan
0,0,3072,6144,47104,275968,nan
0,0,4096,12288,40960,129536,nan
0,0,0,0,45056,167936,nan
0,512,2048,11264,32256,121363,nan
0,512,4096,9216,37376,166030,nan
0,512,4096,12288,55296,264704,nan
512,512,4096,20480,84519,373157,nan
0,512,3072,12288,32768,154624,nan
512,512,4096,16384,69632,283136,nan
0,0,4096,12288,47104,188416,nan
0,0,4096,12288,28672,88064,nan
0,512,4096,16384,65536,382182,nan
512,512,4096,24580,94260,226280,nan
512,512,4096,26624,110592,544768,nan
512,512,4096,16384,97280,437864,nan
512,512,2560,4608,22528,135209,nan
0,512,4096,26624,106496,521888,nan
512,512,4096,18432,144384,557919,nan
0,512,4096,32768,102400,382559,nan
0,512,4096,18432,64512,378964,nan
512,512,4096,20992,127488,557572,nan
512,512,4096,18432,130048,571392,nan
512,512,4096,18432,102400,572420,nan
512,512,4096,18432,101888,594432,nan
0,512,4096,16384,61440,332024,nan
0,512,4096,9216,21504,129049,nan
0,0,3072,8192,23552,50180,nan
0,512,4096,9216,21504,130582,nan
0,0,3072,8192,23552,49669,nan
512,512,4096,8192,51200,199203,nan
0,512,3072,12288,29696,150071,nan
0,512,4096,8192,46080,190465,nan
0,0,0,6144,31744,73728,nan
0,512,3072,13312,57344,291328,nan
0,0,0,8192,32768,98304,nan
0,0,4096,16384,61440,229376,nan
0,512,4096,16384,61440,291655,nan
0,0,0,16384,61440,229376,nan
0,0,4096,16384,61440,229376,nan
512,512,4096,22532,61524,246672,nan
0,0,2048,2048,44032,172032,nan
0,0,4096,7168,12800,26112,nan
0,512,4096,8192,30720,108080,nan
512,512,4096,20480,96288,318023,nan
0,0,4096,10240,32768,100866,nan
0,512,4096,8192,32768,105043,nan
512,512,4096,13312,74776,324987,nan
0,0,4096,7168,13312,45583,nan
0,512,4096,12288,34816,160776,nan
512,512,512,29698,142857,978944,nan
512,512,4096,10240,57344,239255,nan
512,512,4096,14336,69657,463855,nan
512,512,4096,14336,78875,417805,nan
512,512,4096,14336,82439,356528,nan
512,512,4096,20480,127497,768309,nan
512,512,3072,12290,49196,197112,nan
512,512,3072,8192,32784,131296,nan
512,512,3072,8192,32784,131296,nan
512,512,3072,8192,32784,131296,nan
512,512,4096,7168,16392,65648,nan
512,512,3072,11776,47110,196240,nan
512,512,3072,6144,24588,98472,nan
512,512,4096,26624,126992,640208,nan
512,512,3584,12288,46592,165409,nan
0,0,0,9216,37376,144384,nan
0,512,1024,8704,28672,149504,nan
0,512,2048,5632,20480,78339,nan
0,512,3072,11776,37888,178709,nan
0,512,3072,4096,17920,83468,nan
512,512,4096,16384,110592,482958,nan
512,512,4096,16384,94208,512743,nan
512,512,4096,16384,98304,553197,nan
0,512,4096,8192,49152,167936,nan
512,512,4096,14336,53779,258844,nan
512,512,4096,18432,95762,454534,nan
512,512,3072,10240,91170,357213,nan
0,0,0,8192,16384,65536,nan
0,0,0,16384,49152,229376,nan
0,0,0,9216,30208,132096,nan
0,0,2560,5120,22528,69120,nan
0,0,0,12288,39936,145408,nan
0,0,0,0,28672,100352,nan
0,512,4096,12288,49152,230508,nan
0,0,3072,4096,21504,76800,nan
0,0,0,16384,47104,195584,nan
0,0,4096,14336,47104,169984,nan
0,0,4096,11776,41984,149504,nan
512,512,4096,12288,67072,385038,nan
512,512,4096,21526,86192,389072,nan
512,512,4096,32768,245792,1149937,nan
0,512,4096,32768,262144,2081822,nan
0,512,4096,32768,240640,1356123,nan
0,0,0,10240,28672,93696,nan
0,0,0,0,61440,218112,nan
512,512,4096,8192,47616,230400,nan
0,512,4096,12288,31233,151047,nan
512,512,4096,11264,46592,176157,nan
0,0,4096,8192,16384,65536,nan
0,512,4096,16384,51200,254490,nan
0,512,4096,27136,142336,592384,nan
0,0,4096,14336,75776,315392,nan
0,512,4096,12288,61440,271872,nan
0,0,0,10240,28672,92672,nan
512,512,3072,11776,51712,237056,nan
0,0,0,14848,40960,124416,nan
512,512,4096,16384,55296,290869,nan
512,512,4096,26624,104962,627239,nan
512,512,4096,6144,43008,158741,nan
0,0,4096,12288,59392,217088,nan
0,512,4096,8192,32768,141832,nan
0,512,4096,6144,26624,161303,nan
0,0,0,0,65536,258048,nan
512,512,3072,6144,40968,70400,nan
512,512,4096,28672,133711,538549,nan
512,512,4096,16384,74327,298028,nan
0,512,3072,5120,10240,62494,nan
512,512,3072,16385,93724,520549,nan
0,0,4096,8192,16384,60416,nan
0,0,4096,12288,36864,111616,nan
0,512,4096,12288,47104,225829,nan
512,512,4096,18436,112650,460139,nan
0,0,4096,16384,65536,262144,nan
0,0,4096,8192,16384,64512,nan
0,512,4096,24576,94208,522240,nan
512,512,4096,10240,92160,369703,nan
512,512,4096,16384,92672,347261,nan
512,512,4096,16384,84044,354961,nan
512,512,4096,16384,90112,365946,nan
512,512,4096,14336,94720,410173,nan
0,0,0,0,63488,196608,nan
0,512,3072,9216,19456,94208,nan
0,0,4096,8192,16384,59392,nan
0,0,4096,8192,16384,40960,nan
0,0,4096,8192,16384,64,nan
0,512,4096,6144,16384,86016,nan
512,512,4096,7170,55312,284030,nan
0,0,0,11264,27648,81920,nan
0,0,4096,10240,36864,87040,nan
512,512,4096,16384,77864,285152,nan
0,0,4096,14336,51200,149504,nan
512,512,4096,25605,121470,512395,nan
0,512,4096,6144,16384,73216,nan
0,512,4096,14336,45056,282624,nan
0,512,4096,13312,64512,317440,nan
0,0,0,15360,45056,177152,nan
512,512,4096,15360,86549,271295,nan
0,0,0,10240,27648,69120,nan
0,0,4096,16384,51200,169472,nan
512,512,4096,16384,90176,320208,nan
0,0,4096,16384,48128,129024,nan
0,0,4096,13824,67584,247808,nan
512,512,4096,6144,38912,163328,nan
512,512,3072,6144,46086,175724,nan
512,512,4096,8192,49184,229632,nan
512,512,4096,30720,165912,748412,nan
512,512,4096,32768,139292,602227,nan
512,512,4096,13312,75808,296324,nan
0,0,4096,16384,49152,200704,nan
0,512,4096,8192,40960,158720,nan
0,0,4096,8192,16384,98304,nan
0,0,4096,8192,16384,32768,nan
0,0,4096,8192,16384,110592,nan
0,0,4096,8192,16384,32768,nan
0,512,4096,8192,16384,131072,nan
0,512,4096,8192,16384,123392,nan
0,512,4096,16384,49152,153620,nan
0,512,4096,22528,87552,541767,nan
512,512,4096,25088,183296,981329,nan
0,0,3072,8192,31744,97280,nan
512,512,3072,7168,41984,249448,nan
512,512,4096,11264,54280,262807,nan
512,512,4096,14336,64534,212344,nan
512,512,3072,9216,55296,252987,nan
0,512,4096,16384,57344,271040,nan
0,0,0,8192,29696,137728,nan
512,512,4096,11776,62976,263680,nan
512,512,4096,11776,62976,263680,nan
0,512,2048,5120,32768,201216,nan
0,0,4096,13312,27648,58368,nan
0,0,0,0,0,113664,nan
512,512,4096,28680,134786,628526,nan
512,512,4096,12288,82434,288488,nan
512,512,4096,32768,94751,449826,nan
512,512,4096,16384,83463,303205,nan
0,512,4096,16384,53248,302080,nan
512,512,4096,14336,38912,356396,nan
0,512,4096,14336,43008,231448,nan
0,0,4096,12288,32768,182784,nan
0,512,4096,13312,61952,303139,nan
0,512,3072,14336,40448,232448,nan
0,512,4096,14336,81920,342528,nan
0,0,4096,18432,71680,254464,nan
512,512,3072,14336,53248,277584,nan
0,512,4096,14336,41984,231936,nan
512,512,4096,20480,125440,616448,nan
0,0,4096,16384,56832,191488,nan
0,0,4096,16384,61440,203264,nan
0,512,2560,6656,21504,113664,nan
0,512,4096,29184,126464,621918,nan
512,512,4096,14336,77824,404480,nan
0,0,4096,8192,30720,85561,nan
0,0,4096,16384,57344,204800,nan
512,512,4096,16384,90124,415048,nan
0,0,4096,10240,26624,92160,nan
0,0,4096,16384,47104,152064,nan
0,0,4096,16384,49152,81543,nan
512,512,4096,12288,77824,317008,nan
512,0,4096,8192,40960,163840,nan
0,512,4096,8192,30720,178176,nan
0,512,4096,8192,16384,119296,nan
0,0,4096,12288,33280,140288,nan
0,512,4096,12288,30720,132101,nan
0,512,4096,12288,41984,174597,nan
0,0,0,16384,63488,227840,nan
0,0,0,16384,57344,188416,nan
0,0,0,16384,65536,262144,nan
0,512,4096,7680,27648,140886,nan
0,512,4096,8192,575,6137,nan
0,512,4096,9216,1605,16936,nan
0,512,4096,10240,2635,11890,nan
512,512,4096,32768,138330,733881,nan
512,512,4096,28680,114792,464743,nan
0,512,4096,10240,28672,160792,nan
0,512,4096,9216,26624,147494,nan
512,512,4096,8192,49184,234403,nan
0,512,4096,12288,33792,241226,nan
0,512,3072,7168,28672,156812,nan
0,512,3072,6144,21504,120832,nan
512,512,3072,11776,29184,74362,nan
0,0,4096,12288,40960,147456,nan
0,512,4096,16384,45056,284262,nan
512,512,4096,8192,57360,254703,nan
0,512,2560,9216,35328,244736,nan
0,0,2560,9728,39936,135680,nan
0,0,2560,9728,39936,136704,nan
0,0,2560,9728,42496,140800,nan
0,0,2560,9728,38400,127488,nan
0,0,0,0,58368,201728,nan
0,0,0,0,55296,195584,nan
0,512,4096,14336,59392,349701,nan
512,512,4096,16384,88064,395871,nan
512,512,4096,26624,97881,443823,nan
0,512,2560,7168,20480,95752,nan
0,512,4096,16384,54784,271558,nan
0,512,4096,12288,49152,242744,nan
0,0,4096,14336,43008,124928,nan
0,512,4096,14336,43008,262194,nan
0,512,4096,16384,57344,290889,nan
0,0,0,16384,49152,156160,nan
0,0,0,16384,49152,156160,nan
0,512,4096,13824,39936,165376,nan
0,512,2560,6144,19968,96775,nan
512,512,4096,12288,96296,390297,nan
0,0,4096,16384,65536,186880,nan
512,512,4096,12288,30724,303320,nan
0,0,1024,5632,10240,82944,nan
0,0,2048,8192,22528,163840,nan
512,512,3072,6144,39425,158756,nan
0,0,512,8192,17408,39424,nan
512,512,2048,8192,45056,154624,nan
512,512,4096,16384,45056,241664,nan
0,512,4096,18432,58368,256000,nan
0,512,4096,29184,114688,616448,nan
512,512,4096,28673,114711,577042,nan
512,512,4096,16384,95751,366789,nan
0,512,4096,16384,38912,169022,nan
0,512,3072,4096,19968,92672,nan
512,512,3072,7168,50688,186394,nan
512,512,3072,13312,81414,394341,nan
512,512,4096,8192,45084,188816,nan
0,0,0,4096,23040,57344,nan
0,0,0,5120,17408,63488,nan
0,0,0,5120,17408,65536,nan
512,0,3072,5632,17920,69120,nan
0,512,4096,14848,52224,220176,nan
512,512,4096,25600,115200,532097,nan
512,512,4096,16384,96332,383072,nan
0,512,3072,12288,36864,189440,nan
0,0,0,16384,61440,188416,nan
0,512,4096,8192,30720,164401,nan
0,0,0,8192,40960,141312,nan
512,512,3072,5120,21029,116010,nan
0,512,4096,14336,45056,196627,nan
0,0,0,10240,34816,106496,nan
0,0,0,0,53248,186368,nan
512,512,4096,16384,87573,280458,nan
0,0,0,8192,32768,104448,nan
0,512,4096,13312,50176,292864,nan
0,0,0,0,49152,147456,nan
0,0,0,0,61440,206848,nan
0,0,0,0,65536,202752,nan
0,0,0,16384,47104,137216,nan
0,512,4096,8192,28672,168471,nan
0,0,4096,16384,47104,181248,nan
512,512,4096,16384,94264,162285,nan
0,512,4096,16384,54272,289892,nan
0,0,4096,8192,16384,81920,nan
0,512,3072,8192,24576,113664,nan
512,512,4096,23040,104996,441353,nan
0,0,0,0,28672,90112,nan
0,0,4096,13312,43008,141312,nan
0,0,4096,11776,35328,166400,nan
0,0,3072,10240,35328,123392,nan
512,0,3072,14336,51200,199680,nan
0,512,4096,8192,16384,121363,nan
0,512,4096,8192,22528,136216,nan
512,512,4096,18432,93184,409665,nan
0,512,4096,8192,43008,122485,nan
0,512,3584,8192,22528,104996,nan
0,512,4096,8192,19971,109092,nan
512,512,4096,18432,90136,414188,nan
0,512,4096,11264,29696,138774,nan
0,0,4096,16384,58368,194560,nan
0,0,4096,15360,51200,163328,nan
512,512,4096,8192,34304,180767,nan
0,512,4096,16384,47104,219772,nan
0,0,3072,6656,15360,56832,nan
512,512,3072,6144,36864,137728,nan
0,512,4096,7168,22528,125960,nan
0,0,4096,16384,70144,280576,nan
0,0,0,0,49152,179200,nan
0,0,4096,16384,68608,279552,nan
0,0,0,0,48128,169984,nan
0,512,4096,16384,69632,282112,nan
0,512,4096,16384,67584,274944,nan
512,512,0,14336,73728,360448,nan
0,512,4096,8192,16384,98336,nan
0,0,3072,6144,27648,104448,nan
0,0,2048,7168,22528,72704,nan
0,0,2048,7168,22528,72704,nan
0,0,0,0,28672,95232,nan
0,0,4096,13312,39936,148480,nan
512,512,4096,26632,106616,437352,nan
0,0,3072,7168,22528,57344,nan
0,0,3072,7168,22528,56832,nan
0,512,4096,12800,37888,183392,nan
0,512,4096,12800,37888,177776,nan
0,512,4096,12800,37888,183903,nan
0,512,4096,12800,37888,177776,nan
0,512,4096,11264,37888,190538,nan
0,512,3584,10240,30208,140358,nan
512,512,4096,16384,97296,379236,nan
512,512,4096,16384,97292,386304,nan
0,0,4096,8192,30720,87064,nan
512,512,4096,18444,81513,393829,nan
512,512,4096,22534,93268,410027,nan
512,512,2048,5632,31744,86536,nan
512,512,3072,10240,43523,192592,nan
0,0,4096,8192,32768,128000,nan
512,512,4096,26624,135180,619419,nan
512,512,4096,24576,127488,714240,nan
512,512,4096,14336,49156,288333,nan
0,512,0,8192,16384,102912,nan
512,512,3072,6144,22528,115221,nan
512,512,3072,6144,22528,118288,nan
512,512,4096,18432,96301,429126,nan
512,512,3072,18432,83460,398440,nan
0,512,4096,8192,26624,133120,nan
512,512,4096,12288,51204,223812,nan
0,512,3072,12288,40960,186368,nan
0,512,4096,10752,38400,157696,nan
0,512,4096,11776,36864,144896,nan
512,512,4096,23552,105472,408205,nan
512,512,4096,14336,71689,318066,nan
512,512,4096,17923,87582,382393,nan
512,512,4096,28169,109866,610557,nan
0,512,4096,26112,47104,267796,nan
512,512,4096,16384,113664,681984,nan
0,512,4096,16384,33280,183808,nan
512,512,4096,16384,91158,539127,nan
0,512,4096,12288,49152,231237,nan
0,512,4096,8192,32768,115998,nan
512,0,4096,8192,65536,262144,nan
512,512,4096,23552,76800,370176,nan
512,512,3072,11776,44544,208896,nan
512,512,2560,8704,36864,138240,nan
0,0,0,16384,58368,194560,nan
0,0,0,16384,62976,210944,nan
0,0,0,16384,53248,182784,nan
0,0,2560,14848,56832,192000,nan
0,0,0,15872,62464,226816,nan
0,0,4096,16384,59392,207872,nan
0,0,2560,16384,51712,176640,nan
512,512,4096,16384,112128,549888,nan
512,512,4096,14336,65576,353884,nan
512,512,4096,16384,82970,376328,nan
512,512,3072,8192,23552,190464,nan
512,512,4096,14336,70167,303594,nan
512,0,4096,8192,51712,173568,nan
512,0,4096,8192,51200,178176,nan
512,512,4096,30724,137300,499870,nan
512,512,4096,30724,133723,485051,nan
0,0,4096,8192,16384,32768,nan
512,512,4096,16384,69162,343742,nan
0,0,4096,12288,49152,154112,nan
0,512,4096,6144,25600,175104,nan
0,512,4096,8192,32768,143454,nan
512,512,4096,8192,58880,370688,nan
0,512,4096,14336,45056,238228,nan
512,512,3072,5120,26624,128565,nan
512,512,3072,12288,37888,142416,nan
512,512,3072,12288,40960,158810,nan
512,512,4096,13312,86531,421657,nan
0,0,4096,8192,16384,32768,nan
0,0,4096,8192,22528,65536,nan
0,512,4096,23552,108544,510976,nan
0,512,2048,14336,67584,366592,nan
0,0,4096,10240,34816,120832,nan
0,512,4096,8192,16384,101909,nan
512,512,4096,22016,96768,371200,nan
512,512,4096,20480,67588,287469,nan
512,512,4096,8192,53248,272384,nan
512,512,4096,12288,71168,355849,nan
0,0,0,0,0,113664,nan
0,0,0,8192,16384,32768,nan
512,512,4096,15360,66670,266088,nan
512,512,4096,13312,64586,241256,nan
512,512,4096,32,256,2048,nan
512,512,4096,16384,82976,313398,nan
0,0,4096,8192,32768,120320,nan
0,0,4096,8192,32768,118272,nan
512,512,4096,8192,47639,156351,nan
512,512,4096,6656,41495,136368,nan
512,512,4096,6656,43028,208250,nan
512,512,4096,10,4679,104885,nan
0,0,0,7168,18432,39936,nan
512,512,4096,30724,131155,507911,nan
0,512,3072,11264,38912,199680,nan
0,512,3072,8192,29696,136192,nan
0,512,4096,6144,10240,75776,nan
0,512,4096,6144,10240,73728,nan
0,0,0,12288,34816,107008,nan
0,512,4096,8192,21504,110592,nan
0,512,3072,6144,22528,114179,nan
0,512,3072,8192,22016,119297,nan
0,512,3072,7168,21504,148480,nan
0,512,4096,9216,37888,156672,nan
0,512,4096,9216,38912,155648,nan
0,512,4096,8192,16384,89613,nan
0,0,0,0,14848,47104,nan
0,0,3072,7168,25600,87040,nan
0,512,4096,8192,27648,182868,nan
512,512,4096,16384,85525,464301,nan
512,512,4096,8192,63488,308326,nan
0,0,0,2560,7680,23552,nan
0,0,0,2560,7680,23552,nan
0,512,3072,16384,54272,244736,nan
0,512,3072,9216,24576,152576,nan
0,0,4096,12288,46080,168960,nan
512,512,4096,8192,64542,274836,nan
0,512,3072,10752,45568,233165,nan
512,512,3072,15872,58885,391845,nan
0,0,3072,8192,25600,69632,nan
512,512,4096,32768,131296,446110,nan
512,512,4096,24580,88631,479449,nan
512,512,4096,10754,47641,208171,nan
0,512,4096,12288,45056,249944,nan
0,0,0,16384,61440,229376,nan
512,512,3072,6656,46080,170496,nan
512,512,4096,16384,108566,559046,nan
512,512,4096,8208,57424,287632,nan
512,512,4096,8208,57424,287632,nan
512,512,4096,18432,60443,258414,nan
0,0,3072,14336,53248,186368,nan
0,0,0,10240,36864,101376,nan
0,0,0,16384,61440,231424,nan
0,0,0,10240,25600,87552,nan
0,512,4096,10240,28672,160256,nan
512,512,4096,15360,93703,446931,nan
0,0,2048,12288,49152,143394,nan
0,0,0,0,36864,163840,nan
0,0,0,0,20480,98304,nan
0,0,4096,16384,65536,229376,nan
0,0,4096,7168,20480,46592,nan
0,512,4096,8192,32768,169653,nan
0,0,0,0,18432,98304,nan
0,0,2048,4096,6144,22528,nan
0,0,0,0,0,65536,nan
0,0,4096,22528,98304,395264,nan
512,512,4096,32768,150534,637343,nan
0,512,4096,14336,34849,253120,nan
0,0,4096,13312,33792,101888,nan
0,512,4096,12288,35840,176742,nan
0,0,4096,13312,33792,102400,nan
0,512,4096,14336,51712,248009,nan
0,0,4096,12288,44032,150528,nan
0,512,4096,15360,50688,244385,nan
0,0,4096,13312,45056,150528,nan
0,512,4096,14336,53248,281782,nan
0,0,4096,12288,40448,137728,nan
0,512,4096,14336,53248,278706,nan
0,0,4096,11264,38912,124416,nan
0,0,4096,12800,47616,192512,nan
0,0,4096,15360,49152,144896,nan
0,0,3072,4096,9216,37888,nan
512,512,3072,1039,16998,126759,nan
512,512,3072,1039,16487,122669,nan
0,512,4096,8192,16384,57344,nan
0,0,0,8192,16384,57344,nan
0,0,4096,8192,12288,40960,nan
0,512,4096,8192,28672,132103,nan
512,512,4096,8192,44040,237154,nan
0,512,4096,7168,29184,128522,nan
512,512,4096,18432,92160,432667,nan
0,512,4096,10240,24576,141316,nan
0,512,4096,28672,153600,703488,nan
0,0,0,12288,43008,134656,nan
512,512,4096,14336,38912,175616,nan
0,512,4096,12288,28672,130048,nan
0,0,4096,14336,50176,208896,nan
512,512,4096,28672,105481,560904,nan
512,512,2048,14336,65536,324634,nan
0,512,4096,10240,38912,206868,nan
512,512,4096,14336,86530,362009,nan
0,512,4096,16384,49664,287333,nan
0,0,4096,16384,52224,164864,nan
0,512,4096,12288,50688,180736,nan
0,0,4096,8192,16384,65536,nan
512,512,4096,16384,67101,285108,nan
512,512,4096,16384,72214,208843,nan
0,0,0,0,16384,32768,nan
512,512,4096,20480,100864,458752,nan
0,512,2048,11264,37888,205824,nan
512,512,4096,28672,151552,716800,nan
512,512,4096,9728,50688,290304,nan
512,512,4096,32768,180275,744913,nan
0,512,4096,16384,45056,224301,nan
512,512,4096,16384,48154,105419,nan
512,512,4096,28672,136196,670378,nan
512,512,4096,28672,135172,670374,nan
512,512,4096,16384,73788,291093,nan
0,0,3072,10240,18432,67584,nan
512,0,4096,16384,131072,431616,nan
0,0,0,0,65536,262144,nan
0,0,4096,8192,23552,67083,nan
512,512,4096,14336,75264,283136,nan
512,512,4096,21012,91338,365827,nan
512,512,4096,16384,131072,671359,nan
0,512,4096,20480,90112,397312,nan
0,512,4096,16384,49152,312881,nan
0,512,4096,14336,40960,203432,nan
0,0,4096,12288,28672,69632,nan
512,512,4096,16384,77844,363348,nan
0,0,0,16384,57344,217088,nan
512,512,3072,8192,20480,101398,nan
0,512,4096,21504,89088,421376,nan
512,512,4096,10240,67073,303840,nan
512,512,4096,8192,41984,181819,nan
512,512,4096,13312,59398,236676,nan
0,0,4096,12288,28672,139264,nan
0,0,4096,7168,22528,70656,nan
0,0,4096,12288,35840,110592,nan
0,0,4096,10240,22528,74752,nan
0,512,4096,16384,57344,136786,nan
0,0,4096,16384,61440,197120,nan
0,0,4096,10240,26624,86016,nan
512,512,2560,9728,29696,96790,nan
0,0,3072,7168,24576,151552,nan
0,512,4096,6144,28672,117760,nan
0,512,4096,6144,28672,159744,nan
512,512,4096,14336,50193,213146,nan
0,512,2560,5120,16896,119808,nan
0,0,0,8192,30720,114688,nan
0,0,0,16384,61440,217088,nan
0,0,3072,7168,24576,151552,nan
0,0,0,8192,32768,129024,nan
512,512,4096,24576,64578,293572,nan
0,0,0,16384,65536,262144,nan
512,512,4096,16384,78367,328479,nan
0,0,0,12288,57344,155648,nan
512,512,4096,16384,93709,391877,nan
512,512,4096,10240,62464,347139,nan
0,512,3072,6144,13312,64512,nan
0,512,3072,7168,16384,89088,nan
0,512,4096,6144,43520,163334,nan
512,512,2560,8192,32276,172716,nan
0,0,0,0,49152,196608,nan
512,512,4096,16384,98336,436014,nan
0,0,0,0,32768,122880,nan
512,512,4096,19968,79385,334742,nan
512,512,4096,24576,131072,459583,nan
0,512,4096,10240,25600,154624,nan
0,512,3072,6144,24576,113672,nan
0,0,4096,13312,41984,121856,nan
0,0,0,12288,31744,90112,nan
0,512,4096,14336,55296,327680,nan
512,512,4096,30720,145438,684718,nan
512,512,4096,8192,56324,218725,nan
512,512,4096,9216,51206,244355,nan
0,512,4096,14336,47104,258128,nan
512,512,4096,24064,162304,652651,nan
0,0,0,0,32768,98304,nan
512,512,2560,8704,35337,237666,nan
0,0,4096,12288,32768,94208,nan
0,0,0,0,39936,131072,nan
0,512,4096,7168,27136,149560,nan
512,512,4096,28680,139400,538160,nan
512,512,4096,28680,139400,538160,nan
0,0,3072,4096,18432,43008,nan
512,512,4096,20480,108544,448516,nan
0,0,2048,8192,24576,81920,nan
512,512,4096,12288,67604,298186,nan
0,512,4096,12288,36864,222224,nan
512,512,4096,12288,98304,402032,nan
0,512,4096,19968,80384,453791,nan
512,512,4096,26624,140813,783619,nan
512,512,4096,14848,62976,265797,nan
0,512,4096,10240,26624,124416,nan
0,512,4096,16384,49152,207874,nan
0,0,0,16384,47104,127488,nan
0,0,0,16384,63488,223744,nan
512,512,4096,28672,140288,717940,nan
512,512,4096,26624,176144,706853,nan
512,512,4096,22528,120832,631651,nan
512,512,4096,26624,80945,421985,nan
512,512,3072,20480,92693,386436,nan
512,512,3072,10240,74752,383709,nan
512,512,4096,7168,39936,226818,nan
512,512,4096,22528,113169,487221,nan
0,0,3072,10240,45056,139264,nan
0,512,4096,14336,75264,330240,nan
512,512,4096,23552,113175,454955,nan
512,512,4096,12288,50176,286281,nan
0,512,4096,16384,40960,223316,nan
0,512,4096,8192,65536,356352,nan
512,512,4096,16384,131072,663573,nan
0,512,4096,24576,131072,556241,nan
0,512,4096,8192,16384,114181,nan
512,512,4096,31746,124950,548147,nan
0,512,4096,12288,60416,354829,nan
512,512,4096,8192,42525,176987,nan
0,512,4096,8192,47104,204800,nan
0,512,4096,12288,35328,156672,nan
512,512,3072,12288,44544,367616,nan
512,512,4096,16384,70199,333143,nan
0,0,4096,6144,26624,88064,nan
0,0,0,0,16384,32768,nan
0,512,3072,12288,74240,281600,nan
512,512,4096,16384,70263,298907,nan
0,0,4096,6144,26624,91136,nan
0,512,0,8192,47104,250368,nan
0,512,0,8192,47104,264192,nan
0,0,0,12288,40960,117248,nan
0,0,4096,14336,52224,129635,nan
0,0,0,0,52224,174080,nan
0,0,0,12288,40960,117248,nan
512,512,3072,9216,34816,273411,nan
0,0,0,16384,53248,161792,nan
0,512,4096,12288,41472,168449,nan
512,512,4096,6656,38926,140891,nan
0,512,4096,6144,10752,64547,nan
512,512,4096,6656,39444,148079,nan
0,0,4096,15360,56832,172544,nan
512,512,4096,24064,104462,459598,nan
512,512,4096,23552,103434,454980,nan
512,512,4096,22528,100874,438560,nan
0,512,3584,12288,38912,253443,nan
0,512,3584,12288,38912,254467,nan
0,0,2048,4096,17408,50176,nan
0,0,2048,4096,17408,51200,nan
512,512,4096,16384,86036,358230,nan
512,512,4096,16384,110600,475103,nan
512,512,4096,24576,131072,462074,nan
0,0,4096,8192,30720,76800,nan
512,512,4096,32768,149213,745389,nan
512,512,4096,27654,130142,608097,nan
512,512,4096,14336,76307,310880,nan
512,512,4096,25604,153212,655435,nan
512,512,4096,16384,99342,410769,nan
512,512,4096,24576,103436,423043,nan
512,512,4096,8192,55827,214057,nan
512,512,3072,11264,61956,267849,nan
0,0,0,16384,61440,218112,nan
0,0,0,16384,61440,217600,nan
0,0,4096,10240,36864,155648,nan
512,512,3072,9216,50688,183852,nan
0,0,4096,10240,34816,110592,nan
0,512,4096,10240,32768,225832,nan
512,512,4096,10240,62464,244271,nan
0,512,4096,8192,98304,341126,nan
512,0,3584,9728,50688,227840,nan
0,0,0,8192,24576,77824,nan
0,0,0,8192,22528,69632,nan
0,0,0,8192,18432,63488,nan
0,0,0,0,16384,53248,nan
0,0,4096,8192,28672,89600,nan
0,0,3072,8192,26624,90112,nan
0,0,4096,8192,24576,68608,nan
0,0,0,8192,20480,67584,nan
512,512,4096,16384,70678,273190,nan
512,512,4096,27658,137444,434568,nan
512,512,4096,16384,84497,353820,nan
512,512,4096,23552,104491,478933,nan
512,512,4096,16384,81943,380805,nan
512,512,4096,32768,207889,1141180,nan
512,512,4096,11264,36864,175131,nan
512,512,4096,16384,62464,256224,nan
0,0,1536,3072,11776,41472,nan
0,0,1536,3072,11776,41472,nan
0,0,1024,7168,15360,44032,nan
512,512,3584,12288,45056,208899,nan
0,512,3584,11776,44032,198678,nan
512,512,3072,15872,80385,372869,nan
512,512,3584,10240,41984,220169,nan
0,512,3072,12800,53760,216576,nan
512,512,3072,14848,60416,281088,nan
512,512,3584,11264,44032,198656,nan
0,512,3584,12288,44544,201750,nan
512,512,3072,16384,77824,378413,nan
512,512,3072,15360,56320,294405,nan
0,512,4096,20480,60416,286208,nan
512,512,4096,13312,62464,262170,nan
512,512,4096,16384,101909,421695,nan
0,512,4096,16384,61440,334539,nan
0,0,4096,16384,48640,190976,nan
512,512,4096,10752,64000,252416,nan
512,512,4096,8192,47104,162304,nan
0,512,4096,8192,37376,139266,nan
0,512,4096,10240,38927,196900,nan
0,512,4096,14336,53248,357376,nan
512,512,3072,10752,45574,197823,nan
512,512,2560,19456,62474,233132,nan
512,512,2560,15873,76306,282872,nan
0,512,2048,6144,12288,53248,nan
0,0,0,0,16384,98304,nan
0,0,0,0,40960,141312,nan
0,0,0,0,30720,120832,nan
0,0,0,16384,49152,163840,nan
512,512,4096,8192,50186,207014,nan
512,512,4096,22528,109568,431616,nan
0,0,0,4096,16384,32768,nan
0,512,4096,12288,28672,227891,nan
0,512,3072,6144,18436,94276,nan
512,512,4096,16384,99360,461875,nan
512,512,4096,28672,131112,577899,nan
512,512,4096,11264,38912,171602,nan
512,512,4096,13312,58372,263816,nan
0,512,4096,8192,28160,122377,nan
0,0,4096,16384,52736,163840,nan
0,512,4096,14336,53248,270991,nan
0,0,2048,10240,52224,187904,nan
0,512,4096,24576,117760,500799,nan
512,512,4096,11264,55296,290304,nan
0,0,4096,14336,47104,162816,nan
512,512,4096,16384,88064,309432,nan
0,0,4096,14336,46080,140288,nan
512,512,4096,8192,51200,258579,nan
512,0,4096,8192,49152,202752,nan
512,512,4096,8192,57344,300032,nan
0,0,4096,8192,51200,247808,nan
0,512,4096,16384,62464,317734,nan
512,512,3072,12288,98844,432045,nan
512,512,3072,20480,117287,578501,nan
512,512,4096,16384,119303,573869,nan
512,512,4096,16384,118792,513310,nan
512,512,4096,20480,69680,320064,nan
512,512,3584,10240,32768,193654,nan
0,0,4096,12288,32768,103424,nan
0,512,4096,10240,26624,137268,nan
0,0,4096,13312,39936,132096,nan
0,512,2560,7168,20992,125952,nan
0,512,2560,7168,20480,125952,nan
0,0,4096,16384,57344,188416,nan
0,0,2048,12288,32768,110592,nan
0,0,4096,12288,40960,143360,nan
512,512,4096,10240,51727,290488,nan
0,512,4096,12288,31744,159767,nan
0,0,3584,10752,36352,114688,nan
0,512,4096,12288,55296,260630,nan
0,0,2048,8192,16384,49152,nan
512,512,4096,16384,73808,345024,nan
512,512,4096,30724,121934,502676,nan
0,512,4096,16384,46080,235700,nan
0,0,3072,7168,21504,61440,nan
0,0,0,0,49152,163840,nan
0,512,4096,18432,138240,526888,nan
512,512,4096,16384,98304,484352,nan
512,512,4096,16384,95232,462848,nan
0,512,4096,10240,26624,159760,nan
512,512,4096,15360,99328,463880,nan
512,512,2560,4608,27136,110592,nan
0,0,0,0,0,57344,nan
0,512,4096,13312,38912,205429,nan
0,0,4096,8192,16384,65536,nan
512,512,4096,13824,72212,292776,nan
512,512,4096,10240,32256,311853,nan
512,512,4096,14336,58382,237785,nan
0,0,0,15360,44032,139264,nan
0,0,0,8192,20480,63488,nan
0,0,2048,8192,26624,90112,nan
0,0,2560,8192,26624,84480,nan
0,0,2048,8192,27648,91136,nan
0,0,2048,8192,24576,87552,nan
0,0,2048,8192,26624,82944,nan
0,0,0,5120,24576,79360,nan
0,0,0,0,43008,128512,nan
0,512,4096,14336,68608,320045,nan
512,512,4096,12288,56832,338944,nan
0,512,2048,6144,14336,75776,nan
0,512,3072,10240,36864,280576,nan
0,512,3072,10240,36864,280576,nan
512,512,4096,7170,67596,269124,nan
0,512,4096,16384,53248,270544,nan
512,512,4096,16384,102927,247470,nan
0,0,0,10240,32768,116736,nan
512,512,4096,8200,1661,15341,nan
0,0,0,0,0,45056,nan
0,0,4096,12288,32768,62464,nan
0,0,4096,8192,16384,45056,nan
512,512,4096,32768,177182,736116,nan
0,512,4096,14336,61952,270848,nan
0,512,4096,16384,62464,304206,nan
0,0,0,0,0,175104,nan
512,512,4096,11264,38400,189982,nan
512,512,3072,16384,86552,342597,nan
512,512,3072,16384,86552,380072,nan
512,512,4096,8192,38400,141312,nan
0,512,4096,11776,27136,176655,nan
0,0,4096,8192,20480,59392,nan
0,512,4096,8192,29696,170014,nan
512,512,4096,8192,73225,261977,nan
0,0,0,0,46080,140288,nan
512,512,4096,8192,61440,292864,nan
0,0,0,0,0,224768,nan
0,512,4096,8192,32768,149021,nan
0,512,4096,16384,65536,309354,nan
0,512,4096,8192,32768,117818,nan
512,512,4096,28672,92695,382301,nan
512,512,4096,12288,41984,192529,nan
0,0,4096,12288,30720,120832,nan
0,0,0,0,0,217088,nan
0,512,4096,16384,63488,318464,nan
0,0,0,0,40960,128000,nan
512,512,4096,30720,163840,970255,nan
0,0,4096,14336,40960,129536,nan
0,512,4096,8192,45056,219136,nan
0,0,1536,5120,22528,79360,nan
512,512,4096,12288,51212,240792,nan
512,512,4096,11264,44032,201260,nan
512,512,4096,15360,77832,370858,nan
512,512,4096,12288,47116,242808,nan
0,0,4096,16384,54272,168448,nan
0,0,4096,16384,53248,172032,nan
0,0,4096,16384,53248,162304,nan
0,0,4096,16384,51200,157184,nan
0,0,4096,13312,41984,140288,nan
0,0,4096,9728,36864,121865,nan
512,512,4096,16384,118281,622562,nan
512,512,4096,16384,118281,640926,nan
0,512,4096,8192,8208,47268,nan
0,512,4096,13312,44544,230400,nan
0,512,2560,11264,38400,152576,nan
0,512,2048,4096,23040,131072,nan
0,0,4096,6144,23552,91136,nan
0,512,4096,13312,45568,232960,nan
0,0,4096,8192,16384,65536,nan
0,0,4096,13312,29696,86037,nan
512,512,4096,12288,79876,383145,nan
0,0,3072,7168,23552,70656,nan
512,512,4096,14336,90647,397225,nan
0,512,4096,8192,28672,124992,nan
512,512,4096,16384,66574,242056,nan
512,512,4096,16384,67600,359269,nan
0,512,4096,9216,28672,134164,nan
0,512,3584,13312,50176,202752,nan
512,512,3072,6144,44032,249866,nan
512,512,4096,8192,50182,252683,nan
512,512,4096,8192,45064,175754,nan
512,512,4096,8192,50715,253348,nan
0,0,4096,14336,43008,147456,nan
512,512,4096,23047,105594,420660,nan
0,0,4096,8192,16384,65536,nan
512,512,4096,16384,77828,386729,nan
0,512,4096,8192,24576,131100,nan
0,512,4096,16384,77824,404198,nan
0,512,3072,8192,16384,98316,nan
0,0,0,8192,32768,122880,nan
0,0,3072,7168,25088,90112,nan
0,512,4096,8192,16384,43048,nan
512,512,4096,8192,55815,225504,nan
512,512,4096,16384,37392,254244,nan
512,512,4096,11264,55305,195708,nan
512,512,4096,16384,96272,272409,nan
0,512,4096,10240,39936,204864,nan
0,512,4096,8192,30720,181366,nan
512,512,4096,27648,139776,836098,nan
0,512,4096,8192,16384,117786,nan
512,512,4096,6144,36864,143872,nan
0,512,3072,16384,70144,323710,nan
0,512,4096,9216,27136,127540,nan
0,512,3072,10240,20992,99881,nan
0,512,4096,10240,33280,196626,nan
0,0,4096,14336,45056,145920,nan
0,512,4096,8192,28672,181281,nan
0,512,4096,14336,40960,213550,nan
512,512,3072,3584,39424,132618,nan
512,512,4096,15360,56340,258885,nan
512,512,4096,20480,92684,413920,nan
0,512,4096,10240,25088,127488,nan
512,512,4096,10240,28160,106521,nan
512,512,4096,16384,56838,307270,nan
0,0,4096,8192,16384,98304,nan
0,0,4096,8192,14336,54272,nan
0,0,3072,10240,22528,63488,nan
0,0,2048,7168,15872,32768,nan
0,0,2048,5120,16384,46080,nan
0,0,0,4096,11264,24576,nan
0,0,2048,5120,16384,46080,nan
0,0,0,0,0,174080,nan
0,0,0,0,0,152576,nan
0,0,0,0,0,106496,nan
0,0,0,4096,11264,24576,nan
512,512,4096,12288,63492,274027,nan
512,512,4096,16384,106512,390334,nan
0,0,0,8192,24576,77824,nan
0,512,4096,14336,49152,289282,nan
0,512,4096,14336,44544,259072,nan
512,512,4096,8192,36352,101888,nan
0,512,3072,5120,13314,111170,nan
0,512,4096,8192,22528,101398,nan
0,512,4096,8192,20992,93242,nan
512,512,4096,32768,133200,578908,nan
512,512,4096,16384,94264,356976,nan
512,512,4096,6144,39424,269313,nan
512,512,3072,7168,33285,148571,nan
0,0,0,12288,37888,125952,nan
0,0,4096,10240,24576,63488,nan
0,0,4096,16384,53248,184832,nan
0,0,4096,8192,28672,95232,nan
512,512,4096,15360,70144,285216,nan
0,0,4096,11776,48640,133165,nan
512,512,4096,15360,69120,280096,nan
0,0,4096,11776,48128,128565,nan
512,512,4096,8192,47629,231079,nan
0,512,4096,10240,69120,313879,nan
0,0,0,16384,61440,210944,nan
0,512,4096,12288,49152,226816,nan
0,512,4096,16384,64512,284160,nan
0,512,4096,16384,75776,327168,nan
0,512,4096,16384,77824,361984,nan
512,512,4096,14336,45056,233492,nan
0,512,4096,14336,45056,231446,nan
512,0,2048,8192,54784,233984,nan
512,512,4096,20488,73808,312208,nan
512,512,4096,28680,106664,488936,nan
512,512,3072,22528,90117,490153,nan
0,512,4096,16384,64000,426496,nan
0,512,4096,8192,34816,156203,nan
0,512,4096,8192,18432,88080,nan
0,0,2048,8192,16384,73728,nan
0,0,3072,8192,16384,54272,nan
512,512,3072,24576,133165,680523,nan
512,512,4096,16384,88100,489862,nan
512,512,3072,5120,30720,91649,nan
0,0,4096,16384,65536,260096,nan
0,512,512,5120,19968,74752,nan
512,512,4096,20480,115712,445207,nan
0,512,4096,32768,91136,424135,nan
512,512,4096,8192,43020,170663,nan
0,0,1024,4096,13824,30208,133632
512,512,4096,29698,132645,734354,nan
512,512,4096,30724,155345,847511,nan
512,512,3072,12288,52224,218169,nan
0,0,2048,10240,22528,77312,nan
512,512,3072,6144,38912,187392,nan
0,512,3584,11776,41472,191488,nan
0,512,4096,16384,64512,392835,nan
0,0,4096,16384,65536,261120,nan
0,0,0,16384,65536,212992,nan
0,512,4096,8192,26624,185856,nan
0,512,4096,7168,24576,172032,nan
512,512,4096,12288,74762,368930,nan
512,512,4096,12288,75273,364334,nan
512,512,4096,12288,75273,364327,nan
512,512,4096,16384,81976,176551,nan
0,0,4096,8192,16384,45056,244291
512,512,3072,10240,44544,228921,nan
512,512,3072,4096,32768,141835,nan
0,0,4096,14336,37888,137216,nan
512,512,4096,8192,57344,311328,nan
0,512,3072,19456,63488,270848,nan
0,0,0,10240,27648,66560,nan
0,0,4096,10240,24576,73728,351744
0,0,0,12288,24576,65536,188416
0,0,4096,14336,34816,111616,nan
0,0,0,16384,49152,153600,nan
512,512,4096,16384,98839,445946,nan
512,512,4096,16384,95246,423043,nan
0,0,4096,13312,38912,120834,nan
0,0,3072,2048,16384,51200,nan
512,512,4096,24584,99464,438281,nan
512,512,4096,28680,114264,626455,nan
512,512,4096,28680,128086,525819,nan
512,512,4096,28672,115279,595734,nan
512,512,4096,28680,128111,523839,nan
512,512,3584,16911,90197,331100,nan
512,512,4096,17414,84051,321544,nan
512,512,3072,16388,66622,322241,nan
0,512,4096,8192,27136,142874,603093
0,0,4096,14336,72704,304640,nan
0,512,4096,14848,56832,323584,nan
0,0,4096,10752,31744,98304,nan
0,512,4096,12800,31744,206863,nan
0,512,4096,10240,31232,93220,nan
0,0,4096,12288,32768,97792,nan
0,0,0,7168,14336,43008,nan
512,512,4096,18944,80896,376833,nan
512,512,3072,19456,116736,488171,nan
0,0,4096,8192,30720,76800,nan
0,0,2048,5120,16384,41984,nan
512,512,4096,13314,68642,285605,nan
0,512,4096,12288,31745,154628,nan
0,0,4096,8192,16384,65536,nan
0,0,0,16384,44032,155648,nan
512,512,4096,28165,124546,500714,nan
512,512,4096,16896,62476,238269,nan
512,512,4096,14336,72730,284002,nan
512,512,4096,16896,82465,321493,nan
512,512,4096,24580,83016,388928,nan
512,512,4096,28680,114872,448296,nan
512,512,4096,16384,70674,264448,nan
512,512,3072,8192,35844,146532,591078
512,512,4096,11264,54304,241476,nan
512,512,2052,4152,25028,103633,nan
512,512,4096,8192,59430,206162,nan
0,0,0,8192,22528,69632,nan
0,0,0,6144,20480,62464,218112
0,0,0,12288,28672,93184,283136
0,0,4096,10240,26624,98304,492931
0,0,0,8192,20480,64512,214016
0,512,4096,9216,25088,112698,nan
0,512,4096,9216,25088,115256,nan
0,0,0,0,57344,184320,nan
0,0,4096,10240,24576,73728,349184
0,0,0,12288,24576,65536,188416
512,512,4096,8192,62981,267917,nan
0,512,4096,16384,65536,329732,nan
0,512,4096,14336,53248,163369,nan
512,512,4096,9218,47647,208315,nan
512,512,4096,28672,149059,634460,nan
512,512,4096,7168,31744,144396,nan
512,512,4096,25600,126512,510792,nan
512,512,4096,16384,87609,512368,nan
0,0,4096,16384,65536,200704,nan
512,512,4096,31232,144420,575686,nan
512,512,4096,9218,47647,208826,nan
512,512,4096,28672,148548,635993,nan
512,512,4096,7168,31744,144907,nan
512,512,4096,25600,127023,506704,nan
0,512,4096,8192,30720,127088,nan
0,0,0,16384,53248,155648,484352
0,0,0,0,65536,229376,nan
0,0,0,16384,61440,229376,nan
0,0,4096,12288,49152,140325,nan
0,512,4096,10240,40960,221708,nan
0,512,4096,12288,35328,194093,nan
512,512,2560,16384,55808,243213,nan
512,512,3072,11264,49664,240649,nan
512,512,2560,11264,52736,228352,nan
512,512,2560,19968,81409,340018,nan
512,512,3072,11264,49153,264237,nan
512,512,2560,17920,65536,280590,nan
512,512,4096,14336,77824,345709,nan
512,512,4096,28672,172032,737735,nan
512,512,3072,8192,36875,259326,nan
0,512,4096,12288,30720,131096,nan
512,512,4096,12288,61440,340495,nan
512,512,4096,28680,152159,639873,nan
0,512,4096,11264,34304,132098,nan
512,512,3072,8192,37386,258815,nan
0,0,4096,4096,22528,57344,nan
0,0,4096,4096,22528,57344,324620
0,512,4096,10240,32768,199184,nan
0,512,3072,9216,43008,155136,nan
0,512,3072,14336,73730,416779,nan
0,512,4096,8192,20480,119880,nan
0,512,4096,8192,20480,120902,nan
0,512,4096,13824,46592,261120,nan
0,512,4096,8192,28160,153600,nan
0,512,2048,7680,20992,122368,nan
512,512,4096,15872,89600,369664,nan
512,512,3584,15872,97280,344576,nan
0,512,4096,14848,39424,207872,nan
0,512,4096,16384,51200,239616,nan
0,512,3584,8192,22528,132608,nan
0,0,4096,8192,16384,32768,249987
0,0,4096,16384,65536,260096,1058752
0,512,4096,16384,65536,295360,nan
0,512,2048,8192,16384,114176,nan
0,0,0,8192,16384,32768,nan
0,0,4096,12288,24576,100352,nan
0,0,0,11264,31744,117760,421888
0,0,0,11264,31744,117760,421888
0,0,0,16384,65536,229376,nan
0,0,4096,12288,40960,173056,nan
0,512,4096,16384,65536,262656,nan
0,0,4096,16384,65536,262144,nan
0,0,2048,12288,47104,161792,nan
0,0,0,6144,16384,32768,108544
0,0,0,0,16384,65536,262144
0,0,0,4096,16384,52224,230400
0,512,2048,4096,26624,142848,666624
0,0,2560,3072,7168,73728,520196
512,512,2048,5120,64512,423936,nan
512,512,4096,25602,124474,596302,nan
0,512,4096,16384,43008,169679,nan
0,0,2048,6144,9216,31744,nan
512,512,3072,22528,104448,531520,nan
0,512,2048,4096,9216,41984,nan
0,512,4096,8192,24576,120322,625234
0,512,4096,7168,15360,85505,448042
0,512,4096,7168,15360,89088,368148
0,512,4096,7168,15360,89088,nan
0,0,0,0,64512,230400,nan
0,512,3072,6144,10240,43520,nan
0,0,2048,7168,15360,55296,218643
0,512,4096,8192,16384,114688,571962
512,512,4096,12288,57392,213632,nan
0,512,2048,11264,66560,304640,nan
0,512,3072,8192,54272,217600,nan
512,512,4096,29187,146999,557580,nan
512,512,4096,12288,66582,362307,nan
0,512,2560,10240,37888,159747,nan
512,512,4096,15360,86016,628224,nan
0,512,4096,8192,28672,172124,nan
0,512,4096,8192,28672,173152,nan
512,512,4096,8192,52234,246956,nan
512,512,4096,26624,137228,651161,nan
0,512,2048,12288,40960,145408,397879
512,512,4096,14336,98304,416802,nan
0,0,0,8192,27648,88064,nan
512,512,4096,26624,122888,707801,nan
0,512,4096,20480,96256,430592,nan
512,512,4096,24576,101376,502966,nan
0,0,4096,16384,47104,159744,nan
0,0,0,0,65536,262144,nan
0,0,0,0,65536,231424,nan
0,0,0,16384,49152,196608,nan
512,512,2048,5120,26624,141838,nan
0,0,0,13312,39936,148480,nan
0,0,0,13312,39936,148480,nan
512,512,4096,21504,98830,325821,nan
512,512,2560,9216,39936,160265,813951
0,512,4096,10240,28672,173063,669057
512,512,3072,9216,32768,133636,642234
0,0,0,5120,9216,24064,88064
512,512,4096,28672,105004,366107,nan
0,512,4096,16384,61440,285914,nan
0,512,3072,9216,32768,224256,nan
0,0,0,3584,10240,20992,48128
0,0,0,13312,51200,188416,140239
0,0,0,2048,16384,32768,69120
512,512,4096,24584,102482,427796,nan
0,512,3072,4096,15360,62468,nan
0,0,0,8192,16384,32768,nan
512,512,4096,20480,97280,361581,nan
0,512,2048,8192,16384,112640,nan
512,512,4096,8192,57863,189534,nan
512,512,4096,25602,124473,590170,nan
0,512,4096,8192,24576,119808,nan
512,512,2560,8192,25600,171520,815435
0,0,0,0,40960,163840,nan
512,512,4096,8192,49168,348890,nan
0,0,0,16384,61440,217088,nan
0,0,0,16384,61440,237568,nan
512,512,4096,14336,79363,362583,nan
0,512,4096,7168,21504,109573,nan
512,512,4096,8192,39426,170546,753821
0,512,4096,16384,49152,276022,nan
0,512,3072,7680,26624,188416,nan
512,512,4096,24576,96292,459283,nan
512,512,4096,15360,85003,456821,nan
0,512,4096,6144,12288,70695,241477
0,512,4096,24576,87552,697856,nan
0,512,4096,24576,87040,698880,nan
0,512,4096,24576,87040,686080,nan
0,0,4096,24576,115200,499712,nan
0,512,2560,25088,92160,698368,nan
512,512,4096,32768,145441,647347,nan
512,512,4096,16384,60933,350915,1426311
512,512,4096,16384,98304,306863,nan
512,512,4096,16384,91648,421570,nan
512,512,3584,14336,79872,287254,nan
0,512,3072,9216,25600,104448,nan
512,512,4096,10240,60426,271023,nan
512,512,4096,14336,61448,406236,nan
0,512,4096,8192,16384,98400,427008
0,512,0,12288,40960,206848,nan
0,0,0,0,65536,262144,nan
512,512,4096,23553,96818,382108,nan
0,512,4096,24576,115712,545335,nan
0,512,4096,20480,68608,370934,nan
512,512,4096,24576,151081,606831,nan
0,512,3072,10240,31232,213534,946066
512,512,4096,17408,94208,599560,nan
0,512,4096,21504,73728,429568,nan
0,0,3072,6144,15360,43008,nan
0,0,3072,6144,13312,38400,nan
0,512,4096,12288,49152,232627,nan
0,512,4096,8192,22528,55393,nan
0,512,4096,14336,40960,186368,nan
512,512,4096,19969,85546,378424,nan
512,512,4096,16384,87552,404480,nan
0,512,4096,12288,80896,385024,nan
0,512,2560,9216,41984,184342,nan
0,512,3072,12800,45568,216576,nan
512,512,3584,11776,42496,189440,nan
512,512,3584,11776,42496,199684,nan
0,512,4096,12288,43008,335360,nan
0,512,4096,14336,38912,185502,836097
0,512,4096,16384,45568,243778,nan
0,512,3072,10240,29696,146037,nan
0,0,0,16384,49152,139264,nan
512,512,4096,16384,65040,299254,nan
512,512,4096,18432,53795,246136,nan
512,512,4096,18432,61476,271809,nan
512,512,4096,28672,93749,423702,nan
0,0,0,0,32768,90112,nan
0,0,0,0,0,86016,nan
0,0,0,0,0,118784,nan
0,0,0,0,35840,160768,641024
0,0,0,7168,18432,57344,174592
0,0,4096,7168,18432,59392,178176
0,512,4096,8192,20480,88086,396594
0,0,4096,16384,57344,184320,1203200
0,0,0,12800,43520,144384,436736
0,512,4096,8192,16384,111143,431973
512,512,4096,8192,55827,283994,nan
512,512,4096,32768,216066,1063266,nan
512,512,4096,32768,166427,804831,nan
512,512,4096,16384,110105,669086,nan
0,0,2560,7680,19968,67072,nan
0,0,2560,7680,19968,67072,nan
512,512,4096,12288,90112,314988,nan
0,512,4096,8192,20480,91663,nan
0,0,4096,8192,16384,32768,nan
0,0,0,0,0,96256,nan
512,512,4096,16384,98879,287185,nan
0,512,4096,16384,56320,352851,nan
0,0,2560,7680,19968,67072,nan
0,0,2560,7680,19968,67072,nan
0,0,0,14336,43008,149504,nan
0,0,0,0,34816,119808,nan
0,0,0,0,39936,136192,nan
0,0,0,7168,45056,138240,nan
0,0,0,14336,53248,183296,nan
512,512,4096,13312,56341,243986,nan
512,512,4096,7680,38912,187904,nan
512,512,4096,16384,106496,412511,nan
0,512,0,7680,15360,76288,nan
0,512,4096,10240,24576,114176,nan
0,512,4096,12288,40960,202240,nan
0,0,0,5632,14848,41472,nan
0,512,4096,20480,59399,355402,nan
0,0,3072,7168,12288,43008,nan
0,0,0,10240,27648,80384,nan
0,0,2048,8192,16384,32768,nan
0,512,4096,8192,28672,143448,nan
0,0,0,8192,48128,149504,nan
512,512,4096,16384,57352,329357,nan
0,0,0,0,0,163840,nan
0,0,0,0,0,0,nan
512,512,4096,10240,76288,369716,nan
0,512,0,10240,34816,153088,nan
0,512,4096,14336,80384,391680,nan
0,0,0,12288,28672,114688,nan
0,0,0,0,0,258048,nan
0,0,0,0,0,159744,nan
512,512,4096,26632,127104,517037,nan
512,512,2048,12288,94208,338432,nan
0,0,4096,8192,16384,54272,nan
0,0,0,0,28672,114688,nan
0,512,4096,11264,57344,354304,nan
0,512,4096,7168,22528,107520,nan
0,0,4096,16384,65536,193024,nan
512,512,2048,14336,100352,379392,nan
0,0,3072,13312,37376,121344,nan
0,0,3072,10240,33280,83456,nan
0,512,2560,8192,28160,141312,nan
512,512,4096,24584,107095,452583,nan
0,512,3072,13312,40448,183843,nan
512,512,4096,26624,125986,524996,nan
0,0,4096,8192,35840,173568,nan
0,0,4096,8192,51712,237568,nan
0,512,4096,12288,45056,240691,nan
0,512,4096,12288,43008,236593,nan
0,512,4096,12288,36864,104448,nan
512,512,4096,32768,186368,911969,nan
512,512,4096,27143,120973,538660,nan
512,512,4096,24584,107606,408564,nan
512,512,4096,28680,126593,491407,nan
512,512,4096,31744,135751,559055,nan
512,512,4096,32768,128701,564631,nan
0,512,4096,16384,61440,276836,nan
512,512,4096,16384,94252,371246,nan
0,0,0,16384,70656,263168,nan
0,0,4096,5632,16384,32768,nan
512,512,4096,15872,136228,545285,nan
512,512,4096,28680,126601,575707,nan
512,512,4096,23554,102486,448906,nan
512,512,4096,28169,105043,410849,nan
512,512,4096,24577,117848,541054,nan
512,512,4096,8192,43028,169178,nan
512,512,4096,23562,90212,350206,nan
0,0,4096,8192,16384,65536,nan
512,512,4096,16384,104987,508327,nan
0,512,4096,12288,43008,169507,nan
512,512,4096,16384,86016,333870,nan
512,512,4096,14336,65540,302739,nan
0,0,0,16384,70656,264192,nan
0,0,0,8192,43008,153600,nan
512,512,4096,16384,103969,543095,nan
0,0,0,0,16384,57344,nan
0,512,4096,12800,65024,247808,nan
512,512,4096,26112,104481,590718,nan
0,0,0,16384,61440,210944,nan
0,0,0,12288,40960,129024,nan
0,512,4096,12288,40960,256533,nan
0,0,4096,11264,40960,140800,nan
0,0,4096,11264,40960,147456,nan
0,512,4096,15360,39936,277657,nan
512,512,4096,29696,152071,552845,nan
512,512,4096,25600,81920,519168,nan
0,0,0,16384,49152,147456,nan
0,512,4096,12288,43520,239624,nan
0,512,4096,12288,45056,244229,nan
512,512,4096,12288,74752,303642,nan
0,0,2048,8192,16384,101888,nan
512,512,4096,26624,129038,686354,nan
0,512,4096,14336,49152,241247,nan
0,512,4096,14336,49152,245340,nan
512,512,4096,32768,156716,746986,nan
512,512,4096,13312,59939,264658,nan
512,512,4096,29185,151059,855891,nan
0,0,0,0,0,40960,nan
512,512,4096,4120,82016,321391,nan
0,512,4096,16384,65536,278497,nan
512,512,4096,15872,73239,465672,nan
0,512,3072,5120,9216,83968,nan
0,512,4096,12288,36864,184832,nan
0,512,4096,26112,167936,857088,nan
0,512,4096,12288,36864,190464,nan
512,512,4096,15872,100364,525527,nan
0,512,4096,14336,86016,375296,nan
0,512,4096,14336,69632,335872,nan
512,512,4096,16384,83972,315951,nan
512,512,4096,29184,97807,426617,nan
0,0,4096,13824,43008,125444,nan
0,0,0,16384,57344,225280,nan
0,512,4096,16384,61440,368669,nan
0,512,4096,16384,61440,393287,nan
0,512,4096,16384,61440,402983,nan
0,512,4096,16384,61440,407044,nan
0,512,4096,16384,61440,403978,nan
0,512,4096,16384,61440,376341,nan
0,512,4096,16384,61440,388649,nan
0,512,4096,16384,61440,390179,nan
0,0,4096,16384,61440,229376,nan
0,512,4096,16384,61440,359460,nan
0,512,4096,16384,61440,420867,nan
0,512,4096,16384,61440,366608,nan
512,512,4096,16384,98304,471040,nan
512,512,4096,13824,92678,422186,nan
0,512,2048,6144,25600,110592,nan
512,0,2048,8192,18432,74752,nan
0,512,0,8192,16384,53248,nan
0,0,0,0,12288,40960,nan
0,0,0,16384,60416,237568,nan
0,512,3072,11264,42496,225792,nan
0,512,3072,11264,42496,221696,nan
0,0,0,0,47104,185344,nan
512,512,4096,15361,58912,279929,nan
512,512,4096,29184,198656,1064071,nan
0,512,4096,10240,37888,170546,nan
0,512,3584,9216,27136,133633,nan
0,0,4096,8192,18432,71680,nan
0,0,3072,16384,55296,184320,nan
0,512,4096,6144,20480,83972,nan
0,512,4096,7168,19456,96260,nan
0,0,0,8192,16384,31744,nan
0,512,4096,16384,47643,314055,nan
0,512,4096,16384,49152,246911,nan
0,512,4096,12288,45568,233500,nan
0,0,2048,8192,16384,102400,nan
512,512,4096,12288,74752,304664,nan
512,512,4096,15360,78336,385624,nan
512,512,3072,24576,147456,669696,nan
512,512,4096,8192,67584,500240,nan
512,512,4096,16384,110592,463398,nan
0,512,4096,16384,57344,323115,nan
512,512,4096,14848,93696,527386,nan
0,512,4096,16384,57344,323120,nan
0,512,4096,16384,57344,273449,nan
512,512,4096,24576,108556,536369,nan
0,512,4096,12288,45056,243764,nan
0,512,4096,12288,45056,240175,nan
0,512,4096,12288,32768,202240,nan
512,512,3072,24576,141312,629248,nan
0,0,0,8192,24576,54272,nan
0,0,0,8192,32768,81920,nan
0,0,4096,8192,16384,53248,nan
512,512,4096,28672,115251,466710,nan
0,0,4096,16384,51200,136248,nan
512,512,4096,32768,188994,826516,nan
0,512,4096,8192,35840,141824,nan
512,512,4096,14848,92680,427265,nan
0,512,4096,12288,32768,163863,nan
512,512,3072,8192,44032,151556,nan
0,0,3072,16384,57344,192512,nan
0,512,4096,16384,57344,235644,nan
0,0,4096,16384,57344,176128,nan
512,512,3072,6144,36864,216582,nan
0,0,0,0,12288,40960,nan
512,512,4096,16384,93753,287919,nan
0,0,4096,8192,32768,99840,nan
512,512,4096,12288,72705,312897,nan
0,512,0,8192,32768,147456,nan
0,512,4096,8192,16384,130561,nan
0,0,4096,10240,28672,99328,nan
0,0,4096,8192,16384,101376,nan
512,512,4096,16384,131072,962048,nan
0,0,0,12288,28672,61440,nan
0,512,4096,6144,16384,70656,nan
0,512,1024,6144,17408,50176,nan
0,512,0,5632,17408,66560,nan
512,512,4096,32768,156175,688817,nan
0,512,4096,8192,24576,110592,nan
512,512,4096,16384,96775,564943,nan
512,512,4096,15360,77824,328353,nan
0,512,4096,10240,36864,211456,nan
0,512,4096,8192,20480,101379,nan
0,512,4096,12288,71680,370201,nan
0,512,4096,8192,32768,180224,nan
512,512,4096,14848,83485,387021,nan
0,512,2048,8192,22528,65540,nan
0,0,3072,7168,32768,79872,nan
0,0,0,14336,38912,130048,nan
0,512,4096,14336,81408,409088,nan
0,0,4096,8192,49152,204800,nan
0,512,4096,8192,49152,164406,nan
0,0,3072,9216,30720,106496,nan
0,512,3072,9216,25600,122884,nan
0,0,3072,9216,30720,106496,nan
0,512,3072,9216,25600,122884,nan
512,512,4096,16384,74247,377096,nan
512,512,4096,24576,127488,627314,nan
0,512,3072,12288,36864,148519,nan
0,0,4096,16384,57344,197120,nan
0,512,2560,8704,57344,272934,nan
0,512,2560,8704,57344,282146,nan
0,512,2560,8704,61440,266907,nan
512,512,4096,14336,80902,316545,nan
0,512,2048,10240,35840,253952,nan
0,0,0,0,32768,110592,nan
512,512,4096,8192,39424,168448,nan
512,512,4096,10752,48128,229915,nan
512,512,3584,10752,48640,209462,nan
0,0,0,16384,49152,163840,nan
512,512,4096,12288,60416,363520,nan
512,512,4096,12288,10286,83873,nan
512,512,4096,11264,59392,264789,nan
512,512,4096,20480,92160,484395,nan
512,512,3072,12288,64002,273950,nan
0,512,2560,12800,37888,172567,nan
0,0,4096,16384,61440,111846,nan
0,0,0,8192,16384,32768,nan
0,0,0,12288,38912,104448,nan
512,0,2048,8192,49152,176128,nan
512,512,4096,6144,28672,126976,nan
512,512,4096,17408,65536,285696,nan
512,512,3584,9728,40960,168448,nan
0,512,2560,10240,28160,188416,nan
512,512,4096,16384,49152,340336,nan
512,512,4096,14336,49664,271943,nan
0,512,4096,10240,31758,215124,nan
0,512,4096,16384,61440,292661,nan
512,512,4096,28672,110629,533456,nan
0,0,0,8192,16384,32768,nan
512,512,4096,16384,99328,343919,nan
512,512,4096,8192,29184,138312,nan
512,512,4096,8192,29696,138821,nan
512,512,4096,24576,180224,692944,nan
512,512,4096,12288,45056,181440,nan
0,512,3072,5632,15872,106496,nan
0,0,0,10240,36864,118784,nan
0,0,0,0,16384,32768,nan
0,0,0,8192,16384,32768,nan
512,512,4096,17,16999,193253,nan
512,512,2560,12,19003,148457,nan
512,512,3072,13,21055,167434,nan
512,512,4096,1041,18037,204130,nan
0,512,4096,13312,55296,311808,nan
0,0,2048,8192,16384,101376,nan
512,512,4096,14336,51200,234509,nan
0,512,4096,8192,24576,109592,nan
0,0,2048,4096,8192,27648,nan
0,512,1536,5120,13312,48128,nan
0,512,3072,9216,31232,132096,nan
512,512,4096,20480,91136,394240,nan
512,512,4096,15360,93728,376734,nan
512,512,4096,15360,94750,376222,nan
0,0,0,0,61440,212992,nan
0,0,0,16384,57344,195584,nan
0,0,0,16384,57344,190464,nan
0,0,0,16384,61440,192512,nan
0,0,0,16384,61440,192512,nan
0,0,4096,16384,56320,181248,nan
0,512,4096,10240,32768,243205,nan
512,512,4096,10240,65536,288940,nan
512,512,4096,20480,90144,346514,nan
512,512,4096,20480,91167,321415,nan
0,512,4096,16384,52224,323101,nan
0,0,0,8192,47104,158720,nan
0,512,4096,8192,45056,225932,nan
0,0,4096,8192,16384,48128,nan
0,512,4096,12288,51200,230912,nan
0,512,3072,12288,45056,293986,nan
0,0,4096,14336,49152,184832,nan
0,0,4096,12288,36864,89120,nan
0,0,0,0,0,0,nan
512,512,2048,4096,24576,92172,nan
512,512,3072,9216,43008,197643,nan
512,512,4096,12288,63500,263519,nan
512,512,4096,16392,86104,315316,nan
512,512,3072,5120,24064,113155,nan
512,512,4096,23552,92200,374806,nan
512,512,4096,10240,57346,276075,nan
512,512,4096,30720,188991,757878,nan
512,512,2048,8192,36864,145420,nan
512,512,4096,32768,177230,674586,nan
512,512,4096,8192,37888,145993,nan
512,512,4096,17408,66600,273796,nan
0,0,2560,2560,28160,84480,nan
0,0,0,0,49152,178688,nan
0,0,0,16384,57344,229376,nan
0,0,0,0,49152,168448,nan
512,512,4096,12288,61446,347807,nan
512,512,4096,13312,62482,348404,nan
512,512,4096,13824,62992,340702,nan
512,512,4096,30720,175104,810039,nan
512,512,4096,12288,49677,286415,nan
512,512,4096,12288,61440,344088,nan
512,512,4096,12288,56338,239904,nan
512,512,4096,23040,109575,499851,nan
0,0,4096,16384,57344,192512,nan
0,0,4096,16384,57344,185344,nan
0,0,4096,16384,57344,189440,nan
0,0,4096,16384,57344,179200,nan
0,512,4096,7168,21504,90112,nan
0,512,4096,27136,101376,448000,nan
0,0,0,0,49152,170496,nan
0,512,4096,14336,36864,131742,nan
512,512,4096,11264,58368,227840,nan
512,512,4096,11264,58368,232448,nan
0,512,4096,16384,59392,315908,nan
512,512,4096,14336,80405,301817,nan
0,512,4096,8192,29191,182843,nan
0,512,4096,8192,49152,161964,nan
512,512,4096,15360,60416,264704,nan
512,512,4096,16384,90112,365727,nan
512,512,4096,16384,88576,337944,nan
0,512,4096,7680,23040,120333,nan
0,512,2560,9216,24576,128531,nan
0,0,3072,6656,19968,56334,nan
0,512,3584,18944,66560,278528,nan
512,512,4096,16384,45056,204414,nan
0,512,4096,14336,73216,396800,nan
0,512,4096,7680,23040,118289,nan
0,512,2560,9216,24576,125973,nan
0,0,3072,6656,19968,56334,nan
512,512,4096,12288,81920,308439,nan
512,512,4096,12288,81920,279207,nan
0,0,3584,5632,17920,49664,nan
512,512,2560,5632,20992,98317,nan
512,512,4096,16384,65573,303940,nan
0,0,0,0,65536,229376,nan
512,512,4096,10240,57344,203293,nan
0,512,2560,8192,26624,88069,nan
512,512,2560,8192,26624,85003,nan
512,512,4096,29696,199680,988833,nan
0,0,0,14336,49152,174080,nan
512,512,4096,22528,88064,398881,nan
512,512,4096,22528,88064,400415,nan
512,512,4096,14336,102400,525865,nan
0,0,0,7168,14336,43008,nan
0,512,4096,6144,36864,212992,nan
0,512,4096,12288,33792,254976,nan
0,512,0,4096,13312,102912,nan
0,0,4096,8192,16384,72738,nan
0,0,4096,8192,16384,59420,nan
512,512,3072,10240,51712,204288,nan
0,512,4096,12288,44544,159232,nan
0,512,3072,6144,28672,79872,nan
0,0,3072,8192,31232,80384,nan
512,512,3072,6144,49152,243864,nan
512,512,4096,6144,41984,177785,nan
0,0,0,8192,24576,78336,nan
0,0,2048,5120,18432,50688,nan
0,0,0,0,53248,183296,nan
0,512,4096,20992,86528,394240,nan
0,512,4096,8192,32768,145920,nan
0,0,0,12288,40960,126976,nan
0,0,0,0,0,229376,nan
0,0,0,0,0,229376,nan
0,0,4096,8192,16384,65600,nan
512,512,4096,16384,101403,305795,nan
512,512,4096,7168,20992,103962,nan
0,512,3072,24576,69632,321736,nan
512,512,4096,14360,66311,300118,nan
512,512,4096,32768,195095,820290,nan
512,512,4096,16384,82000,245443,nan
0,512,4096,12288,33280,205332,nan
512,512,4096,16384,90112,344087,nan
512,512,3072,8192,38400,173074,nan
0,512,4096,8192,37888,164910,nan
512,512,2560,8192,32256,98307,nan
0,0,0,16384,65536,202752,nan
0,512,0,4608,17920,137216,nan
0,512,4096,8192,24576,102912,nan
512,512,3072,8704,39936,131074,nan
512,512,4096,16384,115200,547905,nan
512,512,4096,10244,53296,288858,nan
512,512,4096,12288,98304,334064,nan
0,512,4096,6144,14336,84495,nan
0,0,4096,8192,20480,47104,nan
0,0,3072,7168,20480,62981,nan
0,0,0,12288,38912,92160,nan
0,512,2048,8192,27648,150534,nan
0,0,2048,4096,16384,32768,nan
512,512,4096,14336,86016,362183,nan
0,512,4096,16384,61440,298519,nan
0,0,4096,6144,17920,51200,nan
512,512,4096,8192,67584,353794,nan
0,0,3072,6144,17408,57344,nan
512,512,4096,16384,84480,416770,nan
0,512,3584,9728,56320,265820,nan
0,0,3072,11264,25600,78848,nan
0,512,3072,12288,54272,318474,nan
512,512,4096,15360,72704,341051,nan
512,512,4096,25600,118272,611332,nan
512,512,4096,12288,55316,184679,nan
0,512,4096,15360,35840,178725,nan
512,512,3584,10752,64000,248872,nan
0,0,2048,10240,36864,136192,nan
0,0,0,16384,59392,208896,nan
0,0,2560,7168,14848,48640,nan
512,512,4096,12288,52224,213061,nan
0,512,2048,13312,33792,121344,nan
0,512,3072,10240,30720,56429,nan
0,0,4096,16384,61440,229376,nan
0,512,4096,12800,35840,209419,nan
0,512,4096,8192,24576,122907,nan
0,512,4096,16384,89600,479232,nan
0,0,4096,16384,63488,248832,nan
0,512,4096,17408,84992,406390,nan
0,0,2048,8192,116736,509952,nan
0,0,0,0,0,0,nan
0,0,0,3072,7680,23552,nan
0,0,4096,16384,87552,330240,nan
0,512,4096,24576,110080,438272,nan
512,512,2048,8192,57856,279040,nan
0,0,0,8192,24576,66560,nan
512,512,4096,26628,135743,629935,nan
512,512,4096,14336,93713,372921,nan
0,0,0,0,0,122880,nan
512,512,4096,12288,70146,324674,nan
512,512,4096,14336,79872,407040,nan
0,512,4096,6144,16384,77824,nan
512,512,4096,26624,123392,622080,nan
0,0,0,8192,24576,66560,nan
0,512,4096,12288,47616,229896,nan
0,0,0,15360,43008,130048,nan
0,0,0,12288,43008,145408,nan
0,512,4096,16384,45056,225883,nan
0,0,0,8192,16384,32768,nan
0,0,4096,16384,45056,119808,nan
0,0,4096,12288,36864,196608,nan
0,0,0,8192,20480,49152,nan
0,512,4096,16384,33280,124932,nan
512,512,4096,8192,44544,264195,nan
512,512,4096,14336,123392,560694,nan
0,512,4096,22528,97792,428032,nan
0,0,4096,16384,43520,133632,nan
0,0,0,0,47104,180736,nan
512,512,4096,16384,79891,376549,nan
0,0,0,8192,26624,87552,nan
512,512,4096,27658,90448,393885,nan
0,512,3072,12288,30720,75776,nan
512,512,4096,14336,57348,223440,nan
0,512,4096,8192,38912,184832,nan
512,512,4096,12288,53760,268290,nan
512,512,4096,16384,98336,364016,nan
0,0,2048,5120,9216,24576,nan
512,512,4096,8192,51712,235066,nan
512,512,4096,8192,38912,182307,nan
0,512,3072,5120,19456,74752,nan
512,512,3072,15360,79360,337449,nan
512,512,4096,12288,61440,335901,nan
0,512,4096,13312,56320,321027,nan
512,512,3584,7680,32768,139264,nan
0,512,4096,8192,29696,151552,nan
512,512,4096,12288,73728,378905,nan
512,512,4096,12288,59904,317460,nan
512,512,4096,12288,57344,309269,nan
512,512,4096,8192,35840,213526,nan
0,512,4096,11264,43008,265776,nan
512,512,4096,8192,22528,119866,nan
0,0,2048,8192,16384,36864,nan
512,512,4096,16384,98336,356373,nan
512,512,4096,16384,90128,360768,nan
0,512,4096,8192,18432,54276,nan
512,512,4096,8192,40960,233488,nan
0,512,4096,8192,16384,79360,nan
0,512,4096,8192,16384,89113,nan
512,512,4096,8192,38912,168448,nan
0,512,4096,8192,35328,150016,nan
512,512,4096,11264,57344,235017,nan
512,512,3072,8192,46592,233472,nan
0,512,4096,8192,27648,100352,nan
512,512,4096,12288,62989,288438,nan
0,512,4096,8192,31744,140877,nan
512,512,4096,11264,56832,235527,nan
512,512,4096,16384,107530,518404,nan
0,512,4096,8192,49152,141312,nan
512,512,3072,6656,22528,140803,nan
0,512,4096,14336,49152,337920,nan
0,512,4096,6144,28672,98328,nan
0,512,4096,24576,88064,614400,nan
512,512,4096,14336,49152,320594,nan
512,0,4096,12288,58368,196608,nan
512,0,4096,12288,57856,193536,nan
0,512,4096,12288,65536,231936,nan
0,512,3072,8192,34304,156160,nan
512,512,4096,16384,93210,366998,nan
0,0,3072,6144,14336,49152,nan
0,512,4096,7168,15872,56844,nan
0,0,2048,8704,20480,71168,nan
0,0,3072,6144,24576,106496,nan
0,0,0,5120,16384,60416,nan
0,512,4096,13312,39424,109098,nan
512,512,4096,14336,77848,328524,nan
0,0,4096,8192,16384,31744,nan
0,0,0,15360,57344,206848,nan
0,0,0,4096,16384,57344,nan
0,0,4096,5120,11776,22016,nan
0,0,0,0,0,126976,nan
0,0,0,4096,16384,60416,nan
0,0,4096,8192,49152,141312,nan
0,0,4096,16384,49152,189440,nan
512,512,4096,12800,57866,235712,nan
0,0,0,5120,11264,32768,nan
512,512,4096,15360,69632,322120,nan
0,0,0,5120,11264,32768,nan
0,512,4096,14336,49152,325153,nan
512,512,4096,12800,61466,256385,nan
0,0,0,8192,32768,131072,nan
512,512,4096,8192,98304,268341,nan
0,0,4096,8192,16384,57344,nan
0,512,3072,22528,70144,377515,nan
512,512,4096,11264,60430,251116,nan
0,0,2048,6144,18432,52224,nan
512,512,4096,6144,16384,134150,nan
0,0,0,8192,16384,65536,nan
0,512,3072,7168,25600,150052,nan
512,512,4096,16384,67584,305152,nan
0,0,0,8192,16384,59392,nan
0,512,3072,6144,20480,85504,nan
0,0,3072,8192,16384,39936,nan
512,512,4096,16384,79900,312078,nan
0,512,4096,4096,16384,65600,nan
512,512,4096,8192,36872,162928,nan
0,0,4096,11264,49152,196608,nan
0,0,4096,12288,47104,139776,nan
0,0,4096,8192,24576,72192,nan
0,512,3072,6144,16384,108033,nan
0,0,4096,16384,36864,114688,nan
0,0,3072,6144,24576,99328,nan
0,0,2048,4096,16384,37376,nan
0,0,0,0,0,135168,nan
0,0,0,8192,24576,98304,nan
512,512,4096,8192,56320,241664,nan
0,512,4096,8192,24576,89656,nan
0,512,4096,16384,65536,371808,nan
0,0,0,0,0,120832,nan
512,512,4096,8192,57859,247309,nan
0,0,0,13312,47104,176128,nan
512,512,4096,12288,57344,210527,nan
0,0,0,0,16384,36864,nan
512,512,4096,30720,164916,728851,nan
512,512,4096,22016,91660,438043,nan
512,512,4096,23040,100365,531758,nan
512,512,4096,20480,81928,349458,nan
0,0,3072,15360,50176,185856,nan
512,512,4096,20992,80386,352448,nan
0,512,3072,7168,18432,92160,nan
0,512,1024,9216,24576,59392,nan
512,0,4096,8192,43008,153600,nan
512,512,4096,12800,71706,258878,nan
0,512,4096,8192,49152,168120,nan
0,512,4096,24576,117248,615608,nan
0,512,4096,8192,14848,87614,nan
512,512,4096,22528,108067,563116,nan
512,512,4096,24576,82016,361536,nan
512,512,4096,14336,86060,430100,nan
0,512,4096,20480,43060,198106,nan
0,512,4096,16384,47140,187500,nan
0,0,4096,8192,49152,163840,nan
512,512,4096,27136,144926,696075,nan
0,0,4096,8192,24576,74240,nan
0,512,4096,32768,133120,747520,nan
0,512,4096,32768,135680,558223,nan
0,0,4096,16384,98304,666624,nan
0,0,4096,8192,32768,239616,nan
0,0,2048,16384,43008,117760,nan
0,0,2048,16384,45056,122880,nan
0,0,2048,16384,52224,148992,nan
0,0,4096,8192,36864,147460,nan
0,512,4096,8192,32768,162870,nan
0,512,4096,8192,24576,143412,nan
0,512,4096,13312,38400,191498,nan
0,512,4096,12288,34816,178195,nan
512,512,4096,13312,70656,312856,nan
0,0,0,16384,65536,229376,nan
0,0,4096,16384,52224,160256,nan
0,0,4096,16384,57344,192000,nan
0,0,4096,16384,57344,192512,nan
0,0,4096,16384,57344,179200,nan
512,512,1024,3072,12800,62468,nan
0,512,4096,24576,108544,567809,nan
512,512,4096,32768,160303,684784,nan
0,512,4096,10240,31232,182291,nan
0,512,4096,8192,38916,141444,nan
0,512,4096,15360,50176,260704,nan
0,512,2048,15360,70144,494080,nan
512,0,4096,14336,46080,222208,nan
0,0,0,0,0,131072,nan
512,0,4096,14336,45056,220160,nan
0,0,0,0,0,180224,nan
512,0,4096,14336,45056,221184,nan
0,0,0,0,0,159744,nan
0,0,4096,8192,28672,78336,nan
0,0,0,14336,50176,152576,nan
0,0,1024,8192,14336,53248,nan
0,0,0,8192,16384,32768,nan
0,512,4096,8192,34816,165896,nan
0,0,3072,6144,21504,69632,nan
0,0,4096,16384,52224,160256,nan
0,0,4096,16384,57344,179200,nan
0,0,4096,16384,57344,192512,nan
0,0,0,0,0,44032,nan
0,512,3584,12288,45056,253952,nan
0,512,2048,9216,20480,89600,nan
0,512,4096,12288,30720,123904,nan
0,512,2048,5120,9216,22528,nan
0,512,4096,16384,49152,267776,nan
512,512,4096,12288,66560,271417,nan
0,512,3072,14336,46080,210584,nan
0,512,4096,12288,37888,221781,nan
0,0,4096,10240,27648,77312,nan
0,0,0,12288,43008,144384,nan
0,512,4096,12288,43008,331264,nan
0,512,3072,12800,45568,301568,nan
512,512,4096,16384,93703,310485,nan
512,512,4096,16384,93192,308439,nan
0,0,4096,16384,61440,225280,nan
0,0,3072,4608,12288,22528,nan
0,0,4096,8192,16384,65536,nan
512,512,4096,10240,41472,252416,nan
512,0,4096,4096,19968,51712,nan
512,512,4096,16384,65600,202873,nan
0,512,4096,12288,41984,252938,nan
512,512,4096,24064,94234,443838,nan
512,512,4096,8192,33287,273179,nan
0,0,4096,14336,34816,98304,nan
512,0,4096,8192,30720,220672,nan
0,512,4096,8192,48128,168104,nan
0,512,4096,16384,61440,288015,nan
512,512,4096,12288,86530,328242,nan
512,512,4096,16384,86537,392408,nan
0,512,4096,16384,61440,279301,nan
0,0,3072,9216,36864,106496,nan
0,0,0,8704,40960,141312,nan
0,0,4096,8192,24576,68608,nan
0,0,0,14336,57344,173056,nan
0,0,2048,5120,36352,123392,nan
0,0,0,4608,41984,140800,nan
512,512,4096,16384,81944,390247,nan
512,512,4096,28672,119838,530408,nan
0,0,0,10752,34304,107008,nan
0,0,0,7168,16384,53248,nan
0,512,3072,6144,22528,84484,nan
512,512,4096,16384,37928,169999,nan
512,512,4096,32768,163848,1017977,nan
0,512,4096,12288,36864,196672,nan
0,0,0,12288,34816,104448,nan
512,512,3584,12288,60416,280611,nan
0,0,0,8704,40960,141312,nan
0,0,0,4096,41472,137728,nan
0,0,0,14336,57344,174080,nan
0,0,2048,2048,35840,209408,nan
512,512,1536,12288,92160,419840,nan
0,0,2560,23040,126464,501248,nan
512,512,4096,24576,86623,368195,nan
512,512,4096,8192,46080,221747,nan
0,512,3072,5120,14336,50182,nan
0,0,0,0,0,36864,nan
0,0,1024,0,9216,17408,nan
0,0,0,0,0,32768,nan
0,0,0,0,0,61440,nan
0,512,4096,8192,28160,117760,nan
0,0,0,0,0,0,nan
0,512,0,8192,32768,122368,nan
0,0,0,10240,17408,163328,nan
0,512,4096,6144,23043,94796,nan
0,0,0,0,0,0,nan
0,0,0,0,0,0,nan
0,0,0,0,0,174080,nan
0,512,4096,16384,53248,374272,nan
0,512,4096,16384,61440,410148,nan
512,512,4096,28672,139264,671234,nan
0,512,4096,29184,130048,666624,nan
0,0,2048,7680,16384,32768,nan
0,512,4096,8192,45056,170496,nan
0,0,4096,16384,57344,169984,nan
0,512,4096,16384,61440,417311,nan
512,512,4096,28672,125952,591394,nan
512,512,4096,32768,123471,477174,nan
0,512,4096,16384,61440,426511,nan
0,512,4096,16384,57344,281214,nan
512,512,4096,16384,81948,322419,nan
512,512,4096,16384,77846,330562,nan
512,512,4096,16384,78872,315732,nan
512,512,4096,16384,69672,313733,nan
512,512,4096,16384,73759,321892,nan
512,512,4096,16384,77840,341322,nan
512,512,4096,16384,71716,243653,nan
512,512,4096,24576,109083,410742,nan
0,0,0,8192,16384,32768,nan
512,512,4096,13312,62978,387158,nan
0,0,2048,7168,28672,114688,nan
512,512,4096,16384,94759,353838,nan
512,512,4096,32768,196608,726839,nan
512,512,4096,16384,99358,430146,nan
0,0,2048,7168,28672,110592,nan
0,512,4096,14336,61440,336495,nan
512,1,8,64,512,1,nan
512,512,4096,22528,53819,228978,nan
512,512,4096,12288,63532,245336,nan
512,512,4096,17408,73241,311658,nan
512,512,4096,14336,69664,282128,nan
0,0,0,0,34816,133120,nan
0,512,2048,8192,21504,157696,nan
512,512,4096,14336,82946,289319,nan
0,0,0,4096,16384,32768,nan
0,0,0,4096,16384,32768,nan
0,0,0,0,8192,25600,nan
0,0,0,0,12288,32768,nan
0,0,0,0,12288,32768,nan
0,512,4096,8192,16384,98368,nan
512,512,4096,32768,196704,1016267,nan
0,0,0,0,8192,25600,nan
0,0,3072,10240,34816,111616,nan
512,512,4096,13312,69646,297797,nan
0,512,4096,8192,43008,168960,nan
0,512,4096,16384,57344,299094,nan
0,512,4096,12288,36864,169142,nan
512,512,4096,16384,81920,355959,nan
512,512,4096,6144,23552,183297,nan
0,0,4096,16384,40960,133120,nan
0,512,3072,11264,39936,218627,nan
0,512,4096,7168,27648,119810,nan
512,512,4096,13312,82481,449908,nan
512,512,4096,13312,82993,463701,nan
0,512,4096,8192,26624,89107,nan
512,512,4096,13312,69632,338439,nan
0,0,3072,8192,21504,62464,nan
0,0,4096,7168,14336,59392,nan
0,0,0,16384,45056,172032,nan
512,512,4096,16897,60949,223541,nan
512,512,4096,16897,61460,219961,nan
0,512,2048,6144,31232,100372,nan
0,512,2048,6144,30720,100372,nan
0,512,2048,6656,30720,131102,nan
0,512,3584,7680,31232,131590,nan
0,512,3584,7680,31232,131078,nan
0,0,2048,9216,34816,128000,nan
0,0,0,5120,24576,83968,nan
0,0,0,8192,16384,32768,nan
0,0,4096,15360,46080,181248,nan
0,512,2048,15360,58368,176710,nan
0,512,2048,15360,58368,176710,nan
0,0,2048,8192,32768,114688,nan
0,512,0,4096,13312,100864,nan
0,0,0,8192,16384,32768,nan
0,512,4096,8192,24576,109638,nan
512,512,4096,8192,40457,161899,nan
0,0,0,8192,26112,83968,nan
0,0,0,0,16384,46592,nan
512,512,4096,32768,107551,494599,nan
512,512,4096,20480,80896,386113,nan
0,0,2048,6144,18432,126976,nan
512,512,4096,16384,72227,279230,nan
0,512,4096,20480,108032,429056,nan
512,512,4096,17408,72704,315392,nan
512,512,4096,28672,141312,686121,nan
0,0,4096,11776,49152,196608,nan
512,512,4096,30724,135801,583053,nan
512,512,4096,15360,99328,414792,nan
0,0,0,5120,9216,17408,nan
0,0,3072,5120,9216,36864,nan
0,512,4096,8192,25088,197120,nan
0,0,4096,12288,32768,125440,nan
0,0,2560,6144,23552,85504,nan
512,512,4096,16384,72754,264796,nan
512,512,4096,16392,66638,316294,nan
512,512,4096,26632,108688,397235,nan
512,512,4096,28680,125080,432179,nan
512,512,4096,20488,92236,330768,nan
512,512,4096,28680,139428,530368,nan
0,512,3072,26624,133120,552450,nan
0,512,2048,11264,50176,310272,nan
512,512,4096,12288,69632,391233,nan
512,512,4096,16384,90624,483021,nan
512,512,4096,14336,80388,425681,nan
512,512,4096,14336,79876,419530,nan
512,512,4096,14336,83458,442067,nan
512,512,4096,16384,91136,476393,nan
512,512,4096,25088,138240,602888,nan
512,512,4096,12288,128000,592637,nan
512,512,4096,12288,96768,449833,nan
512,512,4096,16384,94208,485101,nan
512,512,4096,16384,94208,484079,nan
0,512,4096,8192,38912,255488,nan
0,512,2560,12288,74752,318976,nan
0,512,4096,10240,36872,196150,nan
0,0,0,9216,23552,60416,nan
0,0,0,0,65536,262144,nan
0,0,0,0,0,0,nan
0,0,0,0,0,0,nan
512,512,4096,15360,74251,342191,nan
0,0,4096,16384,49152,161792,nan
0,0,4096,16384,49152,161792,nan
0,0,4096,12800,45568,149504,nan
0,0,3584,11264,37888,129024,nan
0,0,4096,11264,37376,133632,nan
0,0,4096,13824,43008,144896,nan
0,0,4096,12800,43008,135680,nan
0,0,4096,13824,45056,155648,nan
0,0,4096,14336,45056,156672,nan
0,0,4096,13312,44032,139264,nan
0,0,4096,13312,44544,152064,nan
0,0,4096,16384,50176,176640,nan
0,0,4096,14848,48128,164352,nan
0,0,4096,14848,51200,175616,nan
512,512,4096,26624,137232,577689,nan
0,512,0,4608,17920,131584,nan
0,0,0,16384,49152,163840,nan
0,0,0,5120,4096,6144,nan
0,512,4096,6144,20480,116744,nan
512,512,4096,14336,70686,321473,nan
512,512,4096,13824,78853,470152,nan
512,512,4096,14336,36876,292037,nan
0,512,1024,8192,32768,147456,nan
0,512,4096,14336,40960,301568,nan
0,512,4096,14336,34816,250368,nan
512,512,4096,14336,63524,254308,nan
512,512,4096,14336,77832,292551,nan
0,0,0,0,48128,166912,nan
0,0,0,0,47104,154624,nan
0,0,0,14336,48128,158720,nan
512,512,4096,26112,139808,632505,nan
512,512,4096,14344,73333,413923,nan
0,0,0,0,48128,172032,nan
0,0,0,12288,39936,135168,nan
0,0,4096,16384,49152,175616,nan
0,0,0,11264,34816,117760,nan
0,512,4096,13312,37888,175784,nan
0,0,0,8192,15360,30208,nan
0,512,4096,16384,57344,181293,nan
0,0,0,0,55296,175104,nan
0,512,2048,2048,29184,193537,nan
0,0,4096,8192,16384,32768,nan
0,512,4096,8192,16384,65536,nan
0,512,3072,9216,26624,152099,nan
0,0,3072,6144,16384,65536,nan
0,0,0,5120,10240,21504,nan
0,0,4096,8192,16384,67584,nan
512,512,3072,8192,40448,177152,nan
512,512,3072,10240,39938,177253,nan
512,512,4096,22532,107618,426426,nan
0,512,4096,20480,63488,291002,nan
512,512,4096,11264,59392,265811,nan
0,512,3072,10240,32768,144408,nan
0,0,3072,8192,14336,72192,nan
512,512,4096,12288,51216,200431,nan
512,512,3072,8192,47106,194639,nan
512,512,3584,25088,80384,447001,nan
0,512,2560,8192,31232,142336,nan
512,512,4096,32768,196608,562352,nan
512,512,2048,4608,30208,95232,nan
512,512,4096,8192,55808,379422,nan
0,512,2560,8192,32256,143872,nan
512,512,2048,4608,30208,95233,nan
512,512,3584,22016,99347,435108,nan
0,512,4096,12288,37902,213105,nan
512,512,4096,24064,115204,571710,nan
512,512,4096,8192,56320,383001,nan
512,512,3584,25088,80384,455696,nan
512,512,4096,29700,144430,712576,nan
0,512,2048,10240,28672,112658,nan
512,512,3584,6656,39424,268800,nan
0,512,4096,10240,24576,135196,nan
512,512,3072,11264,55808,327197,nan
0,512,2048,10240,28672,112658,nan
0,512,4096,8192,20480,122904,nan
512,512,3584,6656,38912,268800,nan
0,512,4096,8192,16384,111143,nan
0,512,4096,13312,39424,271382,nan
0,512,4096,13312,38912,283156,nan
512,512,3584,22016,101904,442275,nan
0,512,4096,13312,25600,89088,nan
512,512,3072,11264,55296,325152,nan
512,512,4096,8192,65536,219301,nan
0,512,4096,8192,32768,183821,nan
0,512,3072,16384,40960,210982,nan
512,512,4096,20993,94759,513037,nan
0,512,4096,8192,24576,136224,nan
0,512,4096,8192,28680,109173,nan
512,512,4096,24580,101444,475934,nan
512,512,3072,10240,82463,363413,nan
512,512,3072,6144,46086,130315,nan
0,0,0,0,25088,73728,nan
0,512,4096,8192,32768,207365,nan
0,0,0,0,16384,32768,nan
512,512,4096,14336,59927,231942,nan
0,0,0,4096,12288,22528,nan
0,0,1536,6144,11264,20480,nan
0,0,1536,6144,11264,20480,nan
0,0,2048,7168,16384,57344,nan
0,0,2048,7168,16384,57344,nan
512,512,4096,12288,57384,246232,nan
512,512,4096,24580,73832,308248,nan
512,512,4096,16384,98336,348126,nan
512,512,3584,9216,42496,155654,nan
0,512,3072,7680,31232,134144,nan
0,512,3584,7680,30720,131072,nan
0,512,3584,8192,16896,94720,nan
0,0,4096,13312,38912,115200,nan
0,512,4096,12288,34816,175616,nan
0,512,4096,12288,38912,223232,nan
512,512,4096,12288,66103,242645,nan
512,512,3072,14340,49711,217679,nan
512,512,3072,14340,49711,218188,nan
512,512,2560,14852,45616,207973,nan
512,512,4096,12288,70710,257977,nan
512,512,2560,13829,45104,202346,nan
512,512,3072,14340,49200,209496,nan
512,512,2048,13318,39984,183946,nan
512,512,4096,12288,61496,225776,nan
512,512,3072,14340,51758,228928,nan
512,512,2048,13318,41518,192637,nan
512,512,2048,13318,42030,189063,nan
512,512,4,32,768,9722,nan
512,1,8,64,512,1,nan
0,512,4096,8192,51200,301568,nan
512,512,4096,16384,81920,288888,nan
512,512,4096,16384,106503,477429,nan
0,512,4096,8192,19456,111110,nan
512,512,4096,20480,90146,463360,nan
0,512,4096,8192,16384,87086,nan
0,512,4096,16384,47128,200118,nan
0,512,4096,8192,22528,160272,nan
0,512,4096,8192,16384,76802,nan
512,512,4096,16384,90112,486418,nan
512,512,4096,24576,118277,536776,nan
0,0,2048,5120,12800,33792,nan
0,512,3072,5632,11776,80384,nan
0,0,4096,13312,30208,92160,nan
0,0,0,8192,16384,65536,nan
0,0,2048,8192,16384,59392,nan
0,512,4096,7168,26624,102438,nan
0,0,3584,14336,36864,127488,nan
0,0,4096,9216,36864,147968,nan
512,512,4096,26624,142860,662971,nan
512,512,4096,16384,61440,617023,nan
512,512,4096,16384,107525,490202,nan
512,512,4096,26628,109642,450569,nan
512,512,4096,14336,66570,275223,nan
0,0,4096,12288,53248,164352,nan
0,0,4096,7168,12288,33792,nan
0,0,2560,11776,37888,96256,nan
512,512,3072,17408,78336,387074,nan
512,512,4096,28672,142346,852273,nan
512,512,3584,15360,78336,396819,nan
0,512,3072,8192,21504,135680,nan
512,512,4096,30720,136860,654737,nan
512,512,4096,30720,128525,215744,nan
512,512,4096,29698,155768,621636,nan
0,512,4096,11264,33280,148992,nan
512,512,4096,26624,124939,546763,nan
512,512,3072,10240,45056,290307,nan
0,512,3072,14336,44544,210432,nan
0,512,4096,16384,48128,229544,nan
512,512,4096,14336,101378,452739,nan
512,512,4096,14336,93184,543901,nan
512,512,4096,28672,110602,505097,nan
512,512,4096,7680,45056,180736,nan
512,512,4096,8192,57856,382976,nan
512,512,4096,8192,49184,196992,nan
512,512,4096,24592,98496,428224,nan
0,0,0,8192,30720,115712,nan
512,512,4096,20480,84539,342836,nan
0,512,4096,8192,22548,106798,nan
0,512,4096,16384,49152,253175,nan
0,512,4096,16384,49152,253186,nan
0,0,4096,8192,32768,122880,nan
0,512,4096,10240,27648,139264,nan
0,512,4096,25600,91136,398848,nan
0,512,3072,9216,25600,130048,nan
512,512,4096,10240,37888,174080,nan
0,512,3072,9216,25600,125440,nan
0,512,3072,8192,24576,123392,nan
0,512,3072,7168,22528,111616,nan
0,512,3072,8192,24576,122880,nan
512,512,4096,16400,82016,362047,nan
512,512,4096,8192,57357,309389,nan
512,512,4096,14336,96769,451708,nan
512,512,4096,16384,57344,241200,nan
512,512,4096,20480,97298,525095,nan
0,512,3072,7680,22528,120832,nan
0,512,3072,9216,26624,134144,nan
0,512,3072,8192,22528,90112,nan
512,512,4096,10752,42496,180772,nan
512,512,3072,19970,87581,390294,nan
0,0,4096,8192,16384,36864,nan
0,512,4096,16384,61440,291623,nan
512,512,4096,24576,149504,809472,nan
512,1,4096,16416,41392,253464,nan
0,512,3072,13312,40960,170524,nan
0,512,3072,6656,15872,66565,nan
0,0,4096,16384,55296,183296,nan
0,0,4096,16384,55296,183296,nan
0,0,4096,16384,55296,183296,nan
0,0,4096,16384,55296,193024,nan
0,0,4096,16384,55296,193024,nan
512,512,4096,8192,65536,475172,nan
512,512,4096,32768,148159,660862,nan
0,512,4096,16384,57344,293090,nan
512,512,4096,29696,118787,542989,nan
0,512,4096,16384,61440,92412,nan
512,512,4096,29696,108602,480008,nan
512,512,2560,10240,66048,217600,nan
0,512,2048,9216,35328,266240,nan
0,512,4096,24576,83968,476805,nan
512,512,4096,8192,65536,213791,nan
0,0,2048,10240,36864,124928,nan
0,0,3072,12288,39936,138240,nan
0,0,0,0,65536,256000,nan
0,0,2048,10240,45056,163840,nan
512,512,4096,26624,120834,582777,nan
512,512,4096,16384,96774,503910,nan
0,0,4096,8192,16384,65536,nan
0,0,4096,8192,16384,32768,nan
0,512,4096,16384,68610,281181,nan
512,512,4096,20482,90150,356344,nan
0,512,4096,15360,35840,142867,nan
512,512,4096,22016,90660,366574,nan
512,512,4096,20482,90150,355321,nan
512,512,4096,22016,90660,367085,nan
0,0,0,14336,36864,139264,nan
0,0,4096,8192,28160,103936,nan
0,0,0,11264,29696,89088,nan
0,512,4096,6144,14336,47104,nan
512,512,4096,14336,70690,173131,nan
512,512,3584,8192,42496,206339,nan
512,512,4096,16384,97807,388835,nan
0,0,4096,16384,56320,200704,nan
512,512,4096,11264,39940,163449,nan
512,512,4096,24576,106534,478750,nan
512,512,4096,11264,39940,162938,nan
512,512,4096,10240,47621,282753,nan
0,0,3072,8192,15360,56320,nan
512,512,4096,13824,38400,186368,nan
512,512,4096,32768,145422,834357,nan
512,512,4096,31744,154624,872448,nan
0,0,2048,16384,61440,208896,nan
0,512,3072,10240,24576,118272,nan
0,512,3072,10240,32768,211968,nan
512,512,4096,20480,77868,326276,nan
512,512,4096,20992,105472,626729,nan
512,512,4096,20480,103936,596486,nan
512,1,8,8240,16864,351576,nan
512,512,4096,28680,115303,470663,nan
512,512,4096,21504,87556,384546,nan
512,512,4096,25602,100915,405733,nan
0,512,4096,9216,26624,96258,nan
512,512,4096,12288,67584,382465,nan
0,0,0,10240,25600,73728,nan
512,512,4096,16384,72719,291111,nan
512,512,4096,17408,82454,363872,nan
512,512,4096,18432,84999,355482,nan
512,512,4096,23552,106516,530735,nan
512,512,4096,17408,79890,313644,nan
512,512,4096,32768,139839,559932,nan
512,512,4096,16384,99360,476782,nan
0,512,4096,32768,141312,719451,nan
0,0,0,12288,47104,161792,nan
0,0,0,16384,65536,237056,nan
0,0,3072,8704,29184,87552,nan
0,512,4096,7168,26112,109067,nan
0,0,4096,8192,24576,71168,nan
0,0,4096,8192,24576,71168,nan
0,0,4096,8192,24576,73216,nan
0,0,4096,8192,24576,77312,nan
0,0,4096,8192,24576,75776,nan
0,0,4096,8192,24576,77824,nan
0,0,4096,8192,25600,79872,nan
0,0,4096,8192,26624,82432,nan
0,0,4096,8192,27648,85504,nan
0,0,4096,8192,28672,87040,nan
0,0,4096,8192,29696,88064,nan
0,0,4096,8192,29696,89088,nan
0,0,4096,8192,29696,88064,nan
0,0,4096,8192,29696,89088,nan
0,0,4096,8192,29696,95232,nan
0,0,4096,8192,27648,96256,nan
0,0,4096,8192,27648,97280,nan
0,0,4096,8192,27648,96256,nan
0,0,4096,8192,26624,98304,nan
0,0,4096,8192,29696,100352,nan
0,0,4096,10240,31744,105472,nan
0,0,4096,11264,30720,107520,nan
0,0,0,11264,31744,106496,nan
0,0,0,11264,31744,105472,nan
0,0,0,11264,31744,106496,nan
0,0,0,11264,32768,110080,nan
0,0,4096,8192,24576,70144,nan
0,0,4096,8192,24576,75264,nan
0,0,4096,8192,24576,75776,nan
0,0,4096,8192,24576,78848,nan
0,0,4096,8192,26624,82432,nan
0,0,4096,8192,28672,84480,nan
0,0,4096,8192,29696,88064,nan
0,0,4096,8192,29696,88064,nan
0,0,4096,8192,29696,91136,nan
0,0,4096,8192,27648,95232,nan
0,0,4096,8192,27648,96256,nan
0,0,4096,8192,26624,98304,nan
0,0,4096,9216,31744,104448,nan
0,0,4096,11264,31744,107520,nan
0,0,0,11264,31744,107520,nan
0,0,0,11264,32768,105472,nan
512,512,4096,14848,74757,313045,nan
512,512,4096,20483,94251,402441,nan
0,512,4096,9216,36864,240640,nan
0,512,4096,8192,51200,192512,nan
0,512,4096,12288,87040,360960,nan
512,512,4096,21504,83456,365056,nan
0,512,4096,12288,85504,359936,nan
0,512,4096,10240,85504,352256,nan
512,512,4096,24576,118272,620695,nan
0,0,0,0,22528,86016,nan
0,512,4096,8192,32768,222217,nan
0,512,4096,8192,24576,129064,nan
0,0,4096,16384,67584,369152,nan
0,512,4096,8192,49152,164032,nan
512,512,4096,16384,67600,330994,nan
512,512,4096,6144,41476,137834,nan
512,512,4096,24576,110080,500760,nan
0,0,4096,16384,57344,217088,nan
0,512,2048,10240,29696,201233,nan
0,0,0,8192,32768,117760,nan
0,0,4096,8192,25088,95232,nan
0,0,2048,4096,17408,68608,nan
0,512,4096,16384,31776,222428,nan
0,0,0,0,0,118784,nan
0,512,4096,16384,57344,276180,nan
0,512,4096,16384,51723,223951,nan
0,512,4096,10240,32768,154153,nan
512,512,4096,12804,54326,298413,nan
512,512,3072,22528,90112,311010,nan
512,0,4096,6144,25088,79360,nan
0,0,3072,6144,16384,55296,nan
0,512,2048,7168,15360,70656,nan
0,0,0,0,0,92672,nan
0,0,2048,4608,14336,53248,nan
0,0,0,0,38912,122880,nan
0,0,3072,12288,30720,139264,nan
0,0,3072,8192,15360,48128,nan
0,512,3072,12288,41984,253952,nan
0,512,4096,10240,37888,192145,nan
512,512,4096,10240,45062,194748,nan
0,0,4096,14336,43008,159744,nan
0,0,0,8192,49152,163840,nan
512,512,4096,16384,80394,423169,nan
0,0,0,6656,43008,153600,nan
0,0,0,12288,32768,114176,nan
0,0,0,12288,33792,116224,nan
0,0,0,12288,33792,116736,nan
0,0,0,13312,34816,117760,nan
0,0,0,13312,34816,117760,nan
0,0,0,13312,34816,118784,nan
0,0,0,13312,34816,120832,nan
0,0,0,13312,35840,121856,nan
0,0,0,13312,37888,125952,nan
0,0,0,13312,37888,130048,nan
0,0,0,13312,38912,131072,nan
0,0,0,13312,39936,135168,nan
0,0,0,13312,41984,134144,nan
0,0,0,13312,41984,133120,nan
0,0,0,12288,41984,133120,nan
0,0,0,11264,40960,132096,nan
0,0,0,11264,39936,134144,nan
0,0,0,11264,39936,137216,nan
0,0,0,11264,39936,137216,nan
0,0,0,11264,39936,139264,nan
0,0,0,11264,38912,139264,nan
0,0,0,11264,38912,140288,nan
0,0,0,11264,39936,141312,nan
0,0,0,11264,40960,141312,nan
0,0,4096,16384,61440,158315,nan
512,512,4096,16384,100380,355701,nan
512,512,4096,16384,105472,495274,nan
512,512,4096,16384,88576,436224,nan
512,512,4096,8192,54272,241665,nan
512,512,4096,15360,65536,321566,nan
0,0,0,8192,22528,73216,nan
512,512,4096,25600,107520,548368,nan
0,0,0,0,47104,152576,nan
512,512,4096,11264,73728,389751,nan
0,512,0,12288,24576,248832,nan
0,512,4096,26624,105472,573440,nan
0,512,3072,9216,20480,104961,nan
0,512,4096,23552,105472,351232,nan
512,512,3072,14336,62980,235598,nan
0,0,4096,10240,27648,117760,nan
0,512,4096,12288,49152,261632,nan
0,0,0,16384,43008,129024,nan
0,0,0,8192,28672,83968,nan
0,512,4096,14336,51200,312948,nan
512,512,4096,24584,112205,466589,nan
0,512,4096,11264,36864,161321,nan
512,512,2048,5120,27648,143368,nan
512,512,4096,14336,95232,389232,nan
0,0,4096,16384,61440,222208,nan
512,512,4096,16384,100380,354679,nan
512,512,4096,16384,98336,364400,nan
0,0,4096,16384,61440,158315,nan
0,0,4096,8192,16384,32768,nan
0,512,4096,14336,36864,239104,nan
512,512,4096,16384,57344,278746,nan
0,512,4096,16384,49152,217088,nan
512,512,4096,8192,51200,235520,nan
0,512,4096,8192,32768,128597,nan
0,512,4096,8192,16896,104448,nan
512,512,3072,18432,78852,345713,nan
0,512,4096,8192,27648,160827,nan
512,512,3072,11264,41472,222729,nan
512,512,3072,18432,78852,343154,nan
512,512,4096,8192,75267,285839,nan
512,512,3072,11264,39936,206862,nan
512,512,4096,8192,56832,294949,nan
512,512,4096,8192,55296,291872,nan
0,0,4096,8192,49152,211968,nan
0,0,4096,8192,16384,32768,nan
0,512,3584,11264,35328,205321,nan
512,512,4096,26112,140301,823602,nan
512,512,4096,8192,28680,117358,nan
0,512,3072,8192,33792,171008,nan
512,512,4096,25600,123402,606578,nan
512,512,2048,3072,20992,72210,nan
512,512,3584,6656,43520,195585,nan
512,512,3584,6656,40960,184321,nan
512,512,4096,26112,139279,872699,nan
0,0,4096,8192,26624,75776,nan
512,512,4096,9216,36864,237146,nan
0,512,4096,14336,33792,139814,nan
0,512,4096,7168,27648,119300,nan
512,512,2048,3072,20480,67093,nan
512,512,4096,22528,114176,436945,nan
0,512,3584,11264,34816,201232,nan
0,0,4096,8192,26624,75776,nan
512,512,3072,13312,66058,322243,nan
512,512,4096,12288,71680,475660,nan
512,512,4096,13312,54272,319501,nan
0,512,4096,8192,50176,259608,nan
0,512,4096,7168,27648,117764,nan
512,512,4096,16384,74240,393883,nan
512,512,4096,8192,75267,289930,nan
0,512,4096,14336,41984,208942,nan
0,512,3072,15360,55808,276992,nan
512,512,4096,19968,102400,478208,nan
512,512,4096,14336,70144,297984,nan
512,512,4096,14336,68096,293376,nan
512,512,4096,19456,103424,477696,nan
0,512,4096,16384,75264,385024,nan
512,512,4096,14336,94208,409620,nan
512,512,4096,12288,53248,238080,nan
0,0,4096,8192,16384,38912,nan
0,0,0,2048,9216,32768,nan
512,512,4096,19456,82944,342102,nan
0,0,3072,8192,40960,126976,nan
0,0,0,0,0,104448,nan
512,512,3072,11264,42496,234497,nan
512,512,3072,11264,39936,210439,nan
0,0,3072,6144,22528,64512,nan
512,512,4096,32768,153088,833672,nan
0,0,4096,8192,16384,45056,nan
0,0,0,0,16384,65536,nan
0,512,4096,8192,32768,155136,nan
0,0,3072,4096,19456,53248,nan
512,512,4096,28680,114800,364690,nan
0,0,4096,12288,28672,122880,nan
0,512,4096,16384,55296,236097,nan
512,512,4096,13312,50701,223993,nan
512,512,4096,24066,101926,461387,nan
0,0,0,0,45056,151552,nan
0,0,0,0,28672,86016,nan
0,0,0,0,43520,164864,nan
512,512,4096,28672,155666,544993,nan
0,512,4096,8192,32768,151632,nan
0,0,4096,14336,41984,126976,nan
0,0,0,16384,59392,210944,nan
0,0,0,16384,59392,215040,nan
0,0,0,16384,59392,215040,nan
0,0,4096,8192,14336,51200,nan
512,512,4096,8192,41475,164435,nan
0,0,0,0,0,229376,nan
0,0,0,16384,65536,262144,nan
0,0,0,16384,65536,262144,nan
0,0,0,0,49152,196608,nan
0,512,4096,29184,151552,809984,nan
0,512,4096,31232,221696,1623040,nan
0,0,4096,16384,65536,262144,nan
0,0,0,8192,29696,112640,nan
0,512,3072,6144,19968,107520,nan
0,0,3072,7680,30720,137728,nan
0,512,1024,6144,20480,114176,nan
0,512,4096,14336,33792,167967,nan
512,512,4096,7168,58372,237635,nan
0,0,4096,8192,16384,49152,nan
0,512,4096,16384,65536,270728,nan
512,512,4096,32768,186412,789923,nan
0,0,4096,14336,45056,163840,nan
0,512,4096,14336,53248,137277,nan
0,512,4096,16384,51200,303171,nan
0,0,4096,14336,49664,165376,nan
0,0,4096,14336,49152,164352,nan
0,0,4096,14336,49152,171008,nan
0,512,4096,14336,45056,299583,nan
0,512,4096,14336,51200,128085,nan
0,0,4096,14336,49664,172544,nan
0,0,4096,14336,49152,161792,nan
0,0,4096,14336,47104,162304,nan
0,0,4096,14336,49152,167424,nan
0,0,4096,14336,49152,163840,nan
0,0,4096,14336,49152,162304,nan
0,0,0,14336,49152,160768,nan
0,0,4096,14336,49152,161792,nan
0,0,4096,14336,49152,163840,nan
0,0,0,14336,49152,160768,nan
0,0,0,14336,49152,160768,nan
0,0,0,14336,49152,163840,nan
0,0,4096,14336,49152,163840,nan
0,0,0,14336,49152,167936,nan
0,0,4096,14336,49152,166400,nan
0,0,0,14336,49152,159744,nan
0,0,4096,14848,47104,163840,nan
0,0,0,14336,49152,163840,nan
0,0,4096,14336,49152,160768,nan
0,0,0,14336,49152,163328,nan
0,0,4096,12288,40960,133120,nan
0,0,0,0,45056,135168,nan
0,0,4096,14336,49152,168448,nan
0,0,4096,14336,50176,177664,nan
0,0,0,0,47104,147456,nan
0,0,4096,14336,46080,159744,nan
0,0,0,16384,49152,159744,nan
0,0,0,0,44544,135168,nan
0,0,0,0,40960,125952,nan
0,0,0,0,40960,127488,nan
0,0,0,0,36864,110592,nan
512,512,4096,16384,77848,349046,nan
0,0,0,5120,9216,34816,nan
0,0,4096,16384,55296,199680,nan
0,512,1024,4096,12800,51200,nan
0,0,2048,4608,8192,25088,nan
0,0,2560,4608,8192,24576,nan
0,512,1024,4096,12800,49664,nan
512,512,4096,16384,79872,355953,nan
0,0,4096,8192,16384,32768,nan
512,512,4096,14336,77856,329151,nan
512,512,4096,27147,130270,487181,nan
512,512,4096,12288,51712,299009,nan
512,512,4096,12288,52224,307201,nan
0,0,0,16384,61440,221184,nan
512,512,4096,24576,56913,288438,nan
512,512,4096,10240,53783,204110,nan
512,512,4096,8192,65568,234503,nan
512,512,4096,10240,34816,175616,nan
0,512,4096,13312,34816,181248,nan
0,512,4096,12288,43008,231936,nan
0,512,4096,12288,45056,239616,nan
0,0,3072,8192,16384,57344,nan
512,512,4096,6144,36864,167961,nan
512,512,4096,6144,36864,165914,nan
0,512,3072,6144,26112,136263,nan
512,512,4096,12288,50176,239632,nan
0,512,3072,6144,26112,136263,nan
512,512,4096,12288,50688,246288,nan
0,512,4096,12288,45568,196608,nan
0,512,4096,6144,29696,158720,nan
0,512,4096,6144,29184,158720,nan
0,512,4096,12288,45056,196096,nan
512,512,4096,17409,73759,307012,nan
512,512,4096,24576,117289,513609,nan
512,512,4096,28165,137372,601191,nan
512,512,4096,27654,135328,608347,nan
0,512,4096,16384,61440,268600,nan
0,512,4096,16384,61440,61768,nan
512,512,4096,13316,58901,238903,nan
0,512,4096,16384,61440,61768,nan
512,512,4096,8192,44544,214549,nan
512,512,4096,12288,44040,158427,nan
512,512,4096,12288,43528,151775,nan
512,512,4096,26632,112197,411962,nan
0,512,4096,16384,61440,268600,nan
0,512,4096,8192,26631,161389,nan
512,512,4096,8192,45056,177689,nan
512,512,4096,17409,78873,322356,nan
0,0,0,0,0,32768,nan
0,512,4096,8192,26120,158833,nan
0,0,0,0,0,32768,nan
0,0,0,0,0,32768,nan
0,0,0,0,0,32768,nan
0,0,0,5120,18432,37888,nan
0,512,4096,8192,22528,131128,nan
512,512,4096,21504,96264,432303,nan
512,512,4096,8192,43529,168058,nan
0,0,0,8192,25600,73728,nan
0,0,0,0,0,32768,nan
512,512,3072,6144,50691,162348,nan
512,512,3072,6144,50180,166441,nan
0,0,0,8192,16384,32768,nan
512,512,4096,15360,80399,403760,nan
512,512,4096,21504,96774,433324,nan
512,512,4096,8192,54805,280948,nan
0,0,0,8192,25600,73728,nan
512,512,3072,8192,74254,324338,nan
512,512,4096,24576,82016,230464,nan
512,512,4096,15360,82443,419090,nan
0,512,4096,8192,20480,114744,nan
0,512,4096,8192,16384,89092,nan
512,512,4096,14340,79892,405993,nan
512,512,4096,8192,49184,229632,nan
512,512,4096,16384,73744,357782,nan
512,512,4096,7168,41984,132121,nan
0,0,0,0,16384,32768,nan
0,0,4096,8192,28672,71680,nan
0,0,0,8192,16384,32768,nan
512,512,4096,7168,19456,114691,nan
0,512,4096,16384,49152,219296,nan
512,512,4096,8192,32800,131328,nan
512,512,4096,7168,41984,133658,nan
0,0,4096,8192,16384,53248,nan
0,512,4096,8192,49152,98496,nan
512,512,4096,16384,67117,111369,nan
512,512,4096,8192,53783,273794,nan
0,0,4096,8192,30720,86034,nan
512,512,4096,8192,49695,164224,nan
0,0,2048,7168,21504,63488,nan
0,0,512,3072,6144,14336,nan
0,0,2048,4096,14336,34304,nan
512,512,3072,6144,33280,105472,nan
512,512,2048,7168,33792,104960,nan
512,0,3584,20992,81920,370688,nan
0,512,3072,7168,37376,137728,nan
512,512,4096,21504,104448,439409,nan
0,0,0,0,32768,124928,nan
512,512,3072,7168,22528,112640,nan
512,512,2048,7168,33792,104960,nan
512,512,4096,21504,102400,433781,nan
512,512,3584,13312,50176,225308,nan
512,0,3584,20992,82432,369152,nan
0,512,4096,9216,28672,168032,nan
512,512,4096,9216,48136,186512,nan
512,512,2048,8192,26624,105485,nan
0,512,4096,8192,32768,131200,nan
512,512,3584,13312,49664,220702,nan
0,0,512,3072,6144,14336,nan
0,0,3072,10240,30720,139776,nan
0,0,2048,4096,14336,31744,nan
512,512,2048,7168,52736,199714,nan
512,512,4096,14336,66059,354012,nan
512,512,2048,8192,55296,206861,nan
0,512,4096,16384,61440,269111,nan
512,512,4096,25614,94838,404464,nan
0,512,4096,8192,28672,157804,nan
512,512,4096,13312,45581,161560,nan
512,512,4096,25606,117881,511881,nan
512,512,4096,13312,46093,163612,nan
512,512,4096,25614,93815,405483,nan
512,512,3584,13825,85010,252791,nan
512,512,3072,10240,38936,185720,nan
512,512,3072,13312,82447,277826,nan
0,0,0,6144,12288,33792,nan
0,0,2048,4096,20480,53248,nan
512,512,3072,10244,73776,295512,nan
512,512,4096,24073,114298,517504,nan
0,0,1536,8192,12288,20480,nan
0,512,4096,16384,61440,62279,nan
512,512,3072,10240,39960,188792,nan
0,0,1536,4096,10240,19456,nan
0,0,2560,5632,12288,34816,nan
0,0,2048,8192,12288,20480,nan
512,512,4096,8192,24598,161992,nan
0,0,2560,5120,9216,32768,nan
0,0,2560,5120,9216,32768,nan
0,512,4096,12288,61952,296960,nan
0,0,1536,4096,10240,19456,nan
0,0,2048,5632,12288,35328,nan
0,512,4096,16896,68608,332288,nan
0,512,4096,14336,69632,309248,nan
0,512,2048,10240,52736,175616,nan
0,512,4096,12288,40960,190976,nan
0,512,2560,7168,19456,94720,nan
512,512,4096,8192,46597,206387,nan
0,512,2560,7168,19456,94720,nan
0,512,4096,8192,16384,98304,nan
0,0,3072,6144,25600,91136,nan
512,512,4096,14848,37392,296194,nan
0,512,4096,14336,40960,186880,nan
512,512,4096,22528,122379,492008,nan
512,512,4096,32768,127088,461629,nan
512,512,4096,24576,98368,329981,nan
512,512,3072,8192,45056,191490,nan
0,512,4096,14336,38400,162304,nan
0,0,1024,5120,14336,39936,nan
512,512,3072,14336,60416,260674,nan
512,0,4096,10240,38912,172544,nan
512,512,3072,14336,60416,259138,nan
512,512,3072,14336,60416,260162,nan
512,512,4096,8192,64514,302306,nan
0,512,4096,16384,50176,247808,nan
0,512,4096,8192,16384,100864,nan
512,512,4096,20484,85070,383844,nan
512,512,4096,20484,88120,351919,nan
0,0,0,16384,59392,210944,nan
0,0,0,0,49152,178176,nan
0,512,4096,10240,22528,88576,nan
0,0,0,8192,32768,131072,nan
0,0,4096,12288,47104,163840,nan
0,0,0,14848,42496,163840,nan
0,0,0,14336,45056,147968,nan
0,512,4096,13312,36352,223744,nan
512,512,4096,14336,69632,254976,nan
512,512,4096,16384,102424,331226,nan
0,0,4096,8192,16384,90112,nan
0,512,3072,8192,31232,185346,nan
0,512,4096,14336,46080,247808,nan
0,512,4096,16384,56320,265851,nan
512,512,4096,16384,106496,770560,nan
512,512,4096,16384,114688,849408,nan
512,512,4096,16384,118784,884224,nan
512,512,3584,14848,105984,788992,nan
512,512,4096,15360,105472,784384,nan
512,512,4096,16384,118784,890368,nan
512,512,4096,16384,114688,828928,nan
512,512,4096,16384,116736,886784,nan
512,512,3584,14336,99328,731648,nan
512,512,2560,12288,90112,655872,nan
512,512,4096,16384,111616,805888,nan
512,512,2560,16384,117760,817664,nan
512,512,4096,16384,109568,807936,nan
512,512,3584,15360,108032,808448,nan
512,512,4096,16384,109568,799744,nan
512,512,4096,15360,110592,816640,nan
512,512,4096,16384,113664,811520,nan
512,512,4096,16384,117760,853504,nan
512,512,3072,14336,84992,655360,nan
512,512,4096,16384,115712,833536,nan
512,512,4096,16384,114688,857088,nan
512,512,4096,16384,118272,881664,nan
512,512,4096,16384,114688,838656,nan
512,512,4096,16384,120832,899584,nan
512,512,4096,16384,114176,860160,nan
512,512,3584,14336,104448,780800,nan
512,512,3072,12288,90112,655872,nan
512,512,3584,14336,106496,778752,nan
512,512,4096,16384,124928,907264,nan
512,512,3072,15360,106496,783360,nan
512,512,4096,16384,119808,881664,nan
512,512,3072,13312,94720,694272,nan
512,512,4096,14336,100352,714240,nan
512,512,3072,14336,101376,752128,nan
512,512,4096,16384,115712,855040,nan
0,512,4096,15872,65536,349756,nan
0,512,4096,15872,59392,353842,nan
512,512,4096,12288,70144,327761,nan
0,512,4096,14336,38912,263680,nan
0,512,3072,15872,55808,311303,nan
0,512,3072,15360,56832,313865,nan
512,512,3072,18432,89096,424058,nan
512,512,4096,24576,113152,496641,nan
0,512,4096,26624,110592,439808,nan
512,512,4096,25600,112640,505344,nan
512,512,4096,28672,109056,451072,nan
0,512,4096,28672,116736,537600,nan
0,512,4096,24576,105472,461824,nan
0,512,4096,26112,110080,427520,nan
0,0,0,0,65536,262144,nan
0,0,0,0,61440,229376,nan
0,0,0,0,61440,229376,nan
512,512,4096,16384,118272,852480,nan
512,512,3584,16384,117248,834048,nan
512,512,3584,16384,115712,842240,nan
512,512,4096,16384,128512,921600,nan
512,512,4096,16384,123904,883712,nan
0,0,4096,7168,16384,43008,nan
0,0,0,0,0,65536,nan
0,0,2048,20480,71680,448512,nan
0,0,0,8192,32768,131072,nan
0,512,4096,7168,26624,156672,nan
0,512,4096,10240,34816,224257,nan
0,0,4096,8192,22528,119808,nan
512,512,4096,10240,55296,315440,nan
512,512,4096,24576,116736,532116,nan
512,512,4096,16384,123392,875008,nan
512,512,4096,16384,121856,868352,nan
512,512,4096,8192,40960,173614,nan
0,512,4096,6144,20480,126976,nan
0,0,0,8192,16384,32768,nan
512,512,4096,8192,28672,100352,nan
512,512,4096,16384,90112,409600,nan
0,0,4096,7168,16384,43008,nan
0,512,2048,10240,27648,175112,nan
0,512,4096,14336,36864,191488,nan
0,0,4096,14336,36864,94208,nan
0,0,0,8192,16384,78336,nan
0,0,0,8192,16384,76800,nan
0,512,2048,8192,31232,200192,nan
0,512,4096,15360,39936,244224,nan
0,512,4096,8192,24576,120832,nan
0,0,4096,12288,34816,106496,nan
0,512,2048,10240,29184,200192,nan
0,0,4096,16384,51200,192512,nan
512,512,4096,10240,46592,165888,nan
0,0,0,12288,34304,96256,nan
0,512,4096,14848,39424,169472,nan
0,512,4096,8192,32768,183419,nan
512,512,4096,32768,163968,642333,nan
0,512,4096,14848,49664,313863,nan
512,512,4096,14336,89600,315010,nan
0,0,4096,8192,27648,74752,nan
0,512,4096,13312,55296,252653,nan
512,512,4096,26624,167936,858112,nan
0,0,0,8192,32768,118784,nan
512,512,4096,12800,86016,380943,nan
0,512,1024,4608,10752,79360,nan
0,512,2560,5120,18944,94720,nan
512,512,4096,22528,143873,900672,nan
0,0,0,5120,11264,43008,nan
512,512,4096,8192,63488,309248,nan
0,512,4096,8192,24576,141312,nan
0,0,0,5120,10240,26624,nan
0,0,4096,10240,24576,57344,nan
0,512,3584,5120,40960,263680,nan
0,512,3072,10240,16896,68608,nan
0,0,0,0,49152,155648,nan
0,0,0,5120,11264,27648,nan
512,512,2048,10240,57856,178688,nan
0,512,4096,10240,26624,146944,nan
0,512,4096,10240,31744,191488,nan
0,512,4096,10240,31744,212992,nan
0,512,2048,16384,57344,170496,nan
0,0,2560,9728,24576,65024,nan
0,0,4096,8192,16384,49152,nan
0,0,0,12288,28672,92160,nan
0,512,4096,10240,36864,192000,nan
0,512,4096,27648,115200,587792,nan
0,512,4096,14336,38912,172032,nan
0,512,4096,10240,29184,169984,nan
0,0,4096,16384,49664,151552,nan
0,512,4096,16384,53248,195075,nan
512,512,4096,22528,134659,822877,nan
0,0,4096,12288,40960,115200,nan
0,512,4096,10240,29696,167936,nan
512,512,4096,26624,139264,819267,nan
0,512,4096,32768,140800,683012,nan
0,512,4096,16384,49664,376832,nan
0,0,4096,16384,57856,186368,nan
512,512,4096,20480,112640,446464,nan
512,512,4096,16384,83972,419877,nan
0,512,2560,6656,20480,110089,nan
0,0,0,16384,59392,202752,nan
512,512,4096,28672,145408,717956,nan
512,512,4096,27648,155648,693925,nan
512,512,4096,30720,147456,725705,nan
512,512,4096,27648,142848,679010,nan
512,512,4096,16896,74240,323084,nan
0,512,3072,14336,32768,162832,nan
0,0,0,0,58368,210944,nan
0,0,0,0,58368,210944,nan
512,512,4096,8192,45066,172679,nan
0,512,4096,16384,57344,278077,nan
512,512,4096,16384,77824,375041,nan
512,512,4096,8192,53763,215160,nan
0,512,4096,16384,53248,267430,nan
0,0,4096,12288,45056,131072,nan
0,0,0,0,49152,147456,nan
0,0,4096,7168,26624,90112,nan
0,512,4096,8192,28672,136248,nan
512,0,4096,8192,48128,234496,nan
0,512,4096,16384,55300,316540,nan
512,512,4096,8192,65536,349394,nan
0,0,4096,6144,10240,25600,nan
0,512,4096,10240,33280,143360,nan
0,512,4096,11776,31232,150528,nan
0,512,4096,8192,18432,106496,nan
512,512,4096,30724,159797,703841,nan
0,0,2048,12288,45056,141824,nan
0,512,4096,8192,16384,96256,nan
0,0,4096,4096,38912,142848,nan
512,512,4096,13312,116224,478720,nan
0,0,3072,7168,21504,58368,nan
0,0,3072,7168,21504,58368,nan
0,0,4096,6656,21504,66048,nan
0,512,4096,24576,90624,360448,nan
0,512,4096,23552,75264,296448,nan
0,512,4096,11776,58368,264704,nan
512,512,3584,10240,41984,195072,nan
512,512,4096,22016,77824,293376,nan
0,512,4096,26112,89088,331776,nan
0,512,2560,7168,34304,147968,nan
512,512,3072,7168,29184,141312,nan
512,512,4096,20480,62976,257536,nan
512,512,4096,24576,87552,347136,nan
512,512,4096,22016,77824,293376,nan
0,512,3584,10752,45568,202240,nan
0,512,4096,24576,84992,333824,nan
0,512,4096,20480,77824,282112,nan
0,512,4096,13312,52736,224256,nan
0,512,4096,25088,90112,352768,nan
512,512,2560,14336,46592,178688,nan
0,512,4096,12288,36864,173576,nan
0,512,4096,12288,33792,174080,nan
0,0,4096,16384,45056,139776,nan
0,512,4096,16384,55300,316542,nan
0,512,4096,16384,57344,276545,nan
0,0,4096,12288,36864,131072,nan
512,512,4096,8192,52746,241262,nan
512,512,4096,16384,66071,291256,nan
512,512,4096,20480,100388,411107,nan
512,512,4096,12288,90112,341293,nan
0,512,4096,16384,53248,257164,nan
0,0,4096,8192,16384,65536,nan
512,512,4096,8192,47111,204453,nan
0,0,2560,6144,24064,121344,nan
512,512,3584,8192,34816,150016,nan
512,512,4096,12800,53248,224768,nan
0,512,4096,11776,48128,208896,nan
0,512,4096,9728,44544,197632,nan
0,512,4096,12288,57856,248320,nan
0,512,4096,12288,54784,245760,nan
0,512,4096,11776,48128,209408,nan
0,512,4096,26624,86016,549888,nan
512,512,4096,16384,102424,328671,nan
0,512,4096,28672,116736,556093,nan
0,512,0,6144,14336,98304,nan
0,512,4096,16384,45056,259640,nan
0,0,4096,12288,49152,137728,nan
512,512,2560,11776,63500,276709,nan
512,512,4096,16384,61468,237936,nan
0,512,4096,16384,57344,296960,nan
512,512,4096,10240,38400,121856,nan
512,512,4096,12288,90112,341807,nan
512,512,4096,11264,56848,275750,nan
0,512,1024,5120,15360,90112,nan
0,0,3072,9216,32768,80435,nan
0,512,1024,5120,15360,90112,nan
0,0,3072,8192,22016,80896,nan
0,512,1024,5120,15360,90112,nan
512,512,4096,16384,83980,431368,nan
512,512,4096,15360,82944,431108,nan
512,512,4096,16384,83980,431368,nan
512,512,4096,15360,82944,431620,nan
0,512,4096,8192,16384,114688,nan
0,512,4096,24576,106496,440320,nan
0,512,4096,24576,92160,458752,nan
0,0,0,0,48128,160768,nan
0,512,4096,14336,51200,106676,nan
0,0,4096,16384,49152,161792,nan
0,512,4096,14336,51200,264192,nan
0,512,4096,8192,16384,129539,nan
512,512,4096,27140,109131,516005,nan
512,512,4096,32768,118339,533470,nan
512,512,4096,29696,118334,514928,nan
512,512,4096,15360,73750,315280,nan
512,512,4096,29698,111669,517429,nan
512,512,4096,28672,107562,486087,nan
512,512,4096,21504,101913,429100,nan
512,512,4096,30720,112183,507224,nan
512,512,4096,32768,151623,647610,nan
512,512,4096,15360,74257,319839,nan
512,512,4096,23552,101402,462384,nan
512,512,4096,23552,103446,485379,nan
512,512,4096,29696,117823,516972,nan
512,512,4096,28672,108073,484554,nan
512,512,4096,29698,111669,512830,nan
512,512,4096,15360,73750,315791,nan
512,512,4096,15360,73746,318305,nan
512,512,4096,30720,111672,503135,nan
512,512,4096,27140,108620,516516,nan
512,512,4096,21504,101913,424501,nan
512,512,4096,32768,152134,642500,nan
512,512,4096,23552,102424,463406,nan
512,512,4096,23552,103446,479758,nan
512,512,4096,32768,116806,529382,nan
0,0,4096,16384,58880,208896,nan
512,512,4096,32768,159772,689818,nan
512,512,4096,16384,89114,348360,nan
0,0,4096,7168,17408,54272,nan
0,0,4096,7168,17408,54272,nan
0,0,4096,8192,16384,63488,nan
0,512,4096,8192,28672,151608,nan
512,512,4096,16384,81952,361088,nan
512,512,4096,14336,86016,368132,nan
512,512,4096,23552,114176,507423,nan
512,512,4096,16384,101394,433031,nan
0,0,0,0,16384,51200,nan
512,512,4096,12288,72192,384649,nan
512,512,4096,24576,135168,587701,nan
512,512,4096,26624,115259,536838,nan
512,512,4096,14848,73731,456279,nan
0,0,0,8192,16384,32768,nan
512,512,4096,14336,98304,519531,nan
512,512,4096,20480,86016,445593,nan
0,0,4096,8192,31744,122880,nan
0,0,0,0,47104,165888,nan
512,512,4096,7168,40448,210969,nan
512,512,4096,19456,84992,404035,nan
0,512,4096,14336,51200,312837,nan
512,512,3072,20992,109570,621683,nan
512,512,3072,10240,48130,226872,nan
0,0,4096,8192,31744,122880,nan
0,512,4096,10240,24576,169509,nan
0,0,3072,5120,9216,34816,nan
0,0,2048,4096,9728,25088,nan
0,512,4096,6144,64000,263775,nan
512,512,4096,30720,139776,723456,nan
0,512,3072,6144,17408,94208,nan
0,0,0,8192,16384,32768,nan
0,0,0,8192,16384,65536,nan
0,0,0,8192,16384,32768,nan
0,512,3072,5120,14336,81920,nan
512,512,4096,28672,118289,466471,nan
0,0,0,0,35840,109568,nan
0,0,0,0,36864,112640,nan
512,512,3072,12288,45056,221776,nan
512,512,4096,12288,58378,222843,nan
512,512,4096,14336,55296,241175,nan
512,512,3072,12288,58368,308249,nan
0,0,2048,16384,38912,104448,nan
512,0,4096,16384,82432,343040,nan
0,512,4096,8192,24576,125446,nan
0,512,3072,12288,57856,343617,nan
0,512,4096,8192,16384,64,nan
0,512,4096,8192,16384,64,nan
512,512,4096,32768,147456,648421,nan
0,512,4096,10240,30720,173568,nan
512,512,4096,20480,68132,315812,nan
512,512,3584,10240,69632,309883,nan
0,512,2048,9728,32768,233472,nan
0,0,4096,8192,16384,64,nan
0,512,2048,10240,61440,265877,nan
0,0,4096,12800,39936,118272,nan
512,512,3072,13312,61440,261120,nan
0,512,3072,13312,36864,150016,nan
512,512,3072,13312,46592,269312,nan
512,512,2048,10240,35840,188928,nan
512,512,4096,10240,47104,201752,nan
0,0,1024,10240,17408,152576,nan
0,0,4096,10240,14848,146944,nan
0,512,4096,14336,65024,379392,nan
512,512,4096,25600,107520,549902,nan
512,512,4096,16384,98336,247893,nan
512,512,4096,14336,94208,450088,nan
0,512,3584,16384,48640,250890,nan
0,0,0,16384,55296,197632,nan
512,512,4096,23554,114225,467169,nan
0,0,0,7680,15360,50688,nan
512,512,4096,16384,53264,248037,nan
0,0,0,5120,26112,55296,nan
0,0,0,8192,15360,41472,nan
0,512,4096,26624,125952,830978,nan
0,0,4096,10240,34816,113153,nan
512,512,4096,13312,51712,209408,nan
0,0,0,0,49152,188416,nan
0,0,4096,8192,26624,99328,nan
0,0,0,0,20480,45056,nan
512,512,4096,14336,75776,287934,nan
0,0,0,8704,31744,228352,nan
512,512,3072,10752,63488,268288,nan
512,512,4096,24576,172032,694708,nan
0,512,4096,12288,43008,223308,nan
0,0,4096,12288,41984,135168,nan
0,0,0,0,33792,96256,nan
0,512,2560,16384,59904,248320,nan
0,0,4096,12288,36864,106496,nan
0,0,4096,16384,40960,112640,nan
0,0,0,0,16384,45056,nan
0,0,0,0,16384,43008,nan
512,512,4096,24576,80970,361703,nan
0,0,0,0,43008,104448,nan
0,512,4096,8192,32768,162930,nan
512,512,4096,14336,73728,399872,nan
0,0,0,0,49152,194560,nan
0,0,2048,12288,36864,110592,nan
512,512,4096,11264,43008,199231,nan
512,512,3072,8704,63488,312841,nan
512,512,3072,8704,63488,314885,nan
512,512,4096,12288,67584,343135,nan
512,512,4096,23552,115712,691230,nan
0,0,0,8192,16384,54272,nan
0,0,3072,5632,19456,59904,nan
0,512,2048,9216,25600,120407,nan
0,0,4096,10240,25600,73728,nan
0,0,4096,10240,25600,73728,nan
512,512,4096,10240,41984,193025,nan
512,512,4096,10240,41984,193025,nan
0,0,2560,5632,10752,40448,nan
0,0,0,9216,24576,176128,nan
0,0,4096,16384,37376,121856,nan
0,0,4096,11264,27648,90112,nan
512,512,4096,24576,81952,262848,nan
0,0,0,12288,28672,86016,nan
512,512,4096,8192,43024,209140,nan
512,512,4096,22528,95234,403656,nan
0,512,2560,4608,10240,45056,nan
512,512,4096,10240,56320,304647,nan
0,0,3072,13312,35840,97792,nan
0,512,4096,12288,37376,221696,nan
0,0,4096,15360,31744,88064,nan
512,512,4096,12288,38404,267902,nan
512,512,4096,16384,81960,328368,nan
512,512,4096,16384,95240,365742,nan
512,512,4096,16384,82982,359555,nan
512,512,4096,14336,61448,178302,nan
512,512,3072,10240,56832,297490,nan
512,512,3072,10240,56320,289310,nan
0,512,3072,10752,55808,178176,nan
0,512,3072,10752,55808,178176,nan
0,512,4096,16384,86528,547975,nan
0,512,4096,8192,51200,245252,nan
0,0,4096,15360,55296,181248,nan
0,0,4096,16384,47104,108108,nan
512,512,4096,14336,77312,330289,nan
0,0,3072,7168,16384,60416,nan
512,512,4096,24576,112660,447400,nan
0,512,3072,7168,20480,100874,nan
512,512,4096,8192,57344,225344,nan
0,0,4096,12288,49152,135799,nan
0,0,0,8192,16384,65536,nan
0,0,4096,8192,32768,86104,nan
0,512,4096,16384,45607,261406,nan
0,0,4096,8192,16384,98304,nan
0,512,4096,8192,24576,133120,nan
0,0,0,12288,26624,80384,nan
512,512,4096,17408,84539,297452,nan
512,512,3072,6656,46087,172151,nan
0,0,0,0,36864,110592,nan
0,0,4096,7168,16384,43008,nan
0,0,0,0,0,98304,nan
0,512,4096,8192,30720,166942,nan
0,0,4096,6144,17408,34304,nan
0,0,0,6144,20480,66560,nan
0,0,4096,4096,26624,86016,nan
512,512,4096,16384,77840,295144,nan
512,512,4096,14336,69640,275101,nan
512,512,4096,16384,70664,315516,nan
0,512,4096,12288,45056,231504,nan
0,512,4096,16384,45056,239716,nan
512,512,4096,12288,61955,260204,nan
512,512,4096,16384,86543,338196,nan
0,512,4096,14336,43008,246391,nan
0,512,4096,16384,45056,242287,nan
0,0,4096,8192,25600,83968,624640
0,512,4096,8192,16384,100356,344951
0,512,4096,14336,53248,303162,nan
0,512,4096,8192,21504,127024,nan
0,512,4096,12288,64512,310272,nan
0,0,3072,10240,27648,92160,nan
0,512,4096,14336,53248,310316,nan
0,512,3072,9216,29696,124417,576080
0,0,0,2048,16384,38912,98304
0,512,1536,5120,23040,76802,nan
0,512,1536,9216,37888,174594,nan
0,512,2048,12288,62976,356352,nan
0,512,4096,8192,27648,119843,nan
0,0,4096,7168,26624,102912,nan
0,0,0,4096,9728,22016,nan
0,0,4096,14336,34816,86016,442883
0,0,4096,8192,15872,54272,216622
0,512,2048,6144,24576,108544,448556
0,0,4096,8192,15872,55296,nan
0,512,4096,8192,27136,112159,nan
0,512,2048,13312,60928,272897,nan
0,512,4096,10240,34816,151552,nan
0,0,3072,5120,20480,58368,nan
0,0,0,5120,9216,36864,107520
512,512,4096,32768,164896,729796,nan
512,512,4096,16384,95270,353223,nan
512,512,4096,24576,196608,686189,nan
0,512,4096,16384,61440,309416,nan
512,512,4096,14336,90632,380528,nan
512,512,4096,14336,85521,467844,nan
0,0,3072,8192,20480,66560,nan
0,512,4096,10240,36352,238615,nan
0,0,3072,8192,16384,53248,nan
512,512,4096,8192,51212,227568,nan
0,0,4096,6144,10240,24576,nan
0,512,4096,16384,40960,339138,nan
0,512,4096,16384,61440,325199,nan
512,512,4096,16384,49160,210139,864028
512,512,4096,16384,82471,330364,nan
512,512,4096,16384,81960,328839,nan
512,512,4096,16384,81960,339083,nan
512,512,4096,16384,81960,332951,nan
512,512,4096,16384,81960,329887,nan
512,512,4096,16384,81960,333989,nan
512,512,4096,16384,81960,337574,nan
512,512,4096,16384,82471,336041,nan
512,512,4096,16384,81960,339108,nan
512,512,4096,16384,81960,345247,nan
512,512,4096,9216,41472,187395,nan
0,512,4096,10752,48640,295936,nan
0,0,0,6144,15360,70656,nan
0,512,2048,4096,16384,62464,nan
0,512,4096,14336,43008,263168,nan
0,512,4096,12288,32768,197632,nan
0,512,4096,24576,123904,479232,nan
0,512,4096,12288,32768,195584,nan
0,512,2560,7168,28672,106496,nan
0,0,0,0,0,23552,58880
0,0,0,11264,22528,73728,197632
0,0,0,16384,45056,151552,518144
0,0,0,12288,32768,100352,319488
512,512,4096,20480,67616,302043,nan
512,512,3072,12288,95232,515314,nan
512,512,3072,12288,94720,516337,nan
0,0,0,8192,30720,82944,nan
0,0,0,8192,30720,90112,nan
0,0,0,8192,30720,81920,nan
0,0,0,8192,25600,83968,nan
0,0,0,8192,32768,94208,nan
0,0,0,8192,32768,94208,nan
0,0,0,8192,30720,84992,nan
0,512,3072,8192,30720,147973,nan
0,512,3072,15872,60928,321546,nan
0,512,4096,14336,41984,181328,nan
0,512,4096,10240,40960,258084,nan
512,512,4096,32768,159912,628984,nan
512,512,4096,25600,111137,531802,nan
512,512,4096,8192,54274,252464,nan
512,512,4096,16384,124956,567393,nan
512,512,3072,10240,47112,213148,nan
0,512,4096,8192,20480,124936,nan
512,512,4096,16384,102400,438439,nan
512,512,4096,24576,102919,621732,nan
0,0,4096,16384,59392,209920,nan
0,512,4096,16384,61440,332507,nan
0,512,4096,16384,61440,338639,nan
512,512,4096,16384,109578,474811,nan
0,512,4096,14336,53248,256108,nan
512,512,3072,16384,82944,427020,nan
0,512,4096,8192,32768,203318,nan
0,512,4096,8192,16384,131072,nan
512,512,4096,24576,97821,490473,nan
0,512,4096,16384,55296,301645,nan
0,512,4096,16384,57344,264979,nan
512,512,4096,26636,96484,476314,nan
0,512,4096,15360,57856,230435,nan
512,512,4096,15872,76800,352834,nan
512,512,4096,8192,54274,251953,nan
512,512,4096,24576,102408,628887,nan
0,512,4096,8192,20480,124936,nan
0,512,4096,8192,16384,103424,nan
0,0,4096,12288,43008,225280,nan
0,512,4096,8192,16384,103424,nan
0,512,4096,13312,27648,179205,nan
512,512,4096,20992,91649,544295,nan
0,512,4096,8192,14848,99840,nan
512,512,4096,16384,109578,480943,nan
0,512,4096,12288,28672,77824,nan
0,0,0,0,25088,73728,nan
512,512,3072,17408,80386,406234,nan
512,512,4096,8192,49672,193136,nan
0,512,3072,10240,39936,196608,nan
0,512,4096,12288,40960,147456,nan
512,512,4096,30720,152624,591331,nan
0,512,4096,8192,32768,156160,nan
0,0,3072,5120,16384,37888,nan
0,0,4096,0,16384,32768,nan
0,512,2560,7168,16384,65024,nan
0,512,0,8192,22528,103936,nan
0,0,2048,2560,16384,32768,nan
512,512,3072,6144,35328,161792,nan
0,0,0,8192,30720,79872,nan
0,0,0,8192,30720,80896,nan
0,0,0,8192,30720,83968,nan
0,512,3072,8192,30720,148487,nan
0,0,0,8192,30720,90112,nan
0,0,0,8192,30720,90112,nan
512,512,4096,16384,98304,335108,nan
0,512,4096,8192,12800,75776,nan
0,0,4096,8192,26624,81920,nan
0,0,4096,11264,29696,96256,nan
0,0,4096,8192,26624,90112,nan
0,0,4096,8192,16384,57344,nan
0,512,3072,5632,21504,159768,nan
0,0,4096,11776,33792,189440,nan
0,0,4096,8192,26624,90112,nan
512,512,4096,14336,91142,473367,nan
0,512,3072,8192,21504,125952,nan
0,512,4096,8192,16384,112640,nan
0,512,0,8192,16384,102400,nan
0,512,2048,8192,16384,106496,nan
0,512,3072,8192,16384,84992,nan
0,512,0,8192,16384,98304,nan
0,512,0,8192,16384,114688,nan
0,0,4096,14336,53248,174080,nan
512,512,4096,24577,98326,361776,nan
512,512,3072,25088,81920,405509,nan
512,512,4096,24577,96280,345916,nan
512,512,3072,23043,150035,463492,nan
512,512,4096,23552,97812,481586,nan
0,512,4096,24576,89600,592897,nan
512,512,4096,23552,118786,718387,nan
0,0,0,16384,61440,215040,nan
0,0,0,0,49152,163840,nan
0,512,4096,12288,40960,205919,nan
512,512,4096,12288,66063,294700,nan
0,0,0,8192,16384,32768,nan
0,0,2560,10240,34816,107008,nan
0,0,2560,11264,33792,111616,nan
512,512,4096,24576,55867,267223,nan
512,512,4096,12288,57376,160219,nan
0,0,0,8192,31744,90112,nan
0,512,4096,12288,42496,216623,nan
0,512,1024,6144,17920,72704,nan
0,0,2048,8192,18432,53248,nan
0,0,0,8192,31744,90112,nan
512,512,4096,24576,53296,227245,nan
0,0,0,8192,16384,65536,nan
0,512,4096,12288,51200,176640,nan
512,512,4096,24576,55356,271311,nan
512,0,2560,12288,64000,253952,nan
0,512,3072,11264,27648,118784,nan
0,512,4096,8192,28672,140302,nan
0,512,4096,8192,28672,140814,nan
512,512,4096,18945,59409,242943,nan
512,512,4096,18945,59920,247544,nan
512,512,4096,22528,93725,410558,nan
512,512,4096,10753,59413,264033,nan
512,512,4096,10753,60438,264565,nan
512,512,4096,10753,59413,257391,nan
512,512,4096,10753,59927,260476,nan
512,512,4096,22528,92192,413115,nan
512,512,4096,21504,120832,553111,nan
512,512,4096,20480,114688,525982,nan
512,512,4096,24576,112153,451543,nan
512,512,4096,28672,166968,704109,nan
512,512,4096,22528,96787,408606,nan
0,512,4096,13312,38400,215610,nan
512,512,4096,12288,45056,355332,nan
512,512,3072,9216,51200,217138,nan
512,512,4096,20480,110612,407955,nan
512,512,4096,16384,100888,593233,nan
512,512,4096,13312,64512,291454,nan
512,512,4096,18432,86048,350692,nan
512,512,4096,16384,73788,378961,nan
0,512,4096,16384,61440,314574,nan
0,512,4096,20480,57361,337005,nan
512,512,4096,32768,151618,668644,nan
512,512,4096,8192,65536,311324,nan
512,512,4096,24576,130102,572260,nan
0,512,4096,15360,47104,297040,nan
0,512,4096,16384,59392,333461,nan
512,512,4096,11264,59392,285781,nan
0,512,4096,12288,45056,245760,nan
0,512,4096,16384,61440,324871,nan
0,512,4096,15360,56832,152656,nan
512,512,3584,10240,46592,213025,nan
512,512,4096,10240,52224,217621,nan
0,512,4096,16384,49152,264955,nan
512,512,4096,22528,92176,249354,nan
0,0,2048,8192,17408,61440,nan
0,0,0,5120,12288,37888,nan
0,512,4096,16384,49152,249968,nan
0,0,3072,8192,21504,87040,nan
0,0,2048,7168,9728,48640,nan
512,512,4096,20480,47180,215772,nan
0,512,0,10240,51200,238592,nan
512,512,4096,17408,77824,495645,nan
512,512,4096,29184,129047,571918,nan
0,0,4096,16384,49152,176128,nan
0,512,1536,13312,59392,269824,nan
0,512,4096,8192,20480,113722,nan
0,0,0,10240,27648,96768,nan
512,512,4096,8192,32768,217108,nan
0,0,4096,8192,16384,40448,nan
0,0,0,6144,18432,62464,nan
0,512,4096,8192,20480,109115,nan
0,512,4096,16384,57344,350228,nan
0,0,4096,12288,32768,88064,nan
0,0,4096,16384,61440,202240,nan
0,512,4096,8192,82944,425984,nan
0,512,4096,16384,57344,337431,nan
0,0,4096,12800,38912,90684,nan
0,512,4096,8192,20480,115766,nan
512,512,4096,28672,154690,801003,nan
512,512,4096,32768,157764,816924,nan
512,512,4096,28672,149061,781004,nan
512,512,4096,32768,164954,697343,nan
512,512,4096,8192,45068,178317,nan
512,512,4096,8192,45579,180870,nan
512,512,4096,12288,53265,225530,nan
512,512,4096,12288,53265,222464,nan
512,512,4096,19456,92198,410132,nan
0,512,2048,7680,26112,84480,nan
512,512,4096,16384,90624,419903,nan
0,0,0,12288,36864,106496,nan
0,512,4096,10240,26624,160256,nan
512,512,4096,32768,172128,591344,nan
0,0,4096,16384,61440,202240,nan
0,0,0,0,16384,32768,nan
0,512,4096,14336,47104,255048,nan
0,0,0,0,0,143360,nan
0,0,0,0,0,163840,nan
0,0,0,0,0,151552,nan
512,512,4096,16384,86016,330454,nan
512,512,4096,12288,83968,415413,nan
0,512,2560,5632,15360,56320,nan
0,512,2048,5120,16384,107520,nan
0,512,2560,6144,19456,53248,nan
0,512,3072,6144,25600,102400,nan
512,512,4096,18434,80938,358948,nan
0,0,4096,8192,16384,49152,nan
0,0,4096,11264,29184,106496,nan
0,512,4096,14336,55296,310418,nan
0,512,4096,8192,32768,185358,nan
512,512,4096,12288,60416,244750,nan
512,512,4096,16384,91658,344964,nan
0,512,3072,7168,25600,169984,nan
0,0,2048,14336,36864,119296,nan
0,512,4096,27648,89088,324609,nan
0,0,4096,15360,38400,114688,nan
512,512,4096,12288,45056,358916,nan
0,512,4096,12288,45056,356352,nan
512,512,4096,16384,96292,427981,nan
512,512,4096,14336,86016,356428,nan
0,512,2048,8192,19456,88576,nan
512,512,4096,24576,84028,404076,nan
512,512,4096,23552,97810,393766,nan
512,512,2560,7168,40960,180762,nan
512,512,2560,8192,42498,194098,nan
0,512,2048,8192,19456,74752,nan
512,512,4096,16384,73788,377428,nan
512,512,4096,7168,43008,129569,nan
512,512,4096,16384,104987,459087,nan
512,512,4096,20480,90643,502656,nan
512,512,4096,16384,88092,424311,nan
0,0,4096,8192,32768,256,nan
0,0,0,0,0,11264,nan
0,0,3072,8192,30720,101376,nan
0,0,0,16384,53248,178176,nan
512,512,4096,28672,147456,616752,nan
0,0,0,10240,53248,167936,nan
512,512,4096,28672,145408,621309,nan
0,0,0,16384,53248,178176,nan
0,0,0,10240,53248,167936,nan
0,0,0,16384,61440,193024,nan
512,512,4096,16384,80898,381555,nan
512,512,4096,16384,82948,358579,nan
512,512,4096,7168,40960,173128,nan
0,0,0,10240,45056,139264,nan
512,512,4096,8192,32768,186880,nan
0,512,4096,8192,48128,244738,nan
512,512,4096,16384,69632,358410,nan
0,0,0,16384,57344,177152,nan
512,512,4096,20480,98304,504942,nan
512,512,3584,13312,62487,276345,nan
512,512,4096,18432,101418,452605,nan
512,512,3072,12800,71182,279724,nan
512,512,4096,26632,105554,358262,nan
0,512,4096,14336,55296,236674,nan
0,0,4096,11264,36864,107008,nan
512,512,4096,10752,58373,325821,nan
512,512,4096,6144,36864,170016,nan
512,512,4096,14336,72704,366210,nan
512,512,4096,14336,67072,338973,nan
512,512,4096,29184,124416,533806,nan
0,0,0,8192,16384,32768,nan
512,512,4096,12288,61956,233686,nan
512,512,4096,30720,124928,510154,nan
0,0,0,8192,16384,32768,nan
512,512,4096,9728,53256,243863,nan
512,512,4096,30720,124928,496891,nan
512,512,4096,23040,110645,448732,nan
512,512,4096,15872,73250,318492,nan
512,512,4096,28676,122992,498393,nan
0,0,0,8192,16384,32768,nan
512,512,4096,11264,69120,367719,nan
0,0,0,8192,16384,32768,nan
0,512,4096,8192,14336,89088,nan
512,512,4096,16384,90112,420936,nan
0,512,4096,16384,55296,297584,nan
0,512,4096,8192,16384,85521,nan
512,512,4096,16384,92703,359355,nan
512,512,4096,8192,49184,250392,nan
0,0,0,10240,28672,118784,nan
0,512,4096,13312,59392,382617,nan
0,0,0,10752,33792,101376,nan
0,0,4096,8192,32768,87040,nan
0,0,2048,5120,9216,34816,nan
0,0,0,8192,16384,65536,nan
0,512,2048,5120,9728,48128,nan
0,512,2560,8704,26112,138243,nan
0,0,0,8192,30720,83968,nan
0,0,0,8192,30720,83968,nan
0,0,4096,16384,61440,229376,nan
0,0,0,0,30720,83456,nan
0,0,4096,14336,43008,149504,nan
0,0,0,0,30720,83456,nan
512,512,4096,16384,81956,346700,nan
512,512,4096,28672,146432,640745,nan
512,512,4096,16400,82016,296128,nan
0,512,3072,10240,28672,136757,nan
0,0,4096,6144,10240,40960,nan
512,512,4096,8192,24576,124992,nan
0,0,4096,8192,16384,65600,nan
0,512,4096,26624,106496,566391,nan
512,512,4096,16384,111622,471222,nan
512,512,2048,6144,42496,315904,nan
0,0,4096,8192,32768,129024,nan
512,0,4096,20480,87552,399360,nan
512,512,4096,21504,105472,455680,nan
0,512,3072,6144,17408,73728,nan
0,0,4096,12288,31744,90112,nan
0,0,0,0,9216,18432,nan
0,512,4096,8192,16384,64003,nan
0,0,3072,11264,27648,75776,nan
0,0,0,13312,38912,140288,nan
0,0,4096,10240,34816,97280,nan
0,512,4096,9216,23552,90644,nan
0,0,4096,8192,20480,53248,nan
512,512,4096,13312,56832,247889,nan
512,512,4096,13824,64024,206722,nan
512,512,4096,13824,64024,199057,nan
512,512,4096,26630,115812,504284,nan
512,512,4096,22530,80405,319863,nan
0,512,4096,8192,29184,134733,nan
0,0,0,0,0,161792,nan
512,512,4096,26624,105984,549376,nan
512,512,4096,25600,105984,550912,nan
512,512,4096,25600,107520,539136,nan
512,512,4096,16384,91166,277655,nan
512,512,4096,16384,94232,412755,nan
512,512,4096,20480,98304,504431,nan
512,512,4096,26122,121000,531162,nan
0,512,4096,15360,47616,242176,nan
0,512,4096,15360,82944,327168,nan
0,512,4096,6144,16384,98312,nan
0,512,4096,8192,16384,84505,nan
512,512,4096,30720,134693,513112,nan
0,512,4096,23552,61440,282680,nan
512,512,4096,8192,60416,234042,nan
0,512,1024,6144,10240,43008,nan
512,512,4096,16384,87561,381092,nan
512,512,4096,20480,81920,296486,nan
512,512,4096,20480,97797,472408,nan
512,512,4096,15360,92672,376386,nan
512,512,4096,8192,28676,119361,nan
512,512,4096,14336,117264,555787,nan
0,0,2560,6144,12288,39936,nan
0,0,2560,8192,14336,53760,nan
512,512,4096,16384,98816,443466,nan
512,512,4096,16384,89600,421437,nan
0,0,0,0,0,69632,nan
0,0,2560,7168,14336,54272,nan
0,0,0,8192,25600,76800,nan
0,512,3072,20480,63488,282677,nan
0,512,4096,4096,5632,78336,nan
512,512,4096,32768,137248,553285,nan
0,0,0,4608,15360,137216,nan
0,512,4096,16384,65536,338548,nan
0,512,4096,16384,49152,286776,nan
0,0,4096,8192,32768,163840,nan
512,512,4096,26624,170496,906348,nan
0,0,4096,16384,65536,226304,nan
0,0,0,0,0,151552,nan
512,512,3072,12288,89600,481285,nan
0,0,0,8192,16384,65536,nan
512,512,4096,14336,139264,570678,nan
0,0,0,0,55296,186368,nan
0,0,0,14336,49152,159744,nan
0,0,0,16384,48128,158720,nan
0,512,4096,14336,45056,212992,nan
0,0,0,0,0,153088,nan
512,512,4096,8192,34304,153099,nan
0,0,0,16384,48128,164864,nan
0,0,0,8192,16384,65536,nan
0,0,0,8192,16384,65536,nan
0,0,0,0,16384,32768,nan
0,0,4096,6144,16384,32768,nan
512,512,4096,30720,137272,564092,nan
0,0,4096,14336,47104,172032,nan
512,512,2048,7168,36864,219186,nan
512,512,4096,16384,83980,429840,nan
512,0,3072,14336,95744,488448,nan
0,0,4096,10240,32768,92672,nan
0,512,4096,16384,61440,286535,nan
512,512,4096,32768,127088,518750,nan
512,512,4096,16384,94264,399829,nan
0,0,4096,8192,16384,65600,nan
0,512,4096,8192,20480,168511,nan
0,512,4096,10240,31744,159800,nan
512,512,4096,32768,147456,523802,nan
0,512,4096,32768,211456,1028608,nan
0,512,4096,8192,32768,187410,nan
512,512,2560,11264,78336,290313,nan
0,512,4096,8192,16384,76800,nan
512,512,4096,8192,47116,178292,nan
0,0,3072,8192,16384,32768,nan
512,512,3584,16384,75786,333022,nan
0,512,4096,14336,38406,239187,nan
0,0,3072,7168,20480,124928,nan
0,512,4096,8192,47104,224768,nan
0,0,4096,8192,32768,114688,nan
0,0,4096,12288,28672,119808,nan
0,0,4096,16384,65536,211968,nan
0,512,3584,16384,64000,241152,nan
0,0,4096,16384,49152,229376,nan
0,0,4096,16384,61440,211968,nan
0,512,4096,16384,65536,361984,nan
0,0,0,15360,39936,129024,nan
512,512,4096,14340,73301,320376,nan
0,512,4096,15360,47104,328245,nan
512,512,3072,11264,62466,261198,nan
512,512,4096,14336,84531,305010,nan
0,0,0,12288,41472,126464,nan
0,0,0,15360,46080,149504,nan
0,512,4096,14336,45056,208896,nan
512,512,4096,12288,41472,246792,nan
0,0,0,15360,47104,150528,nan
512,512,4096,6144,45568,132644,nan
0,512,4096,6144,23040,100394,nan
512,512,4096,8192,28680,197267,nan
512,512,4096,8192,61448,196743,nan
0,512,3072,6144,19456,139272,nan
512,512,4096,12288,73728,409258,nan
512,512,4096,8198,76818,344341,nan
0,512,3072,5120,17408,86016,nan
0,512,4096,8192,28672,92209,nan
0,512,4096,8192,31232,146011,nan
0,512,4096,8192,16384,100923,nan
0,512,4096,8192,32768,164032,nan
0,512,4096,8192,32768,192001,nan
0,512,4096,8192,16384,96312,nan
0,512,4096,8192,21504,112690,nan
0,512,4096,8192,16384,100412,nan
512,512,3072,7168,37894,193113,nan
0,512,4096,8192,32768,138861,nan
0,512,4096,7168,27136,105012,nan
512,512,4096,15360,62483,275758,nan
512,512,4096,8192,52236,242464,nan
0,512,3072,5120,19456,89621,nan
0,512,4096,7680,9737,34446,nan
0,0,4096,8192,16384,65536,nan
0,512,4096,8192,16384,115742,nan
0,512,4096,8192,16384,102436,nan
0,512,4096,8192,32768,202241,nan
0,0,0,0,16384,32768,nan
0,512,4096,7680,24576,110637,nan
0,512,4096,8192,14336,106496,nan
0,512,4096,8192,16384,65568,nan
0,512,4096,7168,25088,51753,nan
0,512,4096,8192,16384,76302,nan
0,512,4096,8192,32768,163968,nan
0,512,4096,8192,32768,184855,nan
512,512,4096,8192,38411,186999,nan
512,512,4096,15360,72217,280332,nan
512,512,3072,8192,27139,168506,nan
512,512,4096,14851,84507,498068,nan
512,512,4096,7168,53760,194108,nan
0,512,4096,8192,25088,124978,nan
512,512,4096,8192,49152,183929,nan
0,512,4096,8192,32768,118936,nan
512,512,4096,15360,108033,606389,nan
512,512,3072,5120,42497,163357,nan
0,512,4096,8192,16384,100923,nan
0,512,4096,8192,20480,116796,nan
512,512,2560,6144,31744,131106,nan
0,512,3072,7168,23552,119319,nan
512,512,4096,8192,19482,81110,nan
0,512,4096,8192,22528,109570,nan
0,0,4096,8192,16384,63488,nan
0,512,4096,8192,32768,261122,nan
0,512,4096,8192,20480,110137,nan
0,512,4096,8192,32768,158325,nan
0,512,4096,8192,16384,79405,nan
0,512,3072,8192,22016,105473,nan
0,512,4096,6656,24576,97319,nan
0,512,4096,8192,16384,100411,nan
512,512,4096,23045,106116,424670,nan
0,512,3072,5120,26112,140349,nan
0,512,4096,8192,18460,135288,nan
512,512,3072,10240,60963,309714,nan
0,512,2560,7168,17928,84610,nan
0,512,4096,8192,23040,136206,nan
0,512,4096,8192,16384,91160,nan
0,512,4096,8192,14336,63508,nan
0,512,3072,8192,16384,94240,nan
512,512,4096,11776,53256,226434,nan
0,0,0,0,16384,32768,nan
0,512,4096,8192,16384,108068,nan
0,512,4096,8192,29696,127553,nan
0,0,4096,8192,26624,82944,nan
0,0,3072,3072,27648,83968,nan
512,512,4096,24576,133632,736768,nan
512,512,3072,6144,36352,171565,nan
0,512,4096,8192,22528,136214,nan
0,0,4096,16384,40960,150528,nan
0,0,0,6144,16384,32768,nan
0,512,3072,5632,16896,102924,nan
0,512,4096,16384,36355,177831,nan
0,512,4096,12288,51200,403456,nan
0,0,4096,16384,65536,212992,nan
512,512,4096,28680,139400,571471,nan
512,512,3072,19456,86055,358311,nan
0,0,0,7168,21504,58368,nan
0,512,4096,11264,34308,143989,nan
512,512,3072,8192,40960,193029,nan
0,512,2560,4096,7680,54272,nan
0,512,2048,4096,7680,52224,nan
0,0,0,11264,29184,100352,nan
0,0,0,8192,16384,65536,nan
0,512,4096,8192,29184,134733,nan
0,512,4096,8192,29184,134222,nan
512,512,4096,16384,86032,348039,nan
512,512,4096,8192,68608,318656,nan
0,0,4096,16384,61440,201728,nan
0,512,4096,16384,61440,315455,nan
0,512,4096,16384,61440,333479,nan
0,0,4096,16384,57344,188416,nan
0,0,0,16384,57344,188416,nan
0,0,4096,16384,57344,210944,nan
0,0,0,8192,16384,32768,nan
0,512,4096,8192,16384,98368,nan
0,0,4096,8192,16384,98304,nan
512,512,4096,24576,103434,395625,nan
0,0,4096,8192,16384,32768,nan
0,0,0,16384,49152,143360,nan
0,512,4096,16384,57344,266392,nan
512,512,4096,8192,38400,170032,nan
512,512,4096,12288,72706,411161,nan
512,512,4096,12288,81920,420357,nan
512,512,4096,8192,41988,170077,nan
512,512,4096,8192,41988,171610,nan
0,512,4096,8192,28672,146474,nan
512,512,4096,8192,40454,182388,nan


==> data/slope_aggregate.csv <==
metric,method,lo,hi,n_lo,n_hi,mean_lo,mean_hi,median_lo,median_hi,rate_mean,rate_median
boxes,can,2,3,4166,4166,15.982477196351416,90.24579932789246,1.0,92.0,2.497368745002927,6.523561956057013
boxes,ds,2,3,4166,4166,9.205952952472396,46.11905904944791,1.0,42.0,2.324724103781495,5.392317422778761
boxes,vdb,2,3,4166,4166,206.84013442150743,348.5444071051368,0.0,512.0,0.7528263301830096,
boxes,can,3,4,4166,4166,90.24579932789246,403.2618819011042,92.0,364.0,2.159785356729332,1.9842326841416833
boxes,ds,3,4,4166,4166,46.11905904944791,189.49639942390783,42.0,160.0,2.0387354527356103,1.929610672108602
boxes,vdb,3,4,4166,4166,348.5444071051368,3228.458953432549,512.0,4096.0,3.2114313019935596,3.0
boxes,can,4,5,4166,4166,403.2618819011042,1678.9863178108496,364.0,1404.0,2.0578015263125358,1.9475325801058645
boxes,ds,4,5,4166,4166,189.49639942390783,699.7021123379741,160.0,539.5,1.8845704106754186,1.7535510546006547
boxes,vdb,4,5,4166,4166,3228.458953432549,12805.138502160346,4096.0,12288.0,1.9878052674937159,1.584962500721156
boxes,can,5,6,4166,4166,1678.9863178108496,6907.734037445991,1404.0,5383.5,2.040622063397847,1.939001488232673
boxes,ds,5,6,4166,4166,699.7021123379741,2476.792606817091,539.5,1700.0,1.8236603180428277,1.6558398815370472
boxes,vdb,5,6,4166,4166,12805.138502160346,55211.09481517043,12288.0,47110.5,2.1082353521014685,1.9387985227358993
boxes,can,6,7,4166,4166,6907.734037445991,29250.649303888622,5383.5,21990.0,2.082184207696108,2.0302312752050966
boxes,ds,6,7,4166,4166,2476.792606817091,9196.534325492079,1700.0,5555.0,1.8926172199655975,1.7082521652513902
boxes,vdb,6,7,4166,4166,55211.09481517043,248568.7861257801,47110.5,198959.5,2.1706150275872917,2.078354238051984
boxes,can,7,8,4166,63,29250.649303888622,45251.95238095238,21990.0,42169.0,0.629511388256698,0.9393352056113397
boxes,ds,7,8,4166,63,9196.534325492079,13263.920634920634,5555.0,11213.0,0.5283450843017419,1.013313501210162
boxes,vdb,7,8,4166,63,248568.7861257801,435466.3968253968,198959.5,397879.0,0.8089162539862453,0.999854968718986
raw,can,2,3,4166,4166,10.252760441670667,52.770523283725396,2.0,54.0,2.36371989805487,4.754887502163468
raw,ds,2,3,4166,4166,8.117138742198751,37.3922227556409,2.0,34.0,2.2036950556829358,4.087462841250339
raw,vdb,2,3,4166,4166,4359.582333173308,6992.770523283725,529.0,10011.0,0.6816742368767885,4.24217455978945
raw,can,3,4,4166,4166,52.770523283725396,235.5753720595295,54.0,212.5,2.158384527469809,1.9764315288615955
raw,ds,3,4,4166,4166,37.3922227556409,151.6435429668747,34.0,130.0,2.0198739299308874,1.9349049717781153
raw,vdb,3,4,4166,4166,6992.770523283725,9750.416706673068,10011.0,11439.0,0.47959971501840915,0.19237484454379575
raw,can,4,5,4166,4166,235.5753720595295,992.0924147863658,212.5,835.0,2.074285793663554,1.9743133563363504
raw,ds,4,5,4166,4166,151.6435429668747,558.538166106577,130.0,437.0,1.8809717976830918,1.749121656472144
raw,vdb,4,5,4166,4166,9750.416706673068,14470.52112337974,11439.0,14703.0,0.5695810960217949,0.3621496156836414
raw,can,5,6,4166,4166,992.0924147863658,4118.7131541046565,835.0,3250.5,2.0536472328367266,1.9608135514534153
raw,ds,5,6,4166,4166,558.538166106577,1978.3701392222756,437.0,1370.5,1.8245845978813786,1.6489971433251767
raw,vdb,5,6,4166,4166,14470.52112337974,31663.93206913106,14703.0,28581.5,1.1297235441528553,0.9589710806393285
raw,can,6,7,4166,4166,4118.7131541046565,17447.59961593855,3250.5,13302.0,2.0827630098103675,2.0329096167736336
raw,ds,6,7,4166,4166,1978.3701392222756,7354.535765722516,1370.5,4480.5,1.8943219088021037,1.7089574102061715
raw,vdb,6,7,4166,4166,31663.93206913106,108785.3478156505,28581.5,88988.0,1.780571927093383,1.6385291690636408
raw,can,7,8,4166,63,17447.59961593855,27126.365079365078,13302.0,24822.0,0.6366671712979717,0.8999761873678294
raw,ds,7,8,4166,63,7354.535765722516,10659.809523809523,4480.5,9070.0,0.5354754759226619,1.017442812383938
raw,vdb,7,8,4166,63,108785.3478156505,190335.9841269841,88988.0,175662.0,0.8070640827105864,0.9811194273707186
blosc2,can,2,3,4166,4166,74.25276044167067,115.26452232357177,66.0,118.0,0.6344319630239296,0.8382489300033878
blosc2,ds,2,3,4166,4166,72.11713874219875,101.33077292366778,66.0,98.0,0.49065830573597863,0.5703157247567547
blosc2,vdb,2,3,4166,4166,4359.582333173308,6992.770523283725,529.0,10011.0,0.6816742368767885,4.24217455978945
blosc2,can,3,4,4166,4166,115.26452232357177,237.91958713394143,118.0,231.0,1.0455255198842206,0.9691059920542162
blosc2,ds,3,4,4166,4166,101.33077292366778,203.0540086413826,98.0,194.0,1.0027911392454485,0.9852029980719195
blosc2,vdb,3,4,4166,4166,6992.770523283725,9750.416706673068,10011.0,11439.0,0.47959971501840915,0.19237484454379575
blosc2,can,4,5,4166,4166,237.91958713394143,655.5585693710993,231.0,581.0,1.462250631501215,1.3306453119884714
blosc2,ds,4,5,4166,4166,203.0540086413826,506.1164186269803,194.0,432.0,1.3176057678650013,1.1549746599763409
blosc2,vdb,4,5,4166,4166,9750.416706673068,14470.52112337974,11439.0,14703.0,0.5695810960217949,0.3621496156836414
blosc2,can,5,6,4166,4166,655.5585693710993,2092.3876620259243,581.0,1666.5,1.674353582572541,1.5202112487057193
blosc2,ds,5,6,4166,4166,506.1164186269803,1488.5600096015362,432.0,1080.0,1.5563762015106928,1.3219280948873624
blosc2,vdb,5,6,4166,4166,14470.52112337974,31663.93206913106,14703.0,28581.5,1.1297235441528553,0.9589710806393285
blosc2,can,6,7,4166,4166,2092.3876620259243,7234.385261641863,1666.5,5262.5,1.7897202615007013,1.6589270107308727
blosc2,ds,6,7,4166,4166,1488.5600096015362,5129.536485837734,1080.0,3222.5,1.7849110838418971,1.5771490461981823
blosc2,vdb,6,7,4166,4166,31663.93206913106,108785.3478156505,28581.5,88988.0,1.780571927093383,1.6385291690636408
blosc2,can,7,8,4166,63,7234.385261641863,10266.619047619048,5262.5,9333.0,0.5050188238773544,0.8265925674144173
blosc2,ds,7,8,4166,63,5129.536485837734,7208.809523809524,3222.5,6244.0,0.49093256260070045,0.9542901787288957
blosc2,vdb,7,8,4166,63,108785.3478156505,190335.9841269841,88988.0,175662.0,0.8070640827105864,0.9811194273707186


==> data/storage_aggregate.csv <==
level,n,vdb_mean,vdb_median,can_raw_mean,can_raw_median,can_b2_mean,can_b2_median,ds_raw_mean,ds_raw_median,ds_b2_mean,ds_b2_median
2,4166,4359.582333173308,529.0,10.252760441670667,2.0,74.25276044167067,66.0,8.117138742198751,2.0,72.11713874219875,66.0
3,4166,6992.770523283725,10011.0,52.770523283725396,54.0,115.26452232357177,118.0,37.3922227556409,34.0,101.33077292366778,98.0
4,4166,9750.416706673068,11439.0,235.5753720595295,212.5,237.91958713394143,231.0,151.6435429668747,130.0,203.0540086413826,194.0
5,4166,14470.52112337974,14703.0,992.0924147863658,835.0,655.5585693710993,581.0,558.538166106577,437.0,506.1164186269803,432.0
6,4166,31663.93206913106,28581.5,4118.7131541046565,3250.5,2092.3876620259243,1666.5,1978.3701392222756,1370.5,1488.5600096015362,1080.0
7,4166,108785.3478156505,88988,17447.59961593855,13302,7234.385261641863,5262.5,7354.535765722516,4480.5,5129.536485837734,3222.5
8,63,190335.9841269841,175662.0,27126.365079365078,24822.0,10266.619047619048,9333.0,10659.809523809523,9070.0,7208.809523809524,6244.0


==> data/storage_can_blosc2.csv <==
l2,l3,l4,l5,l6,l7,l8
100,165,245,595,3025,9046,nan
77,66,66,387,601,1635,nan
66,100,187,382,1208,2765,nan
66,108,247,835,2795,9483,nan
66,108,247,836,2795,9502,nan
77,66,161,395,820,2015,nan
66,108,248,842,2825,9520,nan
66,147,233,535,853,2320,nan
84,66,243,627,1998,6013,nan
66,118,225,549,1388,5361,nan
74,181,477,1633,5087,17832,nan
66,133,185,375,1105,3195,nan
96,162,359,1428,3709,11763,nan
85,187,353,820,3208,9459,nan
78,98,184,246,1275,3427,nan
78,98,184,247,1245,3306,nan
96,179,395,1085,3672,10869,nan
66,161,236,427,1305,3444,nan
94,149,283,722,3376,10300,nan
85,125,388,1027,3154,10243,nan
77,66,188,321,2214,4790,nan
66,146,207,416,1760,5749,nan
85,127,228,950,2709,8989,nan
92,142,349,1073,3511,10795,nan
66,161,262,805,2464,9619,nan
84,185,376,1134,4166,15637,nan
93,163,377,946,2725,10316,nan
84,158,283,514,929,1446,nan
66,140,155,312,1094,1820,nan
92,166,385,972,2079,4562,nan
66,148,367,1212,2610,6685,nan
66,105,227,549,788,3041,nan
66,135,246,669,1527,4307,nan
100,146,389,1265,6181,23357,nan
100,173,419,1024,4138,12883,nan
100,122,168,421,1297,3312,nan
73,96,191,341,841,2411,nan
66,167,326,980,3904,11766,nan
92,179,370,1623,5316,21085,nan
100,158,323,892,4193,14133,nan
100,158,331,907,4244,13869,nan
92,135,284,756,2190,7238,nan
66,66,321,539,1851,4569,nan
82,123,375,1060,2505,8008,nan
84,130,253,681,2475,7854,nan
91,136,218,630,1666,5955,nan
66,173,259,735,1336,3843,nan
92,154,232,870,2240,5004,nan
88,169,337,920,3193,8943,nan
66,66,112,112,493,1256,nan
66,172,307,571,2720,4766,nan
66,66,66,241,862,1956,nan
66,66,66,356,592,1822,nan
81,137,372,1054,2923,9774,nan
66,66,191,307,787,2165,nan
84,100,206,544,1630,3907,nan
66,129,250,493,3164,8817,nan
77,162,282,689,2416,9013,nan
71,147,280,724,2211,7980,nan
73,137,250,610,2347,9078,nan
66,66,374,616,1621,4685,nan
66,152,301,707,1269,2653,nan
73,157,538,1462,5593,17629,nan
84,107,300,794,2909,9566,nan
84,168,432,1138,4034,12350,nan
66,99,275,565,1801,4529,nan
85,146,259,739,2524,9060,nan
81,129,189,391,1798,5418,nan
66,98,190,344,1329,6632,nan
66,66,66,777,2077,4048,nan
66,66,280,817,2258,8487,nan
66,66,66,658,1627,3134,nan
66,66,209,494,1164,3893,nan
66,66,66,586,1030,2727,nan
66,107,301,789,2289,8744,nan
66,170,258,619,2846,9287,nan
66,66,66,66,2110,3934,nan
66,178,499,1576,5844,20515,nan
66,160,484,1249,4548,13901,nan
66,66,66,66,66,66,nan
66,66,66,66,66,66,nan
66,66,66,66,66,66,nan
96,146,329,1610,4981,15078,nan
66,152,419,1197,4182,12082,nan
92,167,322,978,2438,8067,nan
85,147,488,1959,7974,33390,nan
66,130,609,1795,8105,35869,nan
92,167,388,1093,2909,10424,nan
90,157,376,1204,3846,15071,nan
66,146,194,402,1285,4092,nan
94,178,384,1245,4369,16241,nan
66,66,154,299,496,1200,nan
66,66,66,66,66,1339,nan
92,192,376,1586,5364,19767,nan
92,131,396,1455,5423,17625,nan
77,219,536,1761,7519,29017,nan
92,198,447,1885,6947,27316,nan
66,152,212,676,2316,10964,nan
89,174,445,1491,4218,13329,nan
66,66,196,459,1063,2392,nan
66,123,138,341,1010,2804,nan
89,113,235,461,1391,4046,nan
66,66,220,363,548,2407,nan
85,124,243,812,2138,8201,nan
66,121,182,408,1860,5515,nan
66,85,145,254,651,1796,nan
86,132,208,980,2478,8699,nan
77,117,226,440,1863,5454,nan
86,132,202,981,2517,8435,nan
85,191,400,1067,3679,16484,nan
66,66,66,631,1594,3502,nan
66,66,66,66,1733,3640,nan
73,112,220,653,2185,7394,nan
73,112,216,657,2241,8495,nan
85,158,228,895,2872,7775,nan
92,154,228,823,1774,6913,nan
66,66,202,664,2113,7428,nan
66,66,66,581,1244,1955,nan
93,96,288,386,1783,2788,nan
89,105,232,526,1463,3430,nan
66,138,211,685,1187,3911,nan
93,111,327,554,2525,5210,nan
82,89,219,305,1289,2358,nan
66,104,201,205,434,1066,nan
92,127,373,762,2767,6725,nan
66,66,159,247,525,1072,nan
66,66,198,345,941,5643,nan
66,66,205,349,953,5596,nan
66,66,66,482,1351,4350,nan
92,159,279,820,4313,25326,nan
93,141,346,1324,9740,63171,nan
66,66,203,327,775,4232,nan
100,180,406,1237,4501,17755,nan
84,160,375,1247,4591,16261,nan
100,161,412,1210,4119,15409,nan
92,66,393,1087,3744,13205,nan
66,66,217,406,680,3119,nan
85,163,324,940,3065,10258,nan
100,169,249,1017,2624,8187,nan
66,173,327,1108,3141,14696,nan
89,131,253,841,2896,7257,nan
66,135,365,473,2009,5403,nan
84,130,225,348,793,3238,nan
66,104,170,274,563,2094,nan
85,90,175,316,901,2073,nan
85,130,249,994,3007,7682,nan
77,85,215,480,1384,4099,nan
66,107,253,331,945,2595,nan
66,150,253,309,499,1433,nan
85,169,255,642,2184,8246,nan
66,66,193,287,539,1871,nan
66,66,66,570,898,3688,nan
66,66,66,349,729,2297,nan
66,66,170,306,553,2080,nan
66,66,66,518,1071,3140,nan
94,183,460,1341,4857,17896,nan
92,130,315,597,2900,9726,nan
66,66,191,360,1573,4950,nan
66,66,185,278,334,581,nan
66,116,203,382,1021,3987,nan
81,119,150,307,1426,3409,nan
85,119,153,262,1403,3431,nan
89,119,150,304,1413,3554,nan
86,119,158,296,1406,3585,nan
66,115,221,410,1712,4622,nan
66,178,458,1341,4940,21457,nan
100,152,263,757,2647,8679,nan
66,177,276,609,2464,9996,nan
66,121,220,515,1535,5680,nan
66,119,214,529,1546,5591,nan
73,106,206,465,1348,4883,nan
89,135,267,794,2576,9304,nan
89,148,288,908,3426,13289,nan
66,66,178,570,1810,7765,nan
80,130,200,694,1720,5250,nan
80,130,199,699,1713,5218,nan
77,113,206,464,1586,4162,nan
77,113,201,457,1551,4107,nan
66,117,276,743,2247,5590,nan
66,139,183,254,1033,3034,nan
73,104,272,593,1973,7350,nan
66,127,250,596,2153,7267,nan
92,166,352,1166,3997,15076,nan
85,123,253,746,2715,9828,nan
66,66,66,562,895,1836,nan
66,178,283,946,3890,18511,nan
66,108,182,259,616,1354,nan
84,146,199,761,2057,4767,nan
100,163,317,936,4461,14923,nan
92,172,371,1747,5522,22595,nan
66,66,270,549,1465,5858,nan
66,178,289,978,3531,15928,nan
66,142,262,606,2575,9802,nan
66,131,228,267,1029,2405,nan
66,108,182,259,616,1354,nan
66,167,266,1041,5666,29163,nan
66,66,66,66,66,1476,nan
66,66,194,301,961,2669,nan
92,151,258,844,2997,10703,nan
66,143,203,285,1230,3536,nan
66,161,209,691,1947,4227,nan
66,66,312,690,975,2121,nan
66,66,82,235,636,2069,nan
66,66,66,386,606,1124,nan
66,66,208,399,637,1229,nan
66,66,66,713,1925,2996,nan
77,141,306,621,2233,6625,nan
77,124,227,1112,2947,7235,nan
66,114,185,423,788,1518,nan
66,66,66,505,1029,2852,nan
92,194,540,1532,4570,11126,nan
66,110,180,318,1067,4573,nan
66,96,433,1169,2545,5818,nan
66,146,237,348,812,2656,nan
71,122,188,558,2266,6316,nan
89,136,268,760,2930,10615,nan
66,66,225,470,1426,4844,nan
85,139,210,689,2190,6620,nan
66,100,229,572,1466,5453,nan
66,127,189,306,733,3229,nan
93,170,297,824,2675,9411,nan
66,148,247,596,1934,6480,nan
73,150,315,974,3276,11365,nan
66,135,200,449,1574,4635,nan
66,128,342,1107,3102,11605,nan
100,147,323,938,2235,9411,nan
66,156,325,1060,2227,7147,nan
66,159,233,397,2131,5549,nan
100,169,254,1252,3283,11204,nan
92,198,660,2082,6784,26726,nan
84,167,525,1929,6043,23335,nan
82,146,263,642,1821,4106,nan
88,90,291,814,1487,4531,nan
66,66,252,384,756,1549,nan
66,66,66,371,581,1956,nan
66,66,66,283,515,1486,nan
85,153,429,1099,2597,7762,nan
66,66,180,370,848,1942,nan
81,96,249,531,1221,2464,nan
84,92,179,326,748,1510,nan
77,175,413,936,2981,9420,nan
73,126,272,891,3532,14745,nan
73,126,266,890,3433,14295,nan
79,146,286,840,2821,11275,nan
66,66,66,202,432,1052,nan
85,153,429,1048,2440,7434,nan
66,66,66,66,392,857,nan
71,142,405,1155,3897,14040,nan
82,112,349,920,2377,6910,nan
66,130,197,432,1045,3479,nan
85,124,281,574,1175,3799,nan
66,112,169,254,800,2648,nan
66,166,253,685,2184,6465,nan
85,177,291,1407,4503,12687,nan
66,109,214,422,1666,5218,nan
100,151,234,928,2394,7022,nan
66,131,219,456,1084,2384,nan
66,161,210,367,895,2106,nan
66,66,66,604,1423,2905,nan
66,66,66,648,1554,3284,nan
66,132,162,242,552,1234,nan
66,66,193,242,400,899,nan
66,66,237,419,722,2470,nan
85,124,255,835,2181,8023,nan
66,121,189,427,1893,5453,nan
78,115,403,1024,2718,9491,nan
66,160,254,835,3856,23052,nan
66,170,302,875,1964,7957,nan
100,173,240,676,1821,11077,nan
66,66,218,326,711,2696,nan
84,169,307,748,2048,8615,nan
66,66,306,746,1111,4388,nan
77,116,257,904,2268,6828,nan
66,92,236,720,1670,2087,nan
66,157,265,1097,4232,16353,nan
66,124,249,575,1604,5909,nan
66,109,201,621,1976,4827,nan
66,100,176,336,678,2043,nan
66,124,200,342,771,2851,nan
77,116,202,490,1708,5707,nan
73,143,272,865,2757,11727,nan
77,189,419,1059,5121,21595,nan
66,156,289,881,3519,15033,nan
66,143,261,819,2965,11298,nan
66,112,273,597,2969,11748,nan
66,102,259,838,2890,9830,nan
66,127,212,425,1167,3741,nan
77,148,339,745,3369,14624,nan
81,166,269,954,2869,7291,nan
66,66,194,342,906,2423,nan
81,66,243,573,1276,7027,nan
89,143,324,958,3327,10579,nan
89,174,344,841,2721,8350,nan
92,134,280,871,2900,10869,nan
81,144,339,969,2065,6049,nan
66,128,230,650,1918,8529,nan
94,139,259,564,2860,8548,nan
78,127,202,647,2376,6755,nan
85,135,245,605,2211,6868,nan
86,142,367,1166,4209,15031,nan
66,175,262,976,3901,14714,nan
100,163,451,1255,3998,13418,nan
66,132,351,862,2141,5297,nan
77,119,253,968,3108,14629,nan
66,100,272,477,2118,5713,nan
77,136,256,630,2289,7049,nan
66,66,180,264,571,986,nan
66,131,176,426,1328,4751,nan
84,138,285,837,3445,12994,nan
100,173,296,1007,3894,13434,nan
66,142,247,610,2747,8459,nan
100,176,516,1282,5002,17038,nan
66,116,204,448,2057,8777,nan
85,173,381,1351,5679,23247,nan
66,66,104,336,1329,4137,nan
85,120,194,707,2071,6676,nan
66,66,201,266,690,1774,nan
84,174,259,587,1501,4312,nan
66,100,169,289,689,1459,nan
66,183,296,599,1321,6426,nan
77,108,265,627,2081,6303,nan
96,142,425,1120,3775,12414,nan
85,175,325,1000,2192,7077,nan
85,153,339,769,1870,6557,nan
66,129,379,1122,2703,8689,nan
84,96,107,202,377,1256,nan
66,66,66,66,1744,4155,nan
84,158,339,678,2556,7276,nan
73,140,270,647,1848,4426,nan
85,178,306,793,2295,6819,nan
66,66,66,445,814,1074,nan
85,103,244,488,1301,2960,nan
92,162,384,1128,3841,14305,nan
85,142,285,705,2906,13023,nan
90,142,278,902,2735,6941,nan
77,89,241,689,2206,7414,nan
92,177,238,482,1904,10825,nan
90,163,353,1045,3551,12979,nan
66,89,234,587,2250,6010,nan
66,66,66,350,689,989,nan
77,162,326,838,3808,10802,nan
66,77,316,861,1510,5001,nan
66,100,193,333,839,1965,nan
66,161,349,1170,3390,9856,nan
81,152,284,807,3365,11445,nan
85,146,317,962,3030,9519,nan
66,66,66,339,982,2430,nan
100,178,258,568,3264,7532,nan
100,175,225,429,2670,6600,nan
66,130,236,479,1955,6241,nan
66,177,357,1103,4111,12873,nan
66,177,369,1050,3969,11710,nan
84,154,330,900,2833,7769,nan
66,130,201,460,1072,2047,nan
66,66,66,323,1064,3035,nan
94,150,256,562,2721,7313,nan
66,180,273,846,2269,5746,nan
100,158,262,1052,3334,10818,nan
66,136,313,956,3212,11023,nan
66,128,190,496,1845,4595,nan
66,169,291,912,2249,6524,nan
100,165,287,725,2779,8382,nan
66,143,245,387,1599,4673,nan
66,66,66,66,2233,5885,nan
89,142,262,820,3002,9827,nan
77,154,313,1127,3596,11337,nan
85,144,291,869,2745,10012,nan
77,116,303,950,3245,10475,nan
66,126,222,514,1503,4111,nan
78,160,409,1198,4143,14497,nan
73,173,177,1341,4461,17910,nan
100,162,443,1469,4405,18583,nan
100,200,567,2112,8587,36003,nan
66,131,245,626,1207,2802,nan
66,66,174,373,756,2834,nan
66,66,174,379,752,2816,nan
66,66,66,66,2132,5737,nan
66,135,219,642,2034,6922,nan
66,66,66,451,653,1766,nan
66,66,66,437,617,1729,nan
66,66,66,463,1169,3167,nan
100,184,422,1341,4790,17942,nan
66,66,192,302,717,1669,nan
100,207,623,2249,8762,34662,nan
66,66,194,259,287,810,nan
66,66,66,66,1025,1482,nan
85,112,207,261,1012,2031,nan
66,173,291,458,2130,4455,nan
66,135,269,872,2766,9915,nan
66,100,193,496,1019,3152,nan
66,115,154,340,652,1977,nan
66,66,254,539,919,1734,nan
96,140,377,1014,3673,12415,nan
66,66,264,313,1125,2552,nan
81,107,210,571,1468,3706,nan
66,66,223,283,2014,5208,nan
66,66,250,439,450,1339,nan
66,66,66,66,1023,1406,nan
66,96,124,387,936,2645,nan
66,120,214,479,990,1683,nan
66,116,279,923,3367,14488,nan
82,150,324,861,2330,7797,nan
66,116,215,470,1339,4111,nan
85,147,300,1095,3987,15762,nan
66,66,245,487,1128,3442,nan
66,66,222,378,1013,3528,nan
66,176,360,633,2700,8422,nan
73,165,367,826,1866,5651,nan
85,115,427,1125,4194,13191,nan
85,162,475,1245,3671,14840,nan
75,96,194,320,593,2685,nan
66,180,327,1024,4282,13939,nan
92,172,426,890,3369,14312,nan
66,181,458,1089,3821,12425,nan
66,160,310,715,3200,9768,nan
85,175,362,1183,4718,13278,nan
92,169,390,946,3529,10921,nan
85,172,373,1161,3957,14938,nan
85,164,371,912,3388,12452,nan
66,137,335,515,2750,8467,nan
66,139,228,304,590,3435,nan
66,66,202,290,649,1970,nan
66,139,226,309,596,3463,nan
66,66,202,289,652,1949,nan
77,139,218,642,1545,5569,nan
66,107,234,554,1262,4065,nan
66,96,226,584,1500,5749,nan
66,66,66,261,832,2060,nan
66,130,240,669,1390,2925,nan
66,66,66,441,525,2002,nan
66,66,330,651,904,3774,nan
66,152,330,421,753,4658,nan
66,66,66,657,870,1501,nan
66,66,311,657,1582,3547,nan
92,164,270,648,1419,2990,nan
66,66,130,206,943,2472,nan
66,66,179,209,318,1006,nan
66,96,183,320,887,1620,nan
85,173,419,1070,3356,11991,nan
66,66,233,451,1534,5698,nan
66,100,206,311,736,1680,nan
81,151,332,884,2565,8502,nan
66,66,180,231,622,1307,nan
66,116,212,531,1616,7162,nan
84,145,81,944,5122,43275,nan
78,107,230,444,1281,2528,nan
94,131,315,736,2095,6492,nan
94,124,232,873,2136,7303,nan
86,151,229,783,2122,5407,nan
89,179,452,1552,5481,19202,nan
93,147,314,768,1775,3628,nan
81,135,229,531,1295,2904,nan
81,132,231,535,1246,2641,nan
85,128,244,549,1326,2912,nan
73,127,204,365,767,1425,nan
81,127,265,653,1618,3473,nan
89,127,215,450,1005,1805,nan
85,169,353,1224,3118,10927,nan
77,129,236,646,1904,6401,nan
66,66,66,392,978,2898,nan
66,130,126,573,1569,4517,nan
66,108,163,337,930,3386,nan
66,127,209,620,1900,6162,nan
66,102,189,266,892,2560,nan
85,179,484,1363,3929,15288,nan
85,162,334,1338,3768,12466,nan
85,161,351,1364,3896,13061,nan
66,100,191,314,1178,3219,nan
100,154,323,771,2913,10837,nan
85,169,371,1298,4256,15771,nan
86,142,196,666,2565,7873,nan
66,66,66,314,515,668,nan
66,66,66,369,535,877,nan
66,66,66,366,788,2503,nan
66,66,204,206,1024,2401,nan
66,66,66,530,1035,2059,nan
66,66,66,66,698,1354,nan
66,123,244,559,1361,4609,nan
66,66,168,274,710,1371,nan
66,66,66,615,1197,2116,nan
66,66,245,390,499,1738,nan
66,66,260,538,1504,3531,nan
89,131,282,862,2732,8165,nan
96,165,352,820,1735,3841,nan
66,236,606,1954,6463,24013,nan
66,166,955,3658,18634,103367,nan
66,236,610,2024,7475,28725,nan
66,66,66,499,1037,2688,nan
66,66,66,66,1646,3425,nan
77,112,263,787,3204,13838,nan
66,104,201,411,727,2792,nan
85,108,184,482,1656,4003,nan
66,66,193,371,477,875,nan
66,115,221,674,1963,4691,nan
66,77,394,1131,3446,5927,nan
66,66,301,693,1624,2016,nan
66,154,300,823,2765,8290,nan
66,66,66,456,887,2172,nan
75,155,273,731,2636,13515,nan
66,66,66,389,1022,4924,nan
82,137,276,824,2886,13099,nan
81,183,431,1595,7624,40661,nan
85,113,213,521,2123,7112,nan
66,66,262,665,1485,4476,nan
66,100,232,420,1675,4292,nan
66,139,224,330,971,4263,nan
66,66,66,66,2835,8060,nan
93,123,204,215,755,1474,nan
92,165,337,1206,3298,9510,nan
100,130,262,606,1947,5771,nan
66,115,161,165,579,1046,nan
82,130,306,1179,4306,19302,nan
66,66,209,346,638,1573,nan
66,66,281,588,1768,4888,nan
66,131,225,786,2305,6036,nan
77,177,370,1004,3303,11713,nan
66,66,240,482,622,2166,nan
66,66,215,417,976,4769,nan
66,174,378,1266,5152,18729,nan
85,125,209,482,3595,9859,nan
98,125,268,1007,2852,8469,nan
76,146,233,883,2195,4295,nan
92,130,187,912,1721,4235,nan
79,178,282,1163,3206,9900,nan
66,66,66,66,1281,3516,nan
66,89,193,448,1145,4015,nan
66,66,216,388,1091,3635,nan
66,66,194,310,689,1635,nan
66,66,194,194,194,194,nan
66,116,173,358,1018,3086,nan
84,113,177,332,2133,4294,nan
66,66,66,472,867,1947,nan
66,66,233,490,1131,4138,nan
84,157,297,823,2916,10219,nan
66,66,267,481,1526,3631,nan
98,180,468,1541,5343,20503,nan
66,100,173,269,849,3410,nan
66,160,311,599,2233,6837,nan
66,146,346,968,2883,9859,nan
66,66,66,760,1896,5380,nan
94,181,374,937,3228,11639,nan
66,66,66,453,882,1475,nan
66,66,335,458,2481,11258,nan
100,152,351,569,1390,5568,nan
66,66,316,627,1679,3531,nan
66,66,261,648,2453,8733,nan
73,112,200,647,1868,6840,nan
81,127,194,548,1427,3722,nan
84,130,195,299,509,1597,nan
100,137,508,1240,4557,17522,nan
100,160,474,1131,4161,12892,nan
100,163,340,959,2525,5478,nan
66,66,351,470,2650,12720,nan
66,85,205,662,2337,9262,nan
66,66,189,307,993,5292,nan
66,66,208,314,803,3163,nan
66,66,206,338,968,4403,nan
66,66,207,280,863,2657,nan
66,146,211,493,1419,5791,nan
66,146,199,509,1299,4959,nan
66,103,224,590,1734,5800,nan
66,152,384,1221,3251,10402,nan
100,208,697,2268,9297,31175,nan
66,66,202,493,1274,4622,nan
85,105,215,456,1075,3407,nan
100,127,256,880,2757,9878,nan
81,132,290,691,1996,5082,nan
81,140,270,795,2543,8975,nan
66,145,319,812,2260,6491,nan
66,66,66,385,867,6148,nan
85,121,282,876,2516,8137,nan
85,121,287,847,2516,8231,nan
66,95,133,301,1527,4829,nan
66,66,218,342,832,1401,nan
66,66,66,66,66,1837,nan
100,200,471,1761,6991,29850,nan
92,134,363,777,2222,6568,nan
100,100,479,1268,4690,15369,nan
81,158,269,947,2789,7116,nan
66,124,339,932,3848,12377,nan
85,161,298,537,1815,9262,nan
66,161,292,719,1958,7651,nan
66,66,286,665,1555,6945,nan
66,154,292,883,3145,11402,nan
66,131,238,746,2984,10463,nan
66,111,328,1024,2836,8326,nan
66,66,375,888,2592,8067,nan
71,143,290,752,2797,8904,nan
66,169,260,671,2282,9027,nan
92,127,385,1450,5666,20004,nan
66,66,330,723,2773,9418,nan
66,66,364,751,3078,8245,nan
66,104,196,327,843,2047,nan
66,156,328,1059,2113,7195,nan
100,147,323,934,2230,9612,nan
66,66,224,316,841,2210,nan
66,66,332,458,1837,4781,nan
100,131,244,873,3222,9235,nan
66,66,225,453,985,1602,nan
66,66,294,454,1714,3179,nan
66,66,297,436,849,2328,nan
81,162,336,773,2470,8854,nan
84,66,245,386,960,1980,nan
66,147,219,458,2231,8452,nan
66,143,211,352,973,5482,nan
66,66,211,379,952,2275,nan
66,123,241,451,1304,3612,nan
66,123,193,433,1565,4653,nan
66,66,66,745,1229,3110,nan
66,66,66,821,1766,5319,nan
66,66,66,825,1896,4260,nan
66,124,212,427,1107,1927,nan
66,114,114,114,140,240,nan
66,116,116,116,161,436,nan
66,118,118,118,180,384,nan
100,220,588,1790,6069,20075,nan
88,163,389,1068,2819,7281,nan
66,154,248,375,1761,5035,nan
66,155,231,375,1631,3894,nan
84,130,273,774,2864,10789,nan
66,163,214,582,1165,5581,nan
66,104,200,251,864,2322,nan
66,116,181,386,1302,4567,nan
77,92,191,326,615,2048,nan
66,66,218,377,633,1809,nan
66,156,262,768,1506,5572,nan
84,122,283,643,1695,3728,nan
66,111,221,480,775,1551,nan
66,66,204,419,1475,4031,nan
66,66,205,441,1503,3918,nan
66,66,200,419,1592,4213,nan
66,66,198,419,1349,3482,nan
66,66,66,66,1202,2444,nan
66,66,66,66,1149,2230,nan
66,166,309,627,2246,8903,nan
96,184,287,690,2941,7404,nan
77,187,331,1036,2672,8822,nan
66,116,163,340,1203,3369,nan
66,168,246,829,1580,4295,nan
66,161,320,450,2273,6458,nan
66,66,276,477,1764,3865,nan
66,148,284,833,1537,4286,nan
66,175,266,920,2083,6193,nan
66,66,66,699,1634,5091,nan
66,66,66,729,1636,5369,nan
66,92,234,609,1196,3708,nan
66,105,170,434,1164,3848,nan
85,115,186,590,2278,4437,nan
66,66,276,529,1504,7968,nan
80,123,210,365,728,4573,nan
66,66,105,322,525,2205,nan
66,66,158,476,993,4435,nan
77,116,209,615,1942,7102,nan
66,66,81,305,642,1829,nan
77,100,182,648,1927,6349,nan
100,131,340,889,2765,9285,nan
66,162,275,942,2916,11344,nan
66,183,496,1792,7933,32717,nan
96,186,379,1518,5597,21002,nan
100,178,261,575,3226,7386,nan
66,147,234,614,1209,3252,nan
66,104,166,260,679,2483,nan
82,92,235,516,2066,7268,nan
77,119,210,714,2907,11100,nan
92,107,200,483,1606,3581,nan
66,66,66,210,737,1716,nan
66,66,66,308,661,2010,nan
66,66,66,308,661,2049,nan
93,66,179,333,905,2521,nan
66,136,270,817,2608,9980,nan
82,186,437,1561,5653,21681,nan
100,168,168,168,2202,5181,nan
66,85,193,381,1213,5045,nan
66,66,66,795,1821,2958,nan
66,104,220,551,1262,4839,nan
66,66,66,489,1044,2750,nan
85,105,179,282,728,2273,nan
66,116,285,704,1930,5343,nan
66,66,66,544,1129,3158,nan
66,66,66,66,1194,1615,nan
85,134,357,856,2491,8461,nan
66,66,66,528,885,2787,nan
66,193,243,696,2455,8229,nan
66,66,66,66,1223,3085,nan
66,66,66,66,1687,3426,nan
66,66,66,66,1913,4565,nan
66,66,66,604,1258,2694,nan
66,115,201,510,1594,4061,nan
66,66,299,602,1778,4548,nan
100,130,375,631,1588,3745,nan
66,171,257,639,2587,7793,nan
66,66,183,234,729,1635,nan
66,85,184,482,1636,5612,nan
98,162,394,1334,5020,18743,nan
66,66,66,66,1098,1721,nan
66,66,285,642,1528,4208,nan
66,66,166,435,1322,2678,nan
66,66,139,384,981,2270,nan
77,66,131,648,1468,3388,nan
66,130,194,433,609,1772,nan
66,104,214,419,1062,3343,nan
92,123,327,1110,2814,8058,nan
66,130,184,603,1433,3681,nan
66,109,194,476,1391,4118,nan
66,112,203,416,1185,4569,nan
100,186,417,1290,4500,15278,nan
66,143,219,570,1756,6298,nan
66,66,383,832,2959,8147,nan
66,66,312,643,2352,6312,nan
85,131,231,650,2178,8178,nan
66,177,300,532,2062,5674,nan
66,66,168,270,830,2734,nan
85,100,221,426,1815,6004,nan
66,132,175,550,1524,5069,nan
66,66,252,676,2102,8096,nan
66,66,66,66,1614,2201,nan
66,66,253,666,1616,6456,nan
66,66,66,66,1296,2222,nan
66,142,249,716,2319,6752,nan
66,161,226,666,2011,5113,nan
77,130,66,739,1110,3043,nan
66,128,197,370,1032,3981,nan
66,66,163,333,867,2807,nan
66,66,184,302,958,2462,nan
66,66,184,303,984,2527,nan
66,66,66,66,951,1343,nan
66,66,262,577,725,1440,nan
100,168,433,1296,3544,12363,nan
66,66,172,288,931,2771,nan
66,66,171,288,967,2794,nan
66,132,248,425,1812,5331,nan
66,140,240,415,1752,5102,nan
66,132,244,429,1786,5373,nan
66,140,246,407,1769,5146,nan
66,131,250,676,1368,5134,nan
66,133,228,539,1473,4360,nan
100,165,275,909,2284,5518,nan
94,163,288,1001,2668,6674,nan
66,66,207,452,1205,4094,nan
84,180,300,1077,3568,13714,nan
77,173,379,1142,3820,14712,nan
81,75,183,374,1126,3539,nan
73,119,227,406,1499,4278,nan
66,66,249,550,949,4642,nan
85,118,237,970,2561,8089,nan
93,141,327,1548,5059,23004,nan
92,162,323,740,2481,11238,nan
66,100,66,413,748,2753,nan
77,96,158,420,1292,4927,nan
77,96,158,421,1379,5259,nan
85,107,397,989,3984,11547,nan
89,158,337,1141,4778,17113,nan
66,143,196,555,1741,6862,nan
77,140,272,735,2740,10261,nan
66,124,189,538,1618,5415,nan
66,77,222,516,1829,8155,nan
66,97,211,549,1896,8162,nan
81,120,400,1119,3142,10028,nan
73,128,280,682,2314,7927,nan
92,115,194,783,2775,9890,nan
66,195,399,1290,4203,19220,nan
66,189,250,656,1603,8152,nan
100,175,400,1241,6595,30840,nan
66,159,210,624,2188,9333,nan
100,168,401,1212,3901,17189,nan
66,121,291,745,853,5175,nan
66,114,210,368,447,2060,nan
84,66,191,417,748,2919,nan
77,119,300,917,3498,14035,nan
77,127,213,621,1983,8611,nan
75,102,182,567,1767,6534,nan
66,66,66,612,2261,6224,nan
66,66,66,658,2329,7561,nan
66,66,66,756,2005,6208,nan
66,66,246,618,2166,6913,nan
66,66,66,687,2448,9138,nan
66,66,361,842,2201,6888,nan
66,66,253,780,1778,7682,nan
71,146,406,1683,6794,30182,nan
78,111,236,491,1623,5820,nan
100,152,271,981,2847,10779,nan
79,108,160,444,1361,5454,nan
86,139,287,732,1996,5207,nan
77,66,272,461,1408,5920,nan
77,66,272,454,1372,5693,nan
100,131,518,1180,3992,10655,nan
100,131,497,1145,3907,10566,nan
66,66,191,256,420,949,nan
92,139,253,772,2385,6690,nan
66,66,224,479,736,2294,nan
66,112,177,529,1955,9269,nan
66,146,219,422,882,1411,nan
77,101,268,820,4171,19201,nan
66,149,208,450,2223,5195,nan
77,109,180,380,1055,2958,nan
77,102,196,515,1108,3410,nan
77,102,245,484,1084,3231,nan
100,130,265,661,1890,6018,nan
66,66,191,256,331,585,nan
66,66,207,369,563,2487,nan
66,169,343,733,3411,10840,nan
66,130,218,749,1413,5146,nan
66,66,253,517,1328,3933,nan
66,130,192,332,900,2154,nan
73,90,231,782,2391,6854,nan
85,191,316,922,2367,7426,nan
97,131,295,708,2811,11058,nan
100,92,316,941,3320,14963,nan
66,66,66,66,66,2145,nan
66,66,66,282,382,609,nan
82,137,273,524,927,1851,nan
90,145,294,626,1264,2204,nan
76,76,76,76,76,76,nan
100,168,304,857,3259,11237,nan
66,66,226,275,1042,1618,nan
66,66,222,289,1019,1477,nan
90,142,145,364,967,1302,nan
90,131,241,517,942,2056,nan
90,99,234,270,1040,2415,nan
96,96,96,96,194,1680,nan
66,66,66,286,454,1343,nan
94,124,448,969,2324,9258,nan
66,127,243,692,2668,12289,nan
66,100,158,444,986,2602,nan
66,131,174,344,817,1938,nan
66,123,175,291,796,1962,nan
66,66,66,424,663,2234,nan
66,108,216,485,1579,5627,nan
66,104,199,437,1614,6096,nan
66,116,189,486,1570,6391,nan
66,104,206,494,1666,7850,nan
66,116,216,530,2084,7878,nan
66,116,216,532,2140,7578,nan
66,100,210,405,965,2775,nan
66,66,66,66,620,971,nan
66,66,187,418,1143,2104,nan
66,138,211,409,1263,4068,nan
85,178,336,1198,3596,12287,nan
77,123,263,740,2178,8486,nan
66,66,66,177,272,859,nan
66,66,66,164,270,812,nan
66,108,223,551,1535,4533,nan
66,113,211,275,1238,3317,nan
66,66,288,614,1799,5139,nan
92,109,227,327,1680,2832,nan
66,119,187,338,1392,3640,nan
77,133,251,636,1917,4233,nan
66,66,149,317,847,2003,nan
84,130,343,632,1243,3491,nan
100,175,371,811,3725,10627,nan
93,115,236,561,1967,6728,nan
66,162,320,482,2172,6256,nan
66,66,66,657,1233,3302,nan
81,85,194,506,1525,3867,nan
98,166,386,1253,4565,17637,nan
84,107,152,267,871,1803,nan
84,107,152,267,871,1803,nan
81,150,294,845,2515,8943,nan
66,66,226,595,1758,4202,nan
66,66,66,558,936,2259,nan
66,66,66,929,2194,6568,nan
66,66,66,481,820,3054,nan
66,143,241,452,2359,6144,nan
94,118,309,1077,3395,8753,nan
66,66,238,639,1779,5553,nan
66,66,66,66,528,819,nan
66,66,66,66,626,1365,nan
66,66,246,511,1063,3573,nan
66,66,164,318,795,2879,nan
66,114,195,212,1027,1945,nan
66,66,66,66,458,812,nan
66,66,131,168,344,666,nan
66,66,66,66,66,1051,nan
66,66,344,1265,4716,23330,nan
100,145,532,1169,4704,15656,nan
66,139,215,446,1296,6970,nan
66,66,261,444,1120,6137,nan
66,154,241,599,1587,4251,nan
66,66,253,468,1250,6589,nan
66,139,283,753,1472,5757,nan
66,66,284,471,1277,6912,nan
66,161,285,663,2020,6132,nan
66,66,285,498,1343,7305,nan
66,161,306,737,1988,6418,nan
66,66,296,477,1881,6846,nan
66,153,301,730,2025,6465,nan
66,66,274,453,1753,6496,nan
66,66,220,523,1607,5179,nan
66,66,259,572,1386,5075,nan
66,66,161,232,386,1175,nan
83,87,106,182,479,2405,nan
83,87,106,182,471,2394,nan
66,100,207,296,655,2506,nan
66,66,66,330,439,851,nan
66,66,188,289,625,1294,nan
66,131,179,474,1471,5124,nan
77,144,235,659,1562,6613,nan
66,139,180,402,1546,4287,nan
85,177,375,941,3173,12459,nan
66,170,244,367,1492,3911,nan
66,174,464,1656,5752,19157,nan
66,66,66,614,1013,2983,nan
85,131,170,677,1663,5889,nan
66,131,204,667,1504,4380,nan
66,66,282,678,1279,5540,nan
77,191,372,1220,3923,11852,nan
85,147,250,992,2830,9214,nan
66,146,277,706,2230,8704,nan
100,131,269,480,2953,6988,nan
66,176,259,870,1883,5312,nan
66,66,359,777,1700,7578,nan
66,120,267,492,1700,5426,nan
66,66,204,310,531,1717,nan
84,130,198,664,1716,4551,nan
92,153,306,705,1691,4389,nan
66,66,66,66,372,594,nan
77,125,292,1089,4071,13391,nan
66,108,210,599,1921,5912,nan
100,190,534,2065,7626,27180,nan
75,140,261,811,2932,10572,nan
96,212,577,1814,6794,25674,nan
66,160,295,626,2342,7739,nan
85,183,260,476,1098,3719,nan
85,172,377,1866,6017,24214,nan
85,172,378,1854,6015,24222,nan
100,169,342,950,3144,12031,nan
66,66,204,266,885,2574,nan
76,66,330,548,1748,4804,nan
66,66,66,66,3307,13781,nan
66,66,217,373,1060,3329,nan
85,147,371,905,2605,10508,nan
82,87,307,872,2186,6726,nan
100,176,435,1143,4284,12876,nan
66,162,397,1292,5083,20563,nan
66,186,314,943,2997,9707,nan
66,134,246,633,1403,5714,nan
66,66,254,382,673,2901,nan
85,161,286,738,2860,10724,nan
66,66,66,700,1420,4581,nan
77,123,191,417,1208,4185,nan
66,174,414,1329,5492,23037,nan
84,138,248,808,2378,7186,nan
93,147,227,573,2088,7151,nan
93,107,290,799,2650,9464,nan
66,66,218,574,1656,5144,nan
66,66,203,418,622,1383,nan
66,66,249,560,1383,2757,nan
66,66,237,413,615,2953,nan
66,131,317,642,1058,2665,nan
66,66,322,468,1792,3178,nan
66,66,229,320,1019,1898,nan
77,90,169,475,1153,3326,nan
66,66,197,399,586,2638,nan
66,131,178,492,1124,3002,nan
66,115,194,524,1430,4628,nan
81,143,257,612,1801,5348,nan
66,97,177,306,659,2137,nan
66,66,66,428,573,1653,nan
66,66,66,619,1064,1224,nan
66,66,193,392,586,2548,nan
66,66,66,468,838,1348,nan
84,84,229,721,1905,6245,nan
66,66,66,523,1248,2246,nan
85,154,282,977,1674,5110,nan
66,66,66,452,1307,5923,nan
71,158,269,870,2216,8425,nan
77,155,291,713,2937,9563,nan
66,112,165,308,1026,2876,nan
66,119,179,302,1088,3360,nan
66,96,195,444,1611,4113,nan
78,101,207,329,791,2808,nan
66,66,66,66,669,1140,nan
100,130,395,677,2976,6652,nan
66,66,66,66,1081,1661,nan
86,173,384,1115,3913,14793,nan
84,130,310,601,1518,4622,nan
66,139,230,423,1994,6541,nan
66,124,159,250,1230,2801,nan
66,66,284,602,1796,7192,nan
66,66,66,504,1111,4592,nan
66,131,305,967,3999,17282,nan
85,192,485,1504,5787,24146,nan
81,136,232,769,2397,7895,nan
89,150,282,757,2670,9184,nan
66,142,279,546,2252,6668,nan
76,137,333,619,1690,3232,nan
66,66,66,66,636,920,nan
75,134,203,474,1243,5413,nan
66,66,265,420,861,4378,nan
66,66,66,66,1411,2189,nan
66,135,188,536,1152,3864,nan
100,199,527,1694,6037,22812,nan
100,199,527,1694,6037,22812,nan
66,66,200,269,682,3401,nan
88,147,369,1060,2772,10017,nan
66,66,144,282,524,641,nan
85,122,217,480,2505,7894,nan
66,161,247,683,2087,5874,nan
100,172,401,1163,4132,13442,nan
66,99,311,673,1760,7826,nan
98,177,483,1738,7578,38789,nan
77,164,297,762,2978,10601,nan
66,120,211,529,1314,3928,nan
66,104,245,701,2225,7953,nan
66,66,66,660,1018,3958,nan
66,66,66,723,1526,2472,nan
88,197,362,1197,4679,13039,nan
92,207,579,1662,6509,22585,nan
100,189,427,1423,3472,11505,nan
89,149,272,692,1195,4522,nan
77,134,288,716,3483,8967,nan
85,135,267,747,3017,9827,nan
85,116,223,612,2300,9303,nan
100,165,416,1315,4621,17895,nan
66,66,229,321,1389,2980,nan
66,162,397,810,3450,9875,nan
81,150,360,1124,3252,11974,nan
85,144,319,924,2602,7932,nan
66,150,268,485,1821,4296,nan
66,130,264,709,2467,9631,nan
88,173,327,1380,4487,16315,nan
66,130,298,1031,2389,6503,nan
66,92,202,313,1131,3385,nan
85,206,498,1291,3187,8717,nan
66,138,290,736,2664,10793,nan
84,130,185,373,1375,4618,nan
66,100,258,702,2180,7441,nan
66,100,185,581,2039,8566,nan
73,108,211,477,1766,6248,nan
84,129,282,559,1400,2888,nan
66,66,194,369,925,1895,nan
66,66,66,66,379,485,nan
66,108,280,796,1922,6116,nan
76,115,290,326,1113,1771,nan
66,66,194,363,941,1325,nan
66,126,66,468,906,2550,nan
66,130,66,341,971,3007,nan
66,66,66,562,1357,2192,nan
66,66,299,578,1521,4356,nan
66,66,66,66,1556,2886,nan
66,66,66,557,1355,2158,nan
81,85,158,411,812,3502,nan
66,66,66,715,1722,5421,nan
66,110,268,580,1992,5866,nan
96,135,231,472,1165,3091,nan
66,131,177,290,565,1197,nan
92,131,229,486,1049,2545,nan
66,66,313,647,1985,8354,nan
93,181,458,1415,5109,18818,nan
93,178,434,1365,5060,18818,nan
93,173,420,1355,4838,17739,nan
66,151,251,740,1571,6836,nan
66,151,257,739,1597,6857,nan
66,66,190,169,1004,2628,nan
66,66,184,171,965,2829,nan
85,169,302,694,3182,10646,nan
100,162,386,1164,4178,13003,nan
84,122,336,729,1647,5246,nan
66,66,226,373,1104,3683,nan
66,176,361,1719,5270,21142,nan
86,174,443,1410,3906,13304,nan
92,145,221,978,2886,9765,nan
85,137,453,1553,5411,17886,nan
100,161,246,1203,3729,12660,nan
85,164,257,1245,3868,13180,nan
84,146,197,713,2067,6772,nan
78,123,203,635,2357,6689,nan
66,66,66,825,1870,5544,nan
66,66,66,781,1860,5603,nan
66,66,269,432,1557,6089,nan
82,116,223,636,1633,5250,nan
66,66,263,573,1194,6445,nan
66,150,236,530,1646,6695,nan
77,160,215,433,2183,6349,nan
66,100,207,679,2476,7428,nan
77,66,206,597,1678,6139,nan
66,66,66,428,772,1707,nan
66,66,66,414,840,2690,nan
66,66,66,387,612,2368,nan
66,66,66,66,686,1416,nan
66,66,230,363,1175,2819,nan
66,66,186,423,729,2183,nan
66,66,224,412,1030,2391,nan
66,66,66,375,676,2157,nan
90,138,295,809,2550,6673,nan
77,169,422,872,2418,7078,nan
73,136,291,782,2314,6435,nan
77,176,327,1058,3017,8666,nan
96,147,297,783,3198,10799,nan
92,179,635,1941,9095,37124,nan
77,125,262,673,2299,8906,nan
88,116,251,465,1484,3994,nan
66,66,106,218,646,2276,nan
66,66,106,220,635,2286,nan
66,66,93,304,619,2061,nan
81,131,271,756,2554,9659,nan
66,99,233,585,1885,6432,nan
85,139,353,1130,3935,14079,nan
77,113,243,647,2181,8280,nan
66,110,232,674,2555,9154,nan
77,129,305,941,3504,13177,nan
81,133,263,716,2534,9538,nan
66,99,240,590,1854,6434,nan
82,137,339,1094,3933,14289,nan
79,144,287,922,3489,12953,nan
66,131,245,682,2246,8019,nan
73,150,320,819,2923,10214,nan
96,171,252,1122,2557,9799,nan
66,157,248,947,1953,8871,nan
66,66,307,616,2635,12881,nan
81,85,225,560,3010,14222,nan
85,85,195,647,1950,6485,nan
66,112,183,331,1312,4974,nan
66,130,157,442,651,3091,nan
66,141,286,930,2933,9682,nan
81,113,238,650,2175,6726,nan
77,117,207,875,2185,6546,nan
86,117,289,788,2775,7933,nan
66,100,135,279,774,2372,nan
66,66,66,66,890,2519,nan
66,66,66,66,1592,2816,nan
66,66,66,66,809,1364,nan
66,66,66,726,1457,2574,nan
93,128,270,699,2419,9117,nan
100,178,435,1424,5014,18897,nan
66,66,66,188,371,442,nan
66,161,276,676,1344,6193,nan
66,116,191,372,1152,3713,nan
100,153,368,946,3588,9365,nan
85,187,443,1210,4784,14645,nan
73,124,230,588,1941,7287,nan
81,166,297,886,3096,11405,nan
66,147,205,442,1152,3414,nan
66,66,280,699,1911,7346,nan
66,122,270,447,1075,1897,nan
66,66,160,490,1112,2680,nan
66,166,465,1389,5318,19491,nan
93,147,221,852,2757,10178,nan
66,66,278,606,1701,3197,nan
85,166,366,903,2443,9228,nan
66,66,301,674,1647,4590,nan
84,138,229,492,1412,3537,nan
84,66,216,468,1362,3429,nan
77,100,215,498,1588,4483,nan
66,66,255,510,1267,3494,nan
66,152,259,850,1416,6418,nan
93,134,281,633,2064,8332,nan
81,149,321,1120,3119,9448,nan
100,193,408,1343,4658,13496,nan
100,173,389,1288,3959,14122,nan
92,185,370,1068,3537,13456,nan
85,100,235,437,1075,5240,nan
66,66,245,496,681,1227,nan
66,123,236,522,1054,3663,nan
66,66,237,371,1171,2909,nan
66,116,174,486,1321,3514,nan
66,116,178,476,1350,3485,nan
66,66,276,729,2306,6117,nan
66,66,172,442,1042,2586,nan
66,66,237,494,1342,3016,nan
81,146,274,796,3117,13745,nan
66,132,222,621,1796,6165,nan
66,66,236,453,1488,4753,nan
66,164,285,857,2735,9088,nan
66,66,146,280,345,605,nan
80,145,263,538,1076,2630,nan
100,146,501,1407,3748,10734,nan
66,173,212,771,1503,6065,nan
66,66,177,371,956,3592,nan
66,66,66,66,972,1469,nan
66,180,308,996,3927,11969,nan
84,147,191,697,2405,5177,nan
88,147,191,709,2386,5247,nan
66,146,210,281,1499,2834,nan
73,138,291,801,2123,3109,nan
79,85,155,447,646,2496,nan
66,66,66,66,66,1580,nan
66,147,222,547,1152,4587,nan
66,66,187,324,746,2353,nan
93,148,315,792,2868,9272,nan
81,154,220,462,1220,6694,nan
77,138,224,595,2357,8029,nan
66,66,66,651,1399,4650,nan
66,66,66,330,784,2158,nan
66,66,141,454,783,1585,nan
66,66,165,405,832,1717,nan
66,66,155,455,796,1626,nan
66,66,153,418,750,1505,nan
66,66,143,442,810,1604,nan
66,66,66,308,843,2290,nan
66,66,66,66,1223,2948,nan
66,123,316,859,2579,10750,nan
85,146,242,869,2251,7126,nan
66,92,116,318,866,2317,nan
66,120,219,484,1140,2851,nan
66,122,227,562,1324,3405,nan
81,96,233,472,1939,6152,nan
66,173,319,479,2071,5497,nan
100,145,384,662,1829,5533,nan
66,66,66,407,774,1812,nan
100,114,114,114,166,440,nan
66,66,66,66,66,1179,nan
66,66,227,388,975,2761,nan
66,66,191,295,505,1179,nan
92,179,328,1188,3203,7628,nan
66,150,309,905,3542,13143,nan
66,145,278,614,2542,6960,nan
66,66,66,66,66,5700,nan
77,121,213,590,2404,8956,nan
77,103,280,552,1322,4258,nan
77,82,288,538,1294,4005,nan
73,108,205,552,1580,6186,nan
66,164,215,580,1874,5026,nan
66,66,201,321,410,1042,nan
66,136,233,626,1798,5647,nan
92,130,205,488,1518,5458,nan
66,66,66,66,1744,3927,nan
85,99,256,736,3119,14269,nan
66,66,66,66,66,6172,nan
66,130,185,391,1258,3208,nan
66,145,292,666,2186,6362,nan
66,100,184,370,790,2570,nan
96,137,395,988,2287,7388,nan
84,146,215,507,1088,2882,nan
66,66,187,416,984,2855,nan
66,66,66,66,66,5223,nan
66,106,270,974,2912,11104,nan
66,66,66,66,1375,2989,nan
84,195,553,2373,11032,52275,nan
66,66,162,567,1308,4149,nan
66,131,227,664,2360,7989,nan
66,66,155,307,588,1182,nan
81,132,261,765,2463,9951,nan
71,117,210,697,2388,8908,nan
90,165,312,1091,4179,16483,nan
78,144,265,673,2506,10940,nan
66,66,301,633,1737,5311,nan
66,66,303,699,2023,6567,nan
66,66,307,659,2031,6802,nan
66,66,291,618,1751,5658,nan
66,66,251,363,1677,3411,nan
66,66,242,516,2087,7556,nan
100,145,478,1494,4907,19475,nan
100,151,478,993,3589,18687,nan
66,130,175,263,671,2317,nan
66,100,192,768,2276,6716,nan
66,90,159,561,1619,4331,nan
66,93,166,347,1171,3408,nan
66,66,183,356,1033,4004,nan
66,100,192,765,2304,6853,nan
66,66,190,190,388,1108,nan
66,66,271,404,1105,3301,nan
92,141,332,953,2817,8909,nan
66,66,208,260,917,1428,nan
84,178,295,623,2095,6569,nan
66,119,182,410,1051,3092,nan
97,153,287,750,1466,4864,nan
85,129,231,456,1372,7094,nan
66,127,233,519,1661,5416,nan
66,97,227,712,1840,8142,nan
89,131,213,772,2945,11013,nan
92,138,211,577,1643,3712,nan
85,138,235,554,1392,3771,nan
92,131,225,630,2066,6384,nan
66,66,281,544,1889,4526,nan
84,169,425,1320,4731,17920,nan
66,66,194,320,626,1020,nan
85,151,294,769,3427,9685,nan
66,100,202,373,1140,3181,nan
66,129,305,686,3208,9169,nan
66,100,178,327,983,2601,nan
66,66,66,544,910,3871,nan
66,66,170,390,1011,3893,nan
66,128,198,305,499,1426,nan
81,134,271,667,1611,5188,nan
100,145,234,460,1309,6230,nan
78,129,193,715,1493,4404,nan
85,169,415,990,2896,9658,nan
66,123,232,369,1501,3337,nan
66,138,203,457,1650,3617,nan
92,160,327,1930,7660,37219,nan
66,132,205,302,1107,2977,nan
77,131,193,512,1087,2803,nan
66,140,228,847,1902,5766,nan
66,139,204,257,767,2653,nan
66,115,170,333,1141,3070,nan
66,144,215,462,1527,4380,nan
66,66,318,435,1864,5838,nan
66,152,212,505,1325,3486,nan
66,147,190,518,1666,4673,nan
73,94,257,348,2100,5700,nan
77,128,270,697,2222,8094,nan
85,171,368,1271,4733,17794,nan
66,100,185,462,1106,3465,nan
77,123,175,441,1348,4556,nan
85,138,284,536,1814,6483,nan
66,66,191,312,1091,4568,nan
66,66,192,335,754,2416,nan
66,66,139,347,968,3732,nan
66,66,117,262,557,1863,nan
66,66,139,225,662,2334,nan
66,66,66,179,379,952,nan
66,66,139,231,661,2326,nan
66,66,66,66,66,2587,nan
66,66,66,66,66,2427,nan
66,66,66,66,66,1907,nan
66,66,66,178,374,947,nan
85,140,209,783,2106,6649,nan
84,169,459,1109,3408,9175,nan
66,66,66,387,608,1196,nan
66,162,269,613,3046,10208,nan
66,185,302,926,2769,8382,nan
77,100,216,434,1282,3954,nan
66,115,147,270,658,2810,nan
66,123,217,459,1161,2659,nan
66,100,207,389,838,2311,nan
100,179,446,1391,4538,14897,nan
100,176,237,946,2750,8272,nan
85,127,196,570,1746,6742,nan
73,101,216,511,1657,4466,nan
66,66,66,582,909,2235,nan
66,66,242,453,697,3140,nan
66,66,276,682,948,3756,nan
66,66,234,315,1231,2384,nan
81,140,353,966,2173,7000,nan
66,66,259,390,1572,3940,nan
81,140,358,958,2118,6849,nan
66,66,260,384,1594,3802,nan
85,116,218,779,1742,5253,nan
66,128,277,649,2166,4714,nan
66,66,66,782,1108,4393,nan
66,108,228,737,2825,11602,nan
66,139,308,899,3630,14760,nan
66,116,313,1066,4132,16113,nan
66,170,384,1153,4329,17217,nan
85,115,272,786,2036,6880,nan
66,115,277,787,2095,7148,nan
100,66,166,649,1972,6118,nan
92,132,335,989,2654,7744,nan
100,167,499,1321,3595,11476,nan
85,161,378,1077,4045,14894,nan
66,161,321,1197,4549,24364,nan
66,115,206,514,1411,3080,nan
66,115,200,318,856,2310,nan
66,66,146,300,642,1657,nan
66,66,169,289,613,1331,nan
81,145,381,1116,4058,13566,nan
100,138,246,832,3083,9307,nan
85,97,225,435,1197,4822,nan
66,66,318,931,3610,24484,nan
66,77,81,263,786,2834,nan
84,120,277,971,1692,4989,nan
66,161,409,1055,3822,14681,nan
77,123,235,631,1751,7186,nan
66,66,93,205,450,1467,5918
84,168,419,1476,5782,25047,nan
66,114,405,1020,4058,11556,nan
85,103,199,538,1770,4768,nan
66,66,162,354,891,2551,nan
77,116,205,464,1826,6945,nan
66,99,243,533,1714,6381,nan
66,186,267,1012,2510,10847,nan
66,66,386,705,3267,13716,nan
66,66,66,925,2217,11446,nan
66,113,230,775,3172,17309,nan
66,125,190,692,2742,13516,nan
92,165,290,909,3507,12217,nan
92,163,279,890,3488,11682,nan
92,165,296,879,3539,12197,nan
92,111,266,514,1037,2118,nan
66,66,201,291,560,2404,5876
85,162,182,568,1441,4951,nan
89,112,157,436,1253,3876,nan
66,66,254,446,1101,6274,nan
77,100,194,451,1422,4057,nan
66,81,256,684,1835,4791,nan
66,66,66,327,648,2476,nan
66,66,209,363,1033,4327,17196
66,66,66,425,963,2637,9430
66,66,212,566,1773,6409,nan
66,66,66,597,1724,6167,nan
85,146,453,900,3546,11606,nan
100,131,351,870,2869,10804,nan
66,66,257,486,1420,5220,nan
66,66,181,168,567,1621,nan
100,217,486,1773,5043,12564,nan
100,179,389,1908,4947,23853,nan
100,179,545,1575,5494,22323,nan
100,121,489,1786,6012,25508,nan
100,192,423,1123,3109,6594,nan
93,155,329,443,2323,4181,nan
96,163,322,569,1988,4860,nan
93,153,307,689,1690,4733,nan
66,127,216,327,1161,2521,9333
66,66,289,740,2595,8013,nan
66,93,278,791,3786,18317,nan
66,66,213,384,1306,4483,nan
66,97,220,520,1360,4228,nan
66,109,204,424,1194,3755,nan
66,66,191,393,1181,7470,nan
66,66,66,281,441,968,nan
71,156,321,1106,4392,17169,nan
81,151,366,1016,1759,5930,nan
66,66,208,266,940,1680,nan
66,66,161,253,523,1258,nan
92,158,248,605,2647,8662,nan
66,104,201,375,801,3268,nan
66,66,204,378,486,877,nan
66,66,66,587,1233,1951,nan
90,169,359,1391,3863,12168,nan
89,137,316,823,2627,9084,nan
96,154,279,894,2453,7971,nan
100,171,318,953,3051,9780,nan
96,169,377,1128,3986,15218,nan
100,199,476,1609,5476,18541,nan
85,148,346,915,2644,8182,nan
73,116,198,523,1653,5484,18535
77,136,202,389,1249,4446,nan
85,116,145,366,964,3227,nan
92,136,174,389,1386,2714,nan
66,66,66,436,632,2401,nan
66,66,66,389,595,2310,7172
66,66,66,477,769,2776,7899
66,66,244,474,705,3286,8442
66,66,66,401,832,2340,6490
66,105,182,452,1460,4192,nan
66,105,189,457,1214,4098,nan
66,66,66,66,2101,6518,nan
66,66,209,369,1059,4330,17317
66,66,66,436,969,2655,9394
84,114,268,569,2333,6211,nan
66,170,373,783,2497,11273,nan
66,157,294,747,2004,7549,nan
81,133,260,699,2303,8476,nan
100,210,515,1805,6125,23190,nan
77,100,222,549,1716,5999,nan
93,186,464,1536,5409,20131,nan
100,143,363,874,2552,10670,nan
66,66,294,665,820,1560,nan
100,143,388,1504,4140,13467,nan
81,133,253,701,2282,8476,nan
100,211,522,1805,6100,23195,nan
77,100,222,552,1724,5987,nan
93,191,467,1514,5443,20123,nan
66,138,142,303,1133,1723,nan
66,66,66,727,1723,4798,20804
66,66,66,66,2607,8879,nan
66,66,66,822,1669,4341,nan
66,66,324,560,1632,5412,nan
66,154,267,529,2315,5512,nan
66,130,234,432,1148,3979,nan
85,121,230,849,2645,9994,nan
82,121,244,760,2876,9839,nan
77,124,226,725,2695,8941,nan
89,121,245,1056,3294,10152,nan
89,115,274,774,2630,10002,nan
77,120,225,995,2939,9117,nan
81,107,260,690,1607,4293,nan
82,174,337,1032,2628,6273,nan
89,122,213,548,1539,5753,nan
66,100,191,321,1306,2735,nan
81,119,288,771,2486,7867,nan
82,159,356,821,4036,10152,nan
66,120,218,529,1440,5025,nan
89,122,213,531,1548,5541,nan
66,66,196,320,1046,3308,nan
66,66,196,321,1021,3294,14683
66,108,242,592,1537,4769,nan
66,85,135,443,1420,5037,nan
66,122,197,874,2139,7104,nan
66,138,203,372,911,2155,nan
66,138,203,387,937,2105,nan
66,158,174,603,2214,7808,nan
66,116,220,467,2116,7728,nan
66,139,131,365,1272,4607,nan
89,155,229,1029,2805,11318,nan
89,127,201,730,3146,8796,nan
66,108,218,766,2089,8416,nan
66,116,278,770,2393,10747,nan
66,105,176,529,1447,6851,nan
66,66,195,246,491,788,3972
66,66,230,258,763,915,1541
66,128,128,353,749,749,nan
66,152,178,360,1460,5225,nan
66,66,66,260,437,559,nan
66,66,177,464,599,1155,nan
66,66,66,469,853,2326,5895
66,66,66,469,861,2460,6304
66,66,66,369,907,889,nan
66,66,192,457,1143,2899,nan
66,128,128,128,522,522,nan
66,66,252,385,816,1404,nan
66,66,224,381,1013,4619,nan
66,66,66,236,509,1554,6647
66,66,66,66,562,804,1538
66,66,66,202,553,1666,4703
66,92,127,197,1164,3150,10689
66,66,199,171,242,3684,12507
77,124,201,384,2995,8090,nan
82,196,392,1001,3629,11739,nan
66,175,235,551,1215,3331,nan
66,66,126,238,418,1093,nan
89,151,358,1248,3224,12188,nan
66,85,112,253,681,2379,nan
66,108,210,353,987,5161,17621
66,117,181,392,1117,3923,15264
66,116,186,331,1022,3640,13734
66,116,186,329,1040,3675,nan
66,66,66,66,2401,4952,nan
66,115,178,242,467,1215,nan
66,66,112,331,752,2799,8755
66,131,188,455,1250,5092,17100
77,130,219,482,1140,2321,nan
66,92,146,502,1995,5084,nan
66,107,173,352,1706,3330,nan
85,171,429,974,3495,9548,nan
84,120,307,604,2769,8897,nan
66,75,223,355,1116,2139,nan
89,169,344,1260,6628,29764,nan
66,136,221,278,1270,2416,nan
66,138,224,479,1212,2158,nan
81,148,211,675,2243,9003,nan
85,190,489,1730,6274,23578,nan
66,123,191,520,1310,3863,14160
100,162,309,937,3134,9525,nan
66,66,66,406,884,2621,nan
85,179,368,1376,5108,19893,nan
66,178,306,1156,5381,25619,nan
85,174,435,1009,2873,9591,nan
66,66,254,692,1739,5520,nan
66,66,66,66,2986,9372,nan
66,66,66,66,2321,6618,nan
66,66,66,631,1790,3587,nan
85,100,141,452,1303,4145,nan
66,66,66,490,1027,2186,nan
66,66,66,495,993,2059,nan
75,115,259,1125,2384,6514,nan
73,129,240,535,1866,4977,16427
66,154,229,406,1296,4565,9388
75,96,209,424,1596,5314,19265
66,66,66,246,355,652,2677
100,138,248,1045,2683,8261,nan
66,171,296,882,1844,6935,nan
66,146,228,611,1313,6153,nan
66,66,66,189,316,751,2083
66,66,66,730,918,1797,4554
66,66,66,131,416,681,1101
86,113,338,619,2085,4288,nan
66,100,187,240,693,2403,nan
66,66,66,290,482,1092,nan
100,131,315,849,2846,7455,nan
66,152,178,363,1474,5078,nan
88,139,232,470,1542,4843,nan
82,194,394,1039,3661,11731,nan
66,96,213,319,1016,4695,nan
73,117,152,488,1497,7085,25654
66,66,66,66,802,2244,nan
84,130,213,458,1041,4436,nan
66,66,66,901,1474,3231,nan
66,66,66,559,691,1038,nan
85,146,270,887,3344,15805,nan
66,135,196,405,1422,4896,nan
86,136,208,611,1744,7457,28833
66,161,272,778,2117,8994,nan
66,136,215,610,2080,9428,nan
85,200,391,1373,4331,17291,nan
77,136,318,983,2647,10775,nan
66,131,182,307,602,1289,2664
66,181,241,1175,5741,15997,nan
66,181,241,1119,5474,15562,nan
66,182,219,1026,5007,12721,nan
66,66,340,865,4778,13528,nan
66,190,177,968,4265,14693,nan
96,180,489,1477,4733,15662,nan
85,154,309,781,2561,7992,24635
100,146,246,872,2319,7435,nan
100,158,356,832,3494,9650,nan
81,139,329,987,3047,11691,nan
66,93,218,383,1238,4323,nan
85,154,279,880,3208,11928,nan
93,125,317,784,2463,12126,nan
66,130,194,326,711,1451,3186
66,100,66,645,1486,4427,nan
66,66,66,66,693,786,nan
92,167,409,1280,4403,15581,nan
66,174,242,808,3388,8539,nan
66,176,276,668,3102,8329,nan
92,183,284,1482,3171,9989,nan
66,120,207,403,1476,3757,10992
77,172,361,1455,5171,29134,nan
66,118,396,786,3059,10434,nan
66,66,181,264,877,2312,nan
66,66,177,221,709,2266,nan
66,134,245,606,1425,3624,nan
66,138,187,262,580,1360,nan
66,131,251,692,2121,8423,nan
86,164,381,1187,4390,16447,nan
85,162,399,1110,3967,13235,nan
66,131,267,920,3174,11630,nan
66,103,212,355,919,3900,nan
66,148,253,559,1708,7127,nan
73,104,279,626,2521,8239,nan
73,110,275,631,2598,8880,nan
66,143,287,837,2179,5920,nan
66,142,240,543,1382,3520,15686
66,135,281,596,2053,5246,nan
66,124,175,327,1109,2231,nan
66,66,66,624,1499,4025,nan
77,127,280,904,3720,16740,nan
77,130,260,844,2863,11120,nan
77,154,342,916,3182,13095,nan
92,174,448,1083,4341,14502,nan
66,66,66,66,1044,2293,nan
66,66,66,66,66,1777,nan
66,66,66,66,66,1912,nan
66,66,66,66,1091,3118,7710
66,66,66,366,790,2348,6990
66,66,192,339,760,2483,9064
66,100,203,411,1087,2959,10594
66,66,334,638,2622,6911,20074
66,66,66,412,1441,3499,13648
66,130,207,249,1079,1839,4474
84,138,257,573,1639,4743,nan
100,218,793,2886,11135,44807,nan
100,223,644,2111,8212,32798,nan
100,177,448,1578,6144,24924,nan
66,66,191,322,936,2581,nan
66,66,191,320,931,2628,nan
100,178,413,988,3884,9916,nan
66,100,208,425,1089,3172,nan
66,66,195,246,493,819,nan
66,66,66,66,66,2596,nan
76,128,343,795,1972,6237,nan
66,149,303,863,2762,10357,nan
66,66,191,317,923,2597,nan
66,66,191,314,929,2629,nan
66,66,66,633,1388,2422,nan
66,66,66,66,1173,1994,nan
66,66,66,66,1267,2109,nan
66,66,66,353,1261,3026,nan
66,66,66,682,1428,2335,nan
89,150,270,827,2813,10522,nan
77,137,230,694,2821,11488,nan
100,176,339,1098,3320,12745,nan
66,108,66,396,956,2803,nan
66,92,194,480,1168,3990,nan
66,146,257,681,1513,6467,nan
66,66,66,277,511,1285,nan
66,199,351,1022,2783,9999,nan
66,66,158,272,584,1822,nan
66,66,66,330,980,2727,nan
66,66,146,286,527,989,nan
66,152,189,352,1431,4506,nan
66,66,66,359,1280,3189,nan
77,127,299,705,2646,10545,nan
66,66,66,66,66,1366,nan
66,66,66,66,66,66,nan
85,175,385,1047,3743,13106,nan
66,131,66,497,1178,2812,nan
66,95,272,657,2191,6275,nan
66,66,66,532,984,2295,nan
66,66,66,66,66,1880,nan
66,66,66,66,66,2670,nan
100,182,506,1602,5776,21781,nan
78,146,150,553,2388,5284,nan
66,66,199,310,507,1105,nan
66,66,66,66,685,1034,nan
66,111,235,605,1566,5241,nan
66,100,183,462,1071,5002,nan
66,66,352,782,3098,10125,nan
78,146,150,550,2753,6679,nan
66,66,230,539,1330,5410,nan
66,66,204,337,1194,3839,nan
66,112,195,543,1420,4888,nan
100,194,439,1446,5393,20373,nan
66,113,260,622,1279,4389,nan
92,162,491,1480,5314,18738,nan
66,66,212,543,1684,6097,nan
66,66,222,353,1452,4173,nan
66,161,228,732,1685,4717,nan
66,161,223,721,1650,4803,nan
66,177,240,538,1566,6446,nan
100,171,491,1772,6893,26690,nan
92,174,470,1422,4620,14853,nan
100,198,443,1354,4706,17387,nan
100,195,491,1563,5620,20049,nan
100,142,461,1285,4772,16420,nan
84,200,444,1371,5055,18478,nan
66,152,271,745,2195,5312,nan
100,176,287,557,2974,8626,nan
66,66,66,653,1226,3894,nan
66,66,199,210,875,2382,nan
94,130,273,1018,2590,6438,nan
76,116,513,1068,2060,3352,nan
92,122,327,781,1913,6271,nan
84,96,301,797,2494,6838,nan
94,143,272,978,3164,9390,nan
100,146,200,446,1415,4461,nan
84,134,307,762,2295,6090,nan
66,66,218,408,1054,2843,nan
92,134,330,843,3567,12745,nan
66,115,238,551,1772,5978,nan
89,140,364,874,2790,11127,nan
81,128,287,757,2707,10116,nan
66,66,66,668,1199,3880,nan
66,66,66,387,945,2169,nan
88,140,232,924,3331,11283,nan
66,66,66,66,742,1551,nan
66,108,189,833,2234,8369,nan
84,156,323,1153,3239,10873,nan
66,66,66,850,2475,5796,nan
66,66,66,667,1386,5992,nan
66,177,308,543,2700,10417,nan
66,66,225,468,1550,3832,nan
66,66,252,504,1507,3425,nan
66,165,258,493,1294,4516,nan
88,131,350,858,3457,9703,nan
89,174,324,990,2878,9747,nan
66,66,66,630,980,1960,nan
66,168,257,708,2707,11268,nan
66,169,268,700,2737,11418,nan
100,170,234,872,2109,8664,nan
66,66,146,286,924,2496,nan
88,167,480,1757,7913,36139,nan
66,181,235,801,1745,4674,nan
66,181,238,777,1808,4796,nan
80,177,431,1382,4126,12418,nan
74,115,196,643,1514,5271,nan
88,201,502,1831,7518,34866,nan
66,66,66,66,66,743,nan
100,76,161,225,1829,3849,nan
66,140,167,449,630,2223,nan
80,148,338,880,2674,11190,nan
66,96,151,270,516,2267,nan
66,170,262,501,1972,6235,nan
66,187,531,1793,7385,34605,nan
66,170,261,488,2015,6074,nan
92,142,409,1121,3610,13586,nan
66,131,352,1146,5203,20980,nan
66,179,372,1183,4811,19933,nan
85,139,269,856,2450,7619,nan
85,150,412,982,2508,8447,nan
66,66,267,536,1571,5538,nan
66,66,66,799,1171,2581,nan
66,162,348,1092,2799,9467,nan
66,169,366,1049,3057,10876,nan
66,171,379,1189,3324,11859,nan
66,165,376,1243,3513,13683,nan
66,171,372,1222,3531,12464,nan
66,163,331,1115,3043,10449,nan
66,184,360,1159,3081,11125,nan
66,164,363,1089,3112,10840,nan
66,66,389,892,3128,11277,nan
66,179,336,1048,2614,9558,nan
66,183,373,1340,4131,17055,nan
66,162,347,1107,2829,10114,nan
100,137,349,1793,8055,52659,nan
90,152,285,1020,3197,10808,nan
66,100,154,281,911,3963,nan
77,66,138,358,674,2074,nan
66,100,66,308,701,1697,nan
66,66,66,66,464,980,nan
66,66,66,435,1008,2039,nan
66,90,217,689,1980,6677,nan
66,90,223,642,1831,5929,nan
66,66,66,66,1307,2496,nan
82,152,297,883,3428,14424,nan
92,191,438,1642,5799,24959,nan
66,113,242,483,1171,4363,nan
66,81,209,389,1514,4858,nan
66,66,181,331,871,2971,nan
66,66,245,533,1276,3064,nan
66,96,199,319,678,2177,nan
66,104,184,427,1180,4303,nan
66,66,66,281,394,945,nan
66,173,340,548,2108,9491,nan
66,157,219,834,1660,4592,nan
66,166,255,692,2414,9552,nan
66,66,146,327,935,2518,nan
100,170,234,869,2205,9220,nan
89,156,347,947,2745,10765,nan
74,130,359,1267,3398,8752,nan
86,108,271,1018,4050,25228,nan
85,177,331,1312,4199,12852,nan
66,183,317,621,2879,8213,nan
98,183,405,1115,4410,17572,nan
66,178,324,641,2841,8050,nan
66,183,336,886,2345,9445,nan
100,184,428,1040,4787,16712,nan
66,161,237,689,1712,7652,nan
66,161,232,684,1697,7562,nan
66,177,255,465,1453,9244,nan
73,115,359,1301,3330,8259,nan
66,66,66,314,550,980,nan
66,66,66,380,535,868,nan
66,66,194,299,761,1653,nan
100,152,377,882,3123,9029,nan
66,66,341,619,1718,5962,nan
96,170,538,2095,6225,23312,nan
66,97,217,531,1712,6139,nan
94,154,290,1013,3385,11361,nan
66,117,233,603,1880,7648,nan
85,85,212,590,1579,5430,nan
66,66,223,562,817,3122,nan
66,142,322,700,1756,4218,nan
66,66,352,799,1630,9329,nan
85,123,223,377,1576,5490,nan
66,66,66,66,464,862,nan
100,183,351,794,1997,6986,nan
66,66,228,432,1600,4313,nan
85,128,286,897,2890,10435,nan
66,154,66,437,1000,3756,nan
66,146,205,505,1317,5409,nan
66,66,225,431,1185,4365,nan
66,66,202,432,1574,5419,nan
76,77,287,1971,6719,28586,nan
66,66,66,352,712,1800,nan
66,131,177,377,1042,3073,nan
66,85,93,220,699,1263,nan
66,100,66,280,587,2240,nan
100,215,497,1857,5211,21120,nan
66,131,162,400,1120,3276,nan
100,153,339,1344,3440,13122,nan
85,155,276,647,2494,7002,nan
66,158,238,438,2753,9774,nan
66,93,192,449,1469,5485,nan
66,100,260,773,3580,14524,nan
66,146,258,471,1991,6680,nan
98,138,294,881,3009,9687,nan
66,81,147,335,587,1797,nan
66,66,228,473,847,1668,nan
66,66,66,449,749,877,nan
66,131,384,1174,3525,14141,nan
66,66,235,696,1731,5131,nan
66,138,191,299,1541,4154,nan
66,66,189,479,1566,4058,nan
66,109,175,393,1479,4300,nan
66,66,189,486,1540,4017,nan
66,109,175,393,1471,4310,nan
85,118,300,681,3048,8485,nan
84,168,441,1278,4982,17325,nan
66,96,228,347,1396,2514,nan
66,66,359,547,2492,5693,nan
66,129,238,629,2079,5403,nan
66,140,249,620,2113,5695,nan
66,119,217,482,1557,4606,nan
85,163,345,822,2330,7629,nan
66,132,189,517,1072,1836,nan
66,66,66,66,1103,1638,nan
77,108,207,645,2206,8703,nan
77,108,255,736,2691,10320,nan
77,109,249,711,2458,8994,nan
66,66,66,604,1901,2317,nan
77,118,284,828,3816,18785,nan
84,137,177,167,389,1357,nan
77,107,251,572,2006,4473,nan
100,191,455,1372,5487,19800,nan
81,120,212,749,2426,6946,nan
66,117,201,653,1395,3888,nan
66,66,314,465,1189,3924,nan
66,66,66,281,378,425,nan
66,66,66,567,994,2545,nan
78,66,131,431,1463,7650,nan
77,85,220,543,1795,6814,nan
85,116,337,977,3947,16611,nan
77,93,235,630,2246,8737,nan
66,136,131,667,1099,4988,nan
100,145,257,456,1602,6999,nan
100,160,270,783,2223,9413,nan
66,153,204,522,1658,7651,nan
66,176,297,610,2477,6817,nan
100,147,317,1276,3947,11915,nan
66,66,66,306,538,1534,nan
100,145,403,929,2309,7560,nan
85,116,236,448,1276,3351,nan
85,116,236,433,1282,3621,nan
84,211,568,1175,4220,9412,nan
100,161,223,498,1162,4179,nan
66,92,176,283,686,1993,nan
66,66,66,457,661,1888,nan
66,66,66,66,472,649,nan
66,66,66,316,355,721,nan
90,90,90,90,458,2986,nan
86,86,86,86,504,2939,nan
90,90,90,90,573,3356,nan
94,94,94,117,476,3536,nan
66,138,219,477,2024,6464,nan
66,66,146,325,907,2577,nan
77,143,242,779,2543,8551,nan
66,108,197,310,799,2635,nan
66,66,131,220,539,1856,nan
66,85,144,250,796,2704,nan
66,106,192,477,1802,7420,nan
93,155,373,1302,5025,20258,nan
90,152,366,1074,2991,11916,nan
90,152,367,1079,2982,11785,nan
66,66,66,66,2031,3984,nan
66,66,66,811,1734,5990,nan
66,66,66,812,1675,5851,nan
66,66,66,816,1421,4849,nan
66,66,66,840,1367,4604,nan
66,66,345,736,1366,6703,nan
66,142,226,574,1461,4070,nan
85,160,310,690,1807,5917,nan
85,146,306,1056,2206,6967,nan
85,146,269,1026,2426,6973,nan
66,166,292,663,3226,10100,nan
66,66,66,375,1341,3033,nan
66,130,165,444,1248,4399,nan
66,66,194,250,526,1298,nan
66,158,261,827,3087,11931,nan
66,110,197,467,1550,3431,nan
66,66,317,693,2325,5770,nan
66,66,248,393,920,2784,nan
66,66,66,66,66,66,nan
85,108,154,327,1089,3243,nan
81,107,217,545,1372,4086,nan
85,138,239,651,1711,5263,nan
77,129,294,767,2313,7851,nan
75,108,172,325,1276,4389,nan
93,143,364,1168,4123,15342,nan
85,135,293,877,3050,11573,nan
84,211,578,1700,5311,15590,nan
77,108,183,562,1312,4550,nan
84,161,453,1300,4552,12929,nan
73,128,224,522,1717,5935,nan
85,159,305,787,2186,6519,nan
66,66,210,185,1091,3072,nan
66,66,66,66,1496,4606,nan
66,66,66,845,2141,9731,nan
66,66,66,66,1331,4048,nan
77,176,277,789,3125,14587,nan
85,167,293,874,3399,14852,nan
85,165,282,819,3197,14275,nan
100,164,479,1897,7105,24127,nan
82,163,303,731,2609,11083,nan
81,148,297,956,4187,22041,nan
89,181,259,742,2544,9695,nan
78,183,330,1258,4573,17127,nan
66,66,312,766,1287,3697,nan
66,66,289,668,1040,2535,nan
66,66,313,726,1212,3349,nan
66,66,335,721,1506,4685,nan
66,120,211,404,1145,3726,nan
66,181,426,1498,5418,20978,nan
66,66,66,66,1684,2540,nan
66,130,229,357,714,2884,nan
73,116,204,570,2440,6898,nan
73,116,205,566,2388,7034,nan
66,183,319,1059,3057,11317,nan
85,147,286,780,2179,6692,nan
66,115,236,466,1633,6527,nan
66,130,154,469,1010,2882,nan
77,175,333,876,2466,10483,nan
100,145,295,1028,2275,8156,nan
73,168,259,1149,3305,10725,nan
66,125,198,461,1344,4639,nan
66,113,208,447,1402,4108,nan
66,66,175,337,827,2727,nan
66,127,332,978,3370,12297,nan
84,162,255,650,1681,6581,nan
66,138,299,999,4084,11995,nan
66,125,194,466,1302,4524,nan
66,113,206,446,1381,3790,nan
66,66,178,337,808,2731,nan
84,164,259,774,2810,7758,nan
84,164,317,867,2054,6597,nan
66,66,191,290,826,3232,nan
77,94,159,354,1049,3245,nan
84,153,197,762,2175,6987,nan
66,66,66,66,958,2046,nan
77,123,193,682,1497,4721,nan
66,85,172,410,678,2945,nan
73,85,169,408,861,2471,nan
77,165,406,1140,3382,11490,nan
66,66,66,708,1574,2727,nan
77,143,351,863,3319,7687,nan
85,143,361,855,3345,8170,nan
92,138,341,1011,2916,7577,nan
66,66,66,281,436,947,nan
66,92,191,213,1142,2839,nan
66,134,225,754,2222,10411,nan
66,115,66,169,1002,1923,nan
66,66,194,362,910,2497,nan
66,66,194,330,847,2507,nan
85,100,287,697,1448,4601,nan
66,100,291,679,1530,4086,nan
66,123,150,382,592,1995,nan
66,66,176,403,926,4126,nan
81,107,133,475,1004,1693,nan
100,92,183,366,829,2601,nan
66,66,66,400,886,1412,nan
66,66,146,197,602,1657,nan
66,66,66,66,987,1881,nan
66,158,293,969,3897,15957,nan
66,92,244,212,989,3685,nan
66,66,66,645,981,3720,nan
66,66,66,66,66,4415,nan
66,66,66,66,66,2539,nan
66,66,194,322,631,1037,nan
100,131,391,639,2179,6911,nan
81,127,186,377,1095,3525,nan
66,127,249,885,1756,3839,nan
73,137,201,754,1454,4030,nan
92,182,635,1790,5865,17871,nan
100,130,258,498,1459,4808,nan
66,154,223,791,1928,6084,nan
84,139,335,952,2794,8492,nan
77,123,227,476,1698,6280,nan
66,140,216,494,1745,5737,nan
73,85,202,413,1425,4996,nan
66,66,66,539,693,1203,nan
66,92,66,294,687,1149,nan
66,92,208,403,1276,4966,nan
73,116,212,486,1114,3800,nan
100,173,474,1644,5503,23986,nan
92,100,229,547,1603,6056,nan
100,162,246,979,3084,6048,nan
66,100,193,288,628,1838,nan
66,66,208,346,757,2039,nan
66,66,197,335,769,2286,nan
66,66,66,429,587,2086,nan
66,135,146,498,1354,3321,nan
66,66,116,187,455,1774,nan
85,145,340,931,3647,11125,nan
66,134,339,943,3073,10894,nan
66,66,185,324,770,2290,nan
100,154,285,902,3998,14747,nan
66,66,183,351,887,2454,nan
85,154,393,1330,4782,18632,nan
66,140,200,577,1984,6982,nan
66,66,196,433,718,2800,nan
66,142,327,985,3473,11524,nan
77,154,299,1005,3186,10392,nan
89,159,441,1377,5335,20282,nan
77,114,246,377,1195,2811,nan
66,142,214,616,1228,4232,nan
82,134,228,500,2223,7645,nan
66,66,203,319,877,2277,nan
66,66,66,687,1356,3851,nan
66,66,191,316,861,2358,nan
77,130,269,508,1722,4413,nan
66,112,183,564,1537,4707,nan
66,122,240,294,592,1297,nan
66,66,337,602,833,4261,nan
66,115,243,494,1254,3821,nan
66,108,214,475,1255,3805,nan
66,131,314,1215,3461,9303,nan
66,66,276,695,1616,4812,nan
66,164,287,770,2499,7259,nan
66,66,114,557,2304,4988,nan
66,66,66,66,66,66,nan
66,66,66,176,266,837,nan
66,66,297,1052,3443,14497,nan
66,92,343,1164,4472,19419,nan
85,125,116,768,3073,14639,nan
66,66,66,379,598,2225,nan
92,168,486,1549,5848,24162,nan
100,168,254,524,2756,7062,nan
66,66,66,66,66,1535,nan
86,154,354,857,2768,10380,nan
85,162,377,1325,5005,22560,nan
66,100,190,343,1008,4004,nan
85,178,434,1741,6938,31676,nan
66,66,66,383,592,2174,nan
66,170,291,608,1931,9098,nan
66,66,66,599,1243,3503,nan
66,66,66,550,1065,1531,nan
66,146,232,475,2411,7137,nan
66,66,66,273,406,688,nan
66,66,262,432,1553,4704,nan
66,66,185,428,1949,7236,nan
66,66,66,308,560,1129,nan
66,108,266,594,1168,3476,nan
77,155,254,799,2832,10254,nan
85,161,380,1288,5717,21582,nan
66,151,377,1466,6013,25132,nan
66,66,263,518,978,2184,nan
66,66,66,66,1137,2079,nan
100,139,273,681,1606,7907,nan
66,66,66,398,743,1370,nan
66,131,490,1193,4126,15806,nan
66,100,195,451,961,2641,nan
100,146,307,815,2681,9734,nan
66,123,224,562,1580,6454,nan
93,166,264,847,2848,11196,nan
100,176,242,1010,2691,5991,nan
66,66,120,235,517,1571,nan
89,138,254,710,2268,8670,nan
75,133,235,604,1569,6048,nan
66,85,179,343,979,2921,nan
86,94,284,885,1936,6072,nan
77,115,331,910,3085,10253,nan
66,137,277,570,1828,6120,nan
73,113,193,463,1843,7698,nan
66,81,194,563,1957,8981,nan
86,163,309,1054,3886,14622,nan
78,148,304,887,3356,12854,nan
78,156,305,885,3210,12362,nan
93,128,220,548,1985,6331,nan
66,142,246,767,2228,7545,nan
85,130,213,461,1180,4288,nan
66,66,116,286,475,973,nan
100,161,399,972,3012,10277,nan
100,176,348,1187,3981,14405,nan
66,100,183,358,879,2794,nan
77,146,248,634,2087,6575,nan
66,92,177,363,807,3048,nan
66,117,206,341,1044,3494,nan
73,106,219,553,2158,9190,nan
66,90,196,505,2003,7828,nan
90,135,239,789,2484,9299,nan
77,98,265,787,2729,11060,nan
66,100,199,411,1291,4104,nan
86,167,297,841,3009,11153,nan
66,135,246,536,1634,5688,nan
90,133,239,780,2437,9027,nan
100,181,385,1089,3903,14429,nan
66,92,244,396,1163,4392,nan
71,118,190,410,1515,5732,nan
66,157,307,824,1981,8505,nan
66,96,201,336,742,1634,nan
66,176,379,1096,3591,13671,nan
85,150,311,795,2429,10197,nan
85,66,340,453,1544,7204,nan
85,66,333,437,1530,7149,nan
66,162,257,968,2686,8739,nan
66,89,139,297,1467,6326,nan
89,157,388,909,3434,13033,nan
66,66,165,229,479,1877,nan
66,98,168,237,639,2012,nan
66,66,178,368,576,1486,nan
66,66,174,279,531,1529,nan
66,66,66,212,526,1404,nan
66,150,283,561,1474,4780,nan
77,124,237,782,2020,5293,nan
66,66,190,286,477,1083,nan
66,66,66,660,1097,3184,nan
66,66,66,202,426,1025,nan
66,66,162,205,428,1052,nan
66,66,66,66,66,2514,nan
66,66,66,215,530,1307,nan
66,66,246,417,1501,5566,nan
66,66,284,681,2637,11202,nan
89,148,283,860,2848,10461,nan
66,66,66,208,341,778,nan
77,92,321,877,2187,6592,nan
66,66,66,206,359,839,nan
66,186,337,993,2509,10565,nan
92,105,249,575,1555,4242,nan
66,66,66,458,820,1599,nan
84,130,193,456,1529,4131,nan
66,66,191,306,705,1990,nan
66,129,258,584,1879,3922,nan
85,146,288,826,2904,10807,nan
66,66,135,263,417,2272,nan
85,131,185,348,1013,4017,nan
66,66,66,275,477,838,nan
66,113,191,456,1111,3206,nan
85,115,285,799,2324,6421,nan
66,66,66,364,636,1598,nan
66,93,204,278,947,2890,nan
66,66,173,260,669,1785,nan
88,173,303,696,1576,6333,nan
66,107,175,282,543,1540,nan
85,140,225,522,1570,4899,nan
66,66,257,493,2993,13070,nan
66,66,274,377,941,3543,nan
66,66,191,393,619,4166,nan
66,121,198,381,1214,4062,nan
66,66,287,552,749,1230,nan
66,66,191,349,730,1648,nan
66,66,127,208,500,1363,nan
66,66,66,66,66,2328,nan
66,66,66,366,561,1433,nan
100,154,203,457,2377,7713,nan
66,154,179,320,886,2658,nan
66,173,370,1115,2417,10310,nan
66,66,66,66,66,1989,nan
92,100,253,492,1406,5566,nan
66,66,66,526,1060,2591,nan
81,140,280,727,2313,9070,nan
66,66,66,66,434,652,nan
100,216,532,2009,7100,25856,nan
93,165,403,1295,4477,16881,nan
90,174,425,1324,4940,19651,nan
92,154,342,1122,3970,15624,nan
66,66,219,613,1736,4230,nan
73,157,322,794,2708,7757,nan
66,104,186,425,896,2845,nan
66,85,120,404,723,1724,nan
77,66,218,638,1486,5320,nan
92,156,217,806,1825,5025,nan
66,130,130,398,1070,2399,nan
66,202,465,1253,3851,11475,nan
66,138,201,356,742,1491,nan
92,171,396,1113,3195,13289,nan
84,160,327,704,1637,3369,nan
92,165,317,855,2107,8505,nan
66,153,264,625,1707,7817,nan
66,164,209,504,1792,5665,nan
66,66,194,499,1239,2586,nan
100,183,445,1361,5718,19870,nan
66,66,211,398,1039,3160,nan
66,160,379,1114,3429,10046,nan
66,145,476,1275,2993,9480,nan
66,66,358,898,3062,10168,nan
66,66,207,541,1855,6041,nan
66,66,191,602,1602,5483,nan
66,66,203,631,1663,5730,nan
66,66,208,676,2007,7402,nan
66,66,256,555,1874,6923,nan
66,139,243,579,1711,6182,nan
66,142,211,537,1381,4091,nan
66,154,245,634,2472,9824,nan
66,131,198,596,1824,9718,nan
81,152,345,845,3580,15305,nan
66,66,66,771,1788,7409,nan
66,66,306,625,982,2265,nan
66,66,333,852,1949,8451,nan
66,66,309,796,1365,4530,nan
66,66,334,729,1360,5152,nan
73,92,94,264,609,1253,nan
66,135,360,1282,5871,23203,nan
100,160,478,1155,4594,18263,nan
66,146,217,501,1291,3947,nan
66,138,235,507,1589,5357,nan
66,176,240,862,2684,6627,nan
66,144,154,921,2166,6669,nan
85,66,228,733,1958,7216,nan
66,66,66,66,66,3089,nan
85,66,233,680,2070,7202,nan
66,66,66,66,66,3963,nan
85,66,233,730,2027,7451,nan
66,66,66,66,66,3841,nan
66,66,215,269,973,1540,nan
66,66,66,707,1145,3741,nan
66,66,100,329,514,1675,nan
66,66,66,256,405,729,nan
66,116,210,541,2038,7421,nan
66,66,169,300,984,2375,nan
66,66,298,633,920,2375,nan
66,66,340,718,1389,4613,nan
66,66,312,765,1299,3653,nan
66,66,66,66,66,1354,nan
66,124,189,691,3170,16142,nan
66,77,143,379,1111,3805,nan
66,147,204,523,1621,6025,nan
66,100,112,229,462,1608,nan
66,123,198,549,1808,7801,nan
82,148,308,773,2861,11090,nan
66,107,244,379,1385,2773,nan
66,159,288,448,784,5373,nan
66,66,227,474,1129,2540,nan
66,66,66,606,1495,5060,nan
66,143,259,811,1870,6027,nan
66,142,257,754,2316,7702,nan
85,115,297,991,2231,6190,nan
85,115,295,1003,2311,6262,nan
66,66,279,279,745,2055,nan
66,66,162,171,480,747,nan
66,66,199,262,614,1791,nan
77,132,197,606,1120,4540,nan
73,66,146,174,684,1493,nan
84,152,211,321,930,1481,nan
66,163,231,334,2103,5409,nan
96,180,400,1275,4138,15382,nan
84,114,196,296,835,3693,nan
66,66,239,505,1279,4932,nan
77,66,187,471,1852,6560,nan
66,130,180,392,1303,2840,nan
66,179,283,775,2464,6211,nan
85,131,341,1015,2602,10141,nan
92,145,337,996,3523,13336,nan
66,190,339,904,1618,5189,nan
66,66,210,295,995,2049,nan
66,66,66,394,1412,3500,nan
66,66,202,269,839,1603,nan
66,66,66,730,1619,4113,nan
66,66,152,230,879,3129,nan
66,66,66,258,1295,3726,nan
85,138,337,793,2938,8613,nan
85,190,375,988,3741,11713,nan
66,66,66,531,920,2036,nan
66,66,66,282,421,1483,nan
66,86,171,323,861,3163,nan
81,176,244,480,1158,3777,nan
93,191,550,2252,8589,44023,nan
66,161,293,722,1993,4734,nan
66,66,66,583,847,1863,nan
77,146,286,852,2763,10916,nan
66,66,66,375,1372,3486,nan
66,66,66,268,1281,3919,nan
66,66,66,705,1597,4067,nan
66,66,160,166,1300,4315,nan
85,120,104,569,1792,6778,nan
66,66,211,927,2468,7742,nan
84,160,343,750,2674,7198,nan
100,144,247,612,2506,8201,nan
66,85,181,244,687,1764,nan
66,66,66,66,66,1012,nan
66,66,93,66,299,428,nan
66,66,66,66,66,931,nan
66,66,66,66,66,2039,nan
66,108,201,383,1214,2856,nan
66,66,66,66,66,66,nan
66,107,66,248,848,1531,nan
66,66,66,358,854,3976,nan
66,123,183,336,848,1783,nan
66,66,66,66,66,66,nan
66,66,66,66,66,66,nan
66,66,66,66,66,2442,nan
66,176,349,1200,3746,16662,nan
66,168,322,1232,4969,18908,nan
85,179,379,1989,7204,28796,nan
66,183,548,1829,7889,34182,nan
66,66,139,265,607,1605,nan
66,138,216,349,1998,6282,nan
66,66,331,784,2615,7994,nan
66,193,368,1214,5418,18735,nan
85,185,546,1716,5805,23546,nan
100,130,367,1407,4223,13139,nan
66,173,350,1257,5238,18644,nan
66,175,267,860,2582,10144,nan
100,153,373,1043,3649,12497,nan
81,165,359,1022,3552,13060,nan
93,157,367,1052,3503,12300,nan
88,157,356,1003,3413,12189,nan
85,161,358,1028,3516,12692,nan
85,177,303,899,3515,11867,nan
84,114,161,637,1075,2490,nan
100,130,262,1129,2773,6559,nan
66,66,66,256,311,443,nan
100,140,288,915,1806,6717,nan
66,66,210,300,1378,3435,nan
100,176,407,609,1895,8081,nan
84,130,423,941,2857,9073,nan
100,169,377,1003,3325,9433,nan
66,66,201,302,1054,2532,nan
66,168,314,547,2799,8607,nan
66,66,66,66,66,66,nan
100,193,330,840,1928,4221,nan
84,138,301,732,2250,7617,nan
92,166,349,1027,3476,12598,nan
100,142,318,670,2630,8046,nan
66,66,66,66,965,1130,nan
66,127,161,213,1335,2395,nan
89,100,351,822,2292,5986,nan
66,66,66,188,443,695,nan
66,66,66,188,446,631,nan
66,66,66,66,322,955,nan
66,66,66,66,342,914,nan
66,66,66,66,345,880,nan
66,130,191,251,387,840,nan
84,158,636,1341,3995,20291,nan
66,66,66,66,311,1003,nan
66,66,225,456,902,2674,nan
89,140,265,948,2374,7092,nan
66,100,218,503,2196,9750,nan
66,173,253,907,2067,6785,nan
66,161,257,496,1260,4208,nan
77,137,280,633,2075,4904,nan
77,105,204,424,1252,6657,nan
66,66,329,547,1757,6548,nan
66,130,269,696,1881,7338,nan
66,109,223,515,1242,4718,nan
84,171,286,657,2016,9177,nan
84,165,296,716,2071,10108,nan
66,152,241,409,809,3000,nan
85,158,332,1123,4602,17638,nan
66,66,201,345,1084,3398,nan
66,66,181,296,811,1615,nan
66,66,66,550,1031,1463,nan
94,127,264,729,2075,6674,nan
94,127,264,724,2061,6663,nan
66,89,120,200,936,1886,nan
66,89,147,284,965,2092,nan
66,82,149,310,1082,2184,nan
66,89,202,457,1275,4224,nan
66,89,200,457,1281,4254,nan
66,66,111,425,927,2708,nan
66,66,66,284,737,2224,nan
66,66,66,283,478,1035,nan
66,66,217,494,1485,3898,nan
66,84,186,506,1368,4394,nan
66,84,183,524,1375,4296,nan
66,66,150,322,690,1781,nan
66,100,66,248,590,1738,nan
66,66,66,291,437,991,nan
66,136,194,354,1002,3523,nan
81,115,192,524,1461,5821,nan
66,66,66,371,915,2904,nan
66,66,66,66,495,1073,nan
100,168,308,671,2835,7007,nan
85,157,315,974,2859,7684,nan
66,66,153,316,704,1725,nan
78,126,222,651,1623,4225,nan
66,127,261,887,2724,8611,nan
89,162,324,1078,4138,15761,nan
100,202,532,1960,8196,32050,nan
66,66,227,306,1249,2619,nan
100,191,501,1527,5495,20702,nan
93,171,257,1204,3127,9395,nan
66,66,66,205,320,397,nan
66,66,161,234,314,811,nan
66,122,194,388,602,1997,nan
66,66,251,531,712,1534,nan
66,66,186,414,1040,3221,nan
84,107,285,751,2032,6374,nan
84,145,276,880,2162,7157,nan
92,129,359,901,2713,9219,nan
92,176,380,1145,4091,12496,nan
84,181,382,992,2967,8815,nan
92,176,493,1272,4980,15264,nan
66,77,222,1038,1681,4869,nan
66,127,173,703,1848,6921,nan
84,138,249,824,2493,9292,nan
100,169,405,1145,3976,15356,nan
100,153,369,1229,4067,13833,nan
100,165,385,1019,4054,14536,nan
100,139,379,1190,3896,14314,nan
100,157,393,1183,4467,15984,nan
100,145,491,1606,5768,21092,nan
100,143,374,1217,5716,21210,nan
100,149,405,1242,4825,17884,nan
100,158,359,1140,4329,16350,nan
100,158,359,1143,4345,16490,nan
66,126,215,254,2149,4291,nan
66,115,127,741,2424,7462,nan
66,142,250,621,1905,7481,nan
66,66,66,392,592,1852,nan
66,66,66,66,999,2928,nan
66,66,66,66,66,66,nan
66,66,66,66,66,66,nan
85,152,325,1028,3889,14961,nan
66,66,309,613,1049,5399,nan
66,66,308,604,1050,4387,nan
66,66,260,525,1354,3297,nan
66,66,233,456,971,1595,nan
66,66,246,467,1225,2846,nan
66,66,259,512,1207,3147,nan
66,66,261,526,1237,2876,nan
66,66,270,559,1350,3919,nan
66,66,270,603,1463,3954,nan
66,66,267,555,1332,3818,nan
66,66,260,541,1328,3356,nan
66,66,300,642,1407,3991,nan
66,66,280,611,1566,3748,nan
66,66,305,649,1992,7056,nan
77,115,438,1131,2276,4099,nan
66,92,66,305,759,1694,nan
66,66,66,549,901,2213,nan
66,66,66,204,209,365,nan
66,121,201,346,1022,5039,nan
88,158,269,915,2428,7802,nan
78,119,258,1027,2809,11663,nan
81,138,253,651,2094,9262,nan
66,92,86,506,1611,6071,nan
66,161,296,815,2880,10732,nan
66,154,280,744,2374,9231,nan
92,161,249,586,2443,7421,nan
84,146,230,877,2734,9006,nan
66,66,66,66,1555,2438,nan
66,66,66,66,1056,1520,nan
66,66,66,581,1146,1625,nan
86,168,394,1208,3527,12971,nan
86,145,206,708,1638,4741,nan
66,66,66,66,1428,2161,nan
66,66,66,665,1500,2561,nan
66,66,295,441,1643,3313,nan
66,66,66,594,1298,3775,nan
66,128,257,503,851,2869,nan
66,66,66,276,512,981,nan
66,169,377,707,2091,7924,nan
66,66,66,66,1847,4241,nan
66,117,116,117,1013,3104,nan
66,66,194,323,801,1119,nan
66,100,191,283,778,1941,nan
66,139,197,563,1210,5206,nan
66,66,149,232,571,1145,nan
66,66,66,209,363,707,nan
66,66,197,320,811,1750,nan
73,119,239,589,1900,6569,nan
85,85,257,541,1643,5857,nan
77,199,437,1235,3742,13584,nan
66,166,252,695,1737,6966,nan
77,107,251,568,1983,4360,nan
66,108,197,391,1210,2752,nan
66,66,146,265,448,2495,nan
82,143,272,718,1476,5028,nan
89,125,185,450,1793,5239,nan
73,123,290,1020,2988,11156,nan
66,86,213,432,990,3846,nan
84,160,506,1297,2718,6924,nan
81,77,196,410,718,3062,nan
85,124,263,610,1713,7342,nan
66,86,211,424,962,3567,nan
81,77,196,410,725,3127,nan
89,155,317,1091,3332,10932,nan
66,185,273,521,1494,5074,nan
85,193,430,995,3960,15765,nan
85,124,265,615,1637,7350,nan
73,125,287,1016,3041,11668,nan
96,180,493,1463,5508,21276,nan
66,101,172,490,1225,3441,nan
73,122,202,720,2478,9052,nan
66,135,202,453,1099,3499,nan
71,130,211,691,2482,9095,nan
66,101,175,496,1218,3427,nan
66,130,193,334,868,2589,nan
73,122,203,765,2418,9049,nan
66,130,200,300,861,2369,nan
66,155,250,585,2740,9301,nan
66,150,254,541,2619,10175,nan
89,155,323,1116,3418,10948,nan
66,117,197,470,772,3289,nan
71,130,203,690,2500,8901,nan
84,146,292,849,2057,6573,nan
66,132,212,741,1967,5947,nan
66,111,223,702,1785,4599,nan
86,129,351,1132,3566,13081,nan
66,146,217,507,1199,4399,nan
66,115,233,393,934,3366,nan
92,194,373,863,3105,9325,nan
73,117,223,687,1814,4912,nan
89,88,240,456,1069,2979,nan
66,66,66,66,867,1930,nan
66,131,236,461,1577,7558,nan
66,66,66,66,420,814,nan
92,157,267,725,1447,4790,nan
66,66,66,188,307,932,nan
66,66,127,219,356,1561,nan
66,66,131,220,346,1395,nan
66,66,146,266,600,1438,nan
66,66,150,262,573,1436,nan
84,138,259,630,2074,7287,nan
84,130,299,982,3219,11651,nan
100,176,236,1047,2088,7104,nan
77,124,175,551,1419,4988,nan
66,77,190,523,1793,8627,nan
66,81,196,531,1863,8959,nan
66,85,177,423,1553,7231,nan
66,66,268,547,1426,2285,nan
66,123,203,700,1549,4391,nan
66,125,203,653,1343,3281,nan
96,153,305,721,1558,3116,nan
89,141,263,627,1260,2391,nan
89,141,275,583,1155,1812,nan
85,132,246,610,1131,2385,nan
100,161,302,789,1794,3382,nan
85,132,266,589,1236,2317,nan
89,141,275,643,1309,2266,nan
81,123,240,534,1016,1847,nan
100,153,296,709,1549,2857,nan
89,141,277,636,1356,2747,nan
81,123,242,547,1095,2155,nan
81,123,236,535,1058,1868,nan
69,69,69,69,97,239,nan
66,66,66,66,66,66,nan
66,131,245,697,2809,10288,nan
77,119,344,851,2553,6734,nan
98,179,304,848,4132,13223,nan
66,123,203,361,951,3893,nan
92,195,386,1210,3906,14810,nan
66,130,199,370,703,2199,nan
66,167,287,757,2180,7866,nan
66,138,216,442,1424,4668,nan
66,100,188,368,825,1849,nan
85,163,381,1272,4540,20269,nan
85,178,467,1254,5011,16503,nan
66,66,151,234,707,2046,nan
66,89,162,275,578,2728,nan
66,66,263,477,1613,5773,nan
66,66,66,326,464,864,nan
66,66,170,343,552,1705,nan
66,112,217,391,1057,3556,nan
66,66,241,565,1444,2699,nan
66,66,265,344,1199,3408,nan
80,160,350,1004,3710,8595,nan
100,179,316,940,3349,17233,nan
98,179,318,850,4338,14394,nan
84,163,423,1365,4888,18489,nan
85,150,310,871,3129,11410,nan
66,66,238,515,1697,3644,nan
66,66,181,265,466,893,nan
66,66,199,437,1351,3495,nan
85,156,354,1202,4655,18234,nan
84,158,382,1135,5439,22635,nan
81,144,350,1206,4595,19370,nan
66,123,178,424,1776,5250,nan
85,154,365,1244,3020,8655,nan
92,148,483,781,1741,5080,nan
86,164,341,1338,3347,8627,nan
66,85,183,551,1782,6308,nan
80,153,326,922,2819,8698,nan
77,120,232,794,3195,12519,nan
66,117,212,503,2113,7153,nan
66,126,305,622,1722,3877,nan
96,166,287,1178,3779,14410,nan
96,158,394,1398,4920,16488,nan
85,155,410,1365,4463,14469,nan
93,124,243,683,2132,6541,nan
84,130,282,773,3192,9737,nan
84,114,183,324,575,992,nan
76,128,258,467,747,1265,nan
66,66,66,463,1016,2121,nan
100,123,331,582,2098,3956,nan
66,117,192,378,1059,2524,nan
66,160,195,623,1045,4308,nan
66,152,197,581,1167,3090,nan
66,66,231,519,1432,3527,nan
66,124,220,592,2213,9236,nan
66,178,377,1265,5474,22150,nan
66,116,227,561,1985,8108,nan
73,77,232,632,2488,10414,nan
66,100,199,536,1817,7418,nan
66,113,177,504,1740,7039,nan
66,127,176,466,1620,6026,nan
66,117,181,494,1801,7146,nan
84,160,267,415,1198,3045,nan
92,146,291,650,2042,11331,nan
94,177,254,1218,3794,13537,nan
85,96,306,701,1523,5891,nan
88,139,352,1099,4474,17496,nan
66,108,174,499,1683,6737,nan
66,108,214,564,2122,8395,nan
66,100,169,307,878,2891,nan
75,129,235,586,2142,7123,nan
86,122,276,887,2352,5868,nan
66,66,194,264,626,1362,nan
66,152,312,643,1982,4219,nan
86,182,527,2210,8468,37179,nan
66,66,298,520,1703,4197,nan
66,96,214,404,890,2006,nan
66,89,170,354,970,3292,nan
66,66,305,716,1487,8495,nan
66,66,315,743,1673,10556,nan
66,66,289,723,1729,10334,nan
66,66,321,761,1486,9192,nan
66,66,327,811,1896,12705,nan
84,104,300,1000,4702,21873,nan
84,192,425,969,2546,7544,nan
66,169,265,897,2090,7892,nan
77,181,430,1247,4392,12862,nan
66,145,333,520,1310,4126,nan
100,182,395,1158,3525,11431,nan
85,100,292,775,1927,7225,nan
66,112,116,383,785,3120,nan
66,138,387,844,2443,7229,nan
84,146,234,641,1564,4576,nan
66,66,195,434,865,2096,nan
66,66,263,515,1542,4191,nan
66,66,66,66,1245,1827,nan
66,66,195,412,1028,2340,nan
92,166,534,1700,5925,20687,nan
85,172,427,1359,4664,19672,nan
66,66,179,359,1064,4457,nan
66,66,203,291,672,3031,nan
66,178,310,858,3230,11404,nan
92,153,392,1094,3948,13225,nan
66,139,252,636,1808,6608,nan
94,158,391,1101,3859,13243,nan
92,153,388,1100,3938,13086,nan
94,158,394,1117,3922,13322,nan
66,66,66,513,1024,3438,nan
66,66,218,496,1026,3551,nan
66,66,66,456,711,2355,nan
66,131,173,251,626,2055,nan
88,157,296,594,1612,4473,nan
73,104,193,614,1853,6487,nan
96,168,303,1154,3357,12244,nan
66,66,316,707,1199,2896,nan
77,132,226,497,1520,5425,nan
84,192,452,1293,4120,14545,nan
77,132,226,491,1561,5409,nan
81,144,240,562,1184,4924,nan
66,66,160,307,743,1881,nan
85,110,223,679,1731,6583,nan
96,209,428,1232,4166,18827,nan
85,155,500,1527,5893,22733,nan
66,66,240,877,2772,7726,nan
66,104,194,312,1314,3667,nan
66,132,139,842,1703,7219,nan
92,177,383,1128,3618,13308,nan
88,163,419,1338,4933,20307,nan
85,161,432,1409,6885,32619,nan
66,66,66,262,335,2265,nan
100,193,417,1475,4390,13908,nan
73,156,323,1153,4422,18481,nan
100,179,393,1262,3896,14845,nan
66,100,210,440,1189,4099,nan
73,131,274,828,3867,14181,nan
66,66,66,437,1018,4114,nan
94,144,313,951,3404,12698,nan
85,183,370,1086,4125,16182,nan
85,173,376,1065,3997,15149,nan
88,197,434,1458,5581,22978,nan
93,138,371,998,3579,13193,nan
100,130,483,1108,2438,9569,nan
100,130,362,1159,3285,7282,nan
66,180,300,975,3267,9687,nan
66,66,66,363,686,1746,nan
66,66,66,721,1643,4023,nan
66,66,181,393,1265,2593,nan
66,108,189,425,1303,4535,nan
66,66,220,312,606,3171,nan
66,66,219,311,668,3311,nan
66,66,212,313,1047,3273,nan
66,66,219,310,1079,3242,nan
66,66,216,295,1043,2118,nan
66,66,209,299,1066,2211,nan
66,66,209,402,1018,2169,nan
66,66,214,430,1081,2189,nan
66,66,225,441,1057,2115,nan
66,66,218,438,1106,2920,nan
66,66,202,441,1040,2538,nan
66,66,227,463,1054,2799,nan
66,66,232,482,1145,2914,nan
66,66,236,451,674,3116,nan
66,66,236,429,679,3064,nan
66,66,237,457,684,3052,nan
66,66,226,460,656,3029,nan
66,66,230,469,680,1404,nan
66,66,219,450,684,1442,nan
66,66,220,462,718,1583,nan
66,66,221,484,717,1573,nan
66,66,227,495,718,1675,nan
66,66,66,491,773,1612,nan
66,66,66,484,731,1553,nan
66,66,66,502,757,1573,nan
66,66,66,504,755,1500,nan
66,66,219,318,687,3648,nan
66,66,205,298,1088,3528,nan
66,66,215,308,1142,2527,nan
66,66,212,321,1099,2408,nan
66,66,214,443,1132,2751,nan
66,66,224,454,1120,2387,nan
66,66,205,449,1067,2861,nan
66,66,222,461,1149,2911,nan
66,66,231,434,668,3208,nan
66,66,237,444,711,3226,nan
66,66,226,454,710,3261,nan
66,66,219,451,672,1519,nan
66,66,215,463,757,1768,nan
66,66,227,490,721,1564,nan
66,66,66,496,749,1636,nan
66,66,66,503,719,1520,nan
79,159,307,1000,3370,12669,nan
93,173,376,1189,4414,16980,nan
66,95,240,293,1520,6483,nan
66,100,221,584,1946,6901,nan
66,104,286,924,4098,15249,nan
73,102,285,1121,3990,15261,nan
66,117,285,887,4076,15487,nan
66,116,273,858,3927,14444,nan
81,195,453,1531,6123,23039,nan
66,66,66,66,790,2366,nan
66,108,255,615,2134,7524,nan
66,131,207,437,1562,5614,nan
66,66,270,538,2012,6256,nan
66,130,209,337,561,1326,nan
100,154,317,920,3247,9837,nan
85,123,241,474,1424,4652,nan
100,154,415,997,4827,21422,nan
66,66,334,705,935,4489,nan
66,138,138,443,838,2603,nan
66,66,66,489,1039,1624,nan
66,66,205,230,414,1781,nan
66,66,152,232,692,2032,nan
66,141,221,520,1229,4354,nan
66,66,66,66,66,2992,nan
66,170,271,830,2560,7700,nan
66,147,257,815,2468,9081,nan
66,132,206,569,1510,5905,nan
90,158,266,758,2569,9858,nan
85,132,379,820,2275,6136,nan
85,66,206,421,1040,2887,nan
66,66,173,290,801,2033,nan
66,93,116,407,790,2788,nan
66,66,66,66,66,2549,nan
66,66,158,281,710,1589,nan
66,66,66,66,1171,2092,nan
66,66,195,430,1118,3756,nan
66,66,187,290,780,1649,nan
66,147,287,612,2827,9287,nan
66,138,218,661,2290,8648,nan
73,144,255,604,1728,4355,nan
66,66,275,536,1408,3496,nan
66,66,66,501,1714,5648,nan
93,169,361,1110,3692,13154,nan
66,66,66,347,1397,3996,nan
66,66,66,507,771,1607,nan
66,66,66,507,779,1635,nan
66,66,66,541,780,2840,nan
66,66,66,534,776,2864,nan
66,66,66,538,765,2907,nan
66,66,66,534,761,2896,nan
66,66,66,526,757,2777,nan
66,66,66,532,727,2829,nan
66,66,66,568,781,2890,nan
66,66,66,564,1094,2993,nan
66,66,66,569,1124,2898,nan
66,66,66,541,1136,2992,nan
66,66,66,574,1128,2930,nan
66,66,66,588,1162,2876,nan
66,66,66,553,1141,2860,nan
66,66,66,535,1109,2857,nan
66,66,66,532,1092,2901,nan
66,66,66,531,1115,3013,nan
66,66,66,534,1153,1682,nan
66,66,66,549,1172,1706,nan
66,66,66,566,1127,1679,nan
66,66,66,551,1166,1696,nan
66,66,66,572,1136,1685,nan
66,66,66,583,1122,1643,nan
66,66,327,485,1119,4753,nan
100,179,362,1082,3151,8522,nan
100,197,476,1520,5892,23486,nan
77,162,414,1295,5037,20462,nan
75,141,297,775,3016,11513,nan
79,143,305,910,3674,12662,nan
66,66,66,369,762,2139,nan
100,161,514,1633,5391,20552,nan
66,66,66,66,1709,3126,nan
77,124,252,674,2092,9009,nan
66,130,66,354,710,2524,nan
66,99,285,1033,1490,3699,nan
66,108,217,326,1002,2800,nan
66,77,268,838,2003,4906,nan
85,131,250,822,2294,6655,nan
66,66,232,445,1463,4659,nan
66,119,251,374,1571,3549,nan
66,66,66,623,1541,3053,nan
66,66,66,450,894,2270,nan
66,162,271,443,2444,6203,nan
92,158,324,1186,3100,9275,nan
66,147,202,289,1507,4343,nan
77,92,161,485,1379,3555,nan
91,115,327,900,2422,6800,nan
66,66,331,438,870,4747,nan
100,179,362,1082,3093,8085,nan
100,181,363,1099,2316,8406,nan
66,66,320,485,1166,4838,nan
66,66,194,282,551,1714,nan
66,133,255,565,1606,5736,nan
85,161,304,876,2663,9834,nan
66,116,345,691,2351,8726,nan
84,130,229,488,1415,4042,nan
66,130,160,353,1329,3501,nan
66,92,192,341,789,3496,nan
81,130,358,987,3251,10747,nan
66,127,201,526,1109,3454,nan
77,124,189,479,1600,5051,nan
81,130,357,996,3231,10836,nan
82,144,249,734,2425,8241,nan
77,124,180,486,1646,4815,nan
77,145,254,591,2314,6209,nan
77,145,253,592,2231,6190,nan
66,66,250,500,1424,5979,nan
66,66,192,282,493,798,nan
66,115,237,660,1815,6103,nan
89,176,467,1567,4801,20082,nan
100,115,233,383,991,3737,nan
66,154,173,544,2039,7875,nan
85,189,426,1064,4316,16854,nan
79,85,136,314,630,1957,nan
81,86,232,601,2269,9210,nan
82,86,225,554,2182,8830,nan
89,176,474,1606,5418,24461,nan
66,66,193,378,804,3272,nan
77,154,234,558,2116,7304,nan
66,105,246,522,1231,4438,nan
66,90,216,469,1427,4175,nan
79,85,136,318,625,1853,nan
84,143,283,1220,2996,8408,nan
66,117,242,681,1802,5980,nan
66,66,187,365,793,3212,nan
81,112,243,799,2341,8249,nan
96,147,316,1052,4417,20377,nan
93,139,255,892,2991,10425,nan
66,116,199,428,1892,6948,nan
66,90,211,473,1402,4214,nan
81,136,335,910,3609,11021,nan
82,144,254,759,2478,8427,nan
66,144,218,766,2229,7360,nan
66,139,279,834,2714,9115,nan
81,156,351,1402,5262,22056,nan
77,148,325,938,3647,13985,nan
77,148,331,944,3651,14013,nan
81,155,347,1374,5203,21850,nan
66,147,336,1188,5137,23457,nan
73,116,294,1080,3024,11389,nan
73,125,293,914,3592,14572,nan
66,66,192,286,603,1595,nan
66,66,66,127,282,569,nan
100,128,338,1062,3552,12410,nan
66,66,212,536,1524,5641,nan
66,66,66,66,66,2535,nan
77,124,192,494,1814,6415,nan
77,124,180,490,1580,5183,nan
66,66,139,242,797,2013,nan
85,192,398,1274,5680,22759,nan
66,66,181,278,691,2454,nan
66,66,66,66,806,1541,nan
66,123,200,337,1359,5556,nan
66,66,159,177,611,1047,nan
100,137,395,897,2262,5414,nan
66,66,210,389,1069,2810,nan
66,135,297,802,1720,6972,nan
89,158,264,797,2462,8959,nan
98,187,442,1110,4393,16100,nan
66,66,66,66,1729,3697,nan
66,66,66,66,1171,2802,nan
66,66,66,66,1883,5480,nan
100,142,339,1398,3801,10134,nan
66,123,204,537,1283,3171,nan
66,66,248,529,1932,5177,nan
66,66,66,771,1534,5326,nan
66,66,66,771,1503,5698,nan
66,66,66,752,1474,4969,nan
66,66,184,264,593,1442,nan
85,123,226,518,1800,5722,nan
66,66,66,66,66,1698,nan
66,66,66,750,1933,8670,nan
66,66,66,900,2416,10266,nan
66,66,66,66,1880,5087,nan
66,132,474,1264,6165,28473,nan
66,181,613,2060,10962,54525,nan
66,66,280,579,2143,4940,nan
66,66,66,519,1405,5310,nan
66,120,170,297,1345,4176,nan
66,66,156,450,1504,5720,nan
66,110,108,284,1255,3582,nan
66,105,257,524,1271,5937,nan
93,129,245,477,2251,7598,nan
66,66,212,311,539,2231,nan
66,146,285,295,374,1993,nan
92,187,468,1382,4250,11751,nan
66,66,327,526,2125,4919,nan
66,161,334,593,1412,4587,nan
66,181,324,844,2646,8575,nan
66,66,321,499,2222,7271,nan
66,66,328,685,2118,5017,nan
66,66,324,705,1927,5169,nan
66,183,327,530,2802,6965,nan
66,152,319,526,1326,4510,nan
66,66,330,741,2290,6282,nan
66,66,322,719,1210,6310,nan
66,66,307,700,1990,6039,nan
66,66,323,694,1168,6341,nan
66,66,290,635,1116,6071,nan
66,66,320,714,2025,6620,nan
66,66,66,718,1176,4836,nan
66,66,292,695,1179,3103,nan
66,66,301,713,1203,3096,nan
66,66,66,681,1579,4882,nan
66,66,66,709,1186,4745,nan
66,66,66,693,1166,5161,nan
66,66,299,713,1206,3319,nan
66,66,66,693,1224,3073,nan
66,66,327,518,2164,5076,nan
66,66,66,663,1558,4647,nan
66,66,313,736,1238,6668,nan
66,66,66,706,1182,3214,nan
66,66,289,701,1205,3064,nan
66,66,66,705,1191,5020,nan
66,66,289,660,1035,2769,nan
66,66,66,66,1488,2860,nan
66,66,316,723,1172,6352,nan
66,66,308,697,2248,6314,nan
66,66,66,66,1549,2765,nan
66,66,333,687,2077,4804,nan
66,66,66,682,1627,2704,nan
66,66,66,66,1482,2626,nan
66,66,66,66,1437,2691,nan
66,66,66,66,1528,2758,nan
66,66,66,66,1374,2653,nan
100,138,295,973,2116,6729,nan
66,66,66,244,382,824,nan
66,66,312,661,2114,6369,nan
66,85,106,262,414,1106,nan
66,66,128,225,320,749,nan
66,66,145,212,323,1129,nan
66,85,106,260,419,1175,nan
85,159,229,656,2553,9593,nan
66,66,191,256,318,599,nan
100,141,189,813,1958,4559,nan
92,146,342,1227,2382,7043,nan
73,124,247,799,2316,9746,nan
73,127,257,847,2399,9803,nan
66,66,66,663,1442,3558,nan
84,108,212,815,2078,5918,nan
92,142,205,503,1522,4204,nan
84,138,214,537,1700,6121,nan
77,123,250,496,1107,3690,nan
66,123,250,566,1465,4201,nan
66,140,261,659,2296,7434,nan
66,140,260,655,2432,7854,nan
66,66,173,219,468,1047,nan
85,109,229,461,1802,5237,nan
85,106,227,460,1822,5241,nan
66,106,178,369,947,3090,nan
77,132,264,637,2156,7538,nan
66,106,178,375,943,3059,nan
77,144,265,640,2075,7505,nan
66,121,208,690,2285,7677,nan
66,121,208,523,1808,6886,nan
66,121,207,531,1790,6888,nan
66,121,209,718,2244,7628,nan
80,147,261,756,1808,5514,nan
92,194,326,1070,3716,10553,nan
80,183,444,1365,3586,9320,nan
77,174,443,1307,3546,10401,nan
66,145,278,635,2279,6360,nan
66,176,284,473,971,3064,nan
100,107,216,419,1708,4095,nan
66,176,284,473,971,3064,nan
100,100,223,594,1410,5147,nan
75,109,252,483,1016,3414,nan
75,109,243,480,1020,3355,nan
100,146,487,922,2873,10847,nan
66,145,278,635,2279,6360,nan
66,110,204,426,874,2805,nan
73,115,250,514,1928,6693,nan
80,147,263,759,1904,6104,nan
66,66,66,66,66,482,nan
66,110,206,426,870,2649,nan
66,66,66,66,66,482,nan
66,66,66,66,66,482,nan
66,66,66,66,66,482,nan
66,66,66,259,598,1433,nan
66,138,211,430,1053,4055,nan
71,150,362,1125,3554,10998,nan
77,92,238,370,1267,4109,nan
66,66,66,369,731,1220,nan
66,66,66,66,66,482,nan
81,116,236,519,1475,3334,nan
81,116,235,527,1509,3709,nan
66,66,66,282,382,528,nan
84,179,316,1083,2938,10754,nan
71,150,360,1133,3611,11234,nan
84,138,260,689,1783,5904,nan
66,66,66,380,751,1255,nan
82,119,182,686,2035,7044,nan
84,84,222,446,802,1831,nan
84,179,315,1082,2969,11289,nan
66,130,194,328,1080,3382,nan
66,131,206,449,1114,2288,nan
100,129,221,542,2699,5693,nan
84,130,195,299,509,1580,nan
84,152,263,484,1071,4032,nan
82,93,207,323,1199,3808,nan
66,66,66,66,305,353,nan
66,66,221,455,1187,3493,nan
66,66,66,282,373,655,nan
77,119,183,384,1147,3434,nan
66,122,251,368,579,1440,nan
84,130,209,294,629,1460,nan
82,100,206,320,1206,3677,nan
66,66,194,256,643,1779,nan
66,130,130,254,641,1081,nan
81,122,245,278,728,1430,nan
84,138,277,676,1820,6111,nan
66,66,232,454,972,3321,nan
84,130,195,324,905,1602,nan
66,66,143,337,913,2835,nan
66,66,89,199,241,723,nan
66,66,181,256,388,1182,nan
77,85,144,494,1489,5461,nan
73,85,123,408,1091,3263,nan
78,66,313,716,2620,4851,nan
66,104,195,355,1314,4456,nan
80,136,314,977,2684,7033,nan
66,66,66,66,624,1065,nan
85,85,156,309,1242,3400,nan
73,85,123,416,1102,3374,nan
80,136,312,973,2674,6800,nan
77,102,278,739,2382,7628,nan
78,66,308,723,2498,4405,nan
66,102,204,339,1067,2380,nan
77,119,168,248,1208,2423,nan
89,98,136,409,932,2798,nan
66,130,195,449,720,934,nan
77,102,283,741,2399,7606,nan
66,66,89,193,235,702,nan
66,66,204,384,816,1939,nan
66,66,181,270,384,1151,nan
85,100,166,506,1861,6050,nan
77,113,280,581,1690,7284,nan
89,100,174,596,1968,6525,nan
66,145,278,635,2269,6332,nan
84,174,294,704,1292,3800,nan
66,115,199,367,1217,2298,nan
75,115,263,446,1131,3263,nan
87,187,329,1038,3622,9380,nan
75,115,267,446,1104,3300,nan
84,174,294,674,1276,3639,nan
79,115,272,508,1543,4500,nan
75,112,221,335,1211,2546,nan
79,115,255,573,1683,5073,nan
66,66,66,267,549,803,nan
66,66,185,263,736,2024,nan
89,126,232,404,1471,3723,nan
87,187,322,1057,3512,9402,nan
66,66,129,217,417,1308,nan
66,176,284,473,971,3083,nan
75,112,222,327,1165,2699,nan
66,66,128,170,405,1167,nan
66,66,139,268,517,2312,nan
66,66,148,216,427,1346,nan
88,131,146,312,515,1710,nan
66,66,162,247,660,2237,nan
66,66,162,249,640,2158,nan
66,146,271,673,2870,9471,nan
66,66,128,171,401,1172,nan
66,66,127,257,505,2407,nan
66,108,309,921,3212,11025,nan
66,150,305,947,3287,12158,nan
66,125,192,536,1590,3062,nan
66,108,271,587,1919,6023,nan
66,110,168,381,1086,3468,nan
85,123,191,620,1680,5520,nan
66,110,170,374,1079,3527,nan
66,130,191,302,464,1437,nan
66,66,176,318,1052,3436,nan
100,201,226,433,1254,6421,nan
66,100,235,567,1474,6121,nan
74,153,302,1286,3504,9953,nan
100,115,249,1010,2451,4423,nan
84,84,268,498,1328,2939,nan
77,116,217,569,2063,6871,nan
66,109,247,548,1894,6814,nan
66,66,89,286,639,1846,nan
73,130,293,679,2396,8996,nan
77,66,218,347,1190,4634,nan
73,126,293,659,2352,9152,nan
73,126,295,667,2339,9083,nan
84,138,262,786,2752,9479,nan
66,172,318,895,2713,9378,nan
66,100,215,323,843,4282,nan
92,191,353,1175,4316,16262,nan
100,158,374,1060,3893,13658,nan
66,66,66,747,1616,2328,nan
66,66,66,66,1788,4520,nan
66,100,224,371,1479,4062,nan
66,66,66,521,629,2376,nan
66,66,235,395,1085,1857,nan
66,66,66,398,872,3516,nan
66,66,66,406,879,2148,nan
66,143,216,732,2750,8445,nan
85,178,313,1058,4065,16729,nan
84,144,244,712,1668,4632,nan
66,66,197,305,713,1848,nan
66,104,218,482,1217,3801,nan
66,103,264,565,2072,6883,nan
66,146,280,662,2238,8244,nan
89,159,334,1507,6687,27543,nan
79,137,429,1570,7730,32189,nan
88,190,338,1763,7526,33978,nan
82,174,167,1526,6654,30645,nan
86,186,321,1657,6679,29543,nan
90,163,376,1607,8703,38318,nan
96,143,413,1818,8941,40730,nan
81,145,267,1096,5714,21967,nan
77,149,239,1227,4959,20433,nan
77,145,172,1100,4577,19513,nan
100,167,425,1844,8945,40005,nan
89,169,271,1759,7682,31698,nan
77,167,273,1248,6127,26817,nan
78,145,246,1134,4812,20200,nan
90,159,341,1523,7115,30239,nan
82,134,351,1347,6714,29627,nan
100,122,417,1853,8329,35336,nan
100,140,434,1816,8827,39773,nan
81,99,207,902,3621,12963,nan
85,175,357,1884,8748,39083,nan
89,162,383,1650,8657,38716,nan
100,171,445,1973,10111,46190,nan
100,169,437,1895,9210,41833,nan
100,176,399,1896,10002,43977,nan
93,143,366,1528,7533,32964,nan
81,166,224,1261,5680,25671,nan
77,139,183,1156,4322,19593,nan
82,165,319,1529,6567,31505,nan
100,183,433,1905,9615,45654,nan
82,147,211,1554,6662,28547,nan
89,161,435,1779,9072,40922,nan
77,143,197,1177,3980,16397,nan
77,167,379,1674,7600,32120,nan
78,163,197,1323,5694,23540,nan
93,150,387,1613,7590,33134,nan
66,107,232,632,1999,7945,nan
66,107,227,615,1999,8224,nan
85,152,297,910,3260,9651,nan
66,107,184,429,1403,6146,nan
66,115,188,642,1969,5323,nan
66,115,191,685,2109,6098,nan
81,141,291,839,2385,6000,nan
81,179,444,1556,5966,23247,nan
66,187,461,1526,5184,19642,nan
93,181,474,1560,5845,23662,nan
100,179,298,1611,4859,17998,nan
66,217,505,1563,6362,26525,nan
66,189,437,1370,5103,20569,nan
66,170,403,1327,4887,19091,nan
66,66,66,66,2398,5237,nan
66,66,66,66,2436,5468,nan
66,66,66,66,2432,5475,nan
93,163,487,1882,9881,47303,nan
94,172,330,1594,8654,43227,nan
100,172,258,1700,9227,47817,nan
97,163,428,1923,10962,54870,nan
89,147,369,1434,7982,36592,nan
66,66,196,326,537,2050,nan
66,66,66,66,66,1940,nan
66,66,206,723,2269,5938,nan
66,66,66,427,699,1478,nan
66,115,188,509,1326,2557,nan
66,139,235,736,2119,10420,nan
66,66,186,476,1126,3716,nan
85,139,322,919,3111,9833,nan
89,177,454,1661,5896,22512,nan
82,177,446,1925,10953,54776,nan
85,159,443,1716,9070,43825,nan
85,162,220,667,2008,6363,nan
66,139,177,485,1349,4755,nan
66,66,66,284,384,797,nan
85,112,180,471,1378,5785,nan
85,147,270,970,4215,16915,nan
66,66,195,329,541,2097,nan
66,92,138,329,769,1091,nan
66,154,277,611,1942,4736,nan
66,66,238,458,1171,2808,nan
66,66,66,410,674,2434,nan
66,66,66,397,712,2518,nan
66,139,156,259,1701,3510,nan
66,104,264,619,2212,7040,nan
66,119,201,509,1277,3569,nan
66,66,263,390,1416,4163,nan
66,162,229,642,1636,5740,nan
66,66,273,313,973,2833,nan
85,100,245,628,1642,6357,nan
66,66,66,553,1146,2144,nan
66,152,219,540,1879,5058,nan
66,150,226,326,642,3400,nan
84,160,345,784,1857,5614,nan
66,153,305,1048,2127,6322,nan
85,162,425,971,2681,8145,nan
66,66,200,355,855,3014,nan
66,141,227,573,1275,3560,nan
85,174,340,1554,4423,15583,nan
66,66,66,601,1260,3933,nan
73,134,245,742,3066,8551,nan
66,96,116,222,352,2104,nan
66,98,169,230,733,3529,nan
81,157,473,1527,5662,25462,nan
66,66,66,258,438,1303,nan
92,130,262,669,1722,5437,nan
66,139,195,431,1365,4439,nan
66,66,66,249,371,1069,nan
66,66,203,387,781,1977,nan
66,135,175,317,2973,10003,nan
66,104,173,326,755,2612,nan
66,66,66,66,1436,4188,nan
66,66,66,217,421,607,nan
77,131,274,695,1893,8157,nan
66,128,205,632,2020,8039,nan
66,123,218,714,2168,10423,nan
66,123,249,604,1667,5774,nan
66,100,210,711,2251,8881,nan
66,66,191,374,1142,3499,nan
66,66,178,354,682,1829,nan
66,66,66,546,987,4132,nan
66,85,206,670,2271,8691,nan
66,167,357,1365,5558,18120,nan
66,124,246,682,1937,8267,nan
66,131,224,701,1979,7266,nan
66,66,345,756,1883,7632,nan
66,191,318,721,2111,9536,nan
92,132,389,1721,5519,24139,nan
66,66,247,561,2017,6453,nan
66,117,237,717,2247,9057,nan
100,145,504,1795,7136,28059,nan
66,177,478,1350,5276,18392,nan
66,130,298,798,3440,11842,nan
66,66,293,848,2780,10006,nan
85,170,298,1046,5290,17261,nan
92,108,315,776,3571,13092,nan
66,118,188,349,1030,2627,nan
66,66,66,774,1735,4145,nan
100,209,571,1884,7839,30365,nan
89,199,544,1838,7312,28683,nan
92,198,548,1824,6633,24033,nan
93,199,552,1724,7021,27727,nan
89,129,312,1023,3325,12465,nan
66,131,272,611,1846,5092,nan
66,66,66,66,1014,3691,nan
66,66,66,66,1007,3646,nan
81,134,243,613,2116,7718,nan
66,162,252,820,1826,5170,nan
84,131,273,1026,3298,9416,nan
77,138,209,658,1604,6026,nan
66,172,328,794,1699,6326,nan
66,66,297,574,999,4568,nan
66,66,66,66,1164,2125,nan
66,66,188,379,1188,3876,nan
66,105,189,455,1531,4878,nan
81,66,194,639,2152,7578,nan
66,168,257,602,1765,9063,nan
84,138,286,761,2719,9001,nan
66,66,174,249,604,1396,nan
66,85,171,497,1643,5920,nan
66,85,203,523,1668,5864,nan
66,123,180,369,1413,4270,nan
100,173,495,1593,4967,16728,nan
66,66,189,373,867,2279,nan
66,131,162,262,841,2506,nan
66,66,193,176,997,2069,nan
85,112,256,939,3051,10344,nan
66,66,171,373,1002,3957,nan
66,66,182,359,949,3617,nan
66,66,189,322,810,2820,nan
66,137,314,1138,4490,19402,nan
66,128,297,1004,3796,16580,nan
66,120,249,737,3132,13865,nan
73,129,192,589,1964,7862,nan
75,85,296,907,3259,12575,nan
66,112,307,1123,4429,19247,nan
66,86,166,467,1410,5008,nan
77,112,167,507,1559,5539,nan
77,131,266,887,3297,13429,nan
73,127,324,1142,4495,18652,nan
75,85,296,907,3259,12609,nan
66,120,234,684,2510,11058,nan
66,131,284,1155,4437,19534,nan
66,133,302,904,3288,13126,nan
66,131,222,662,2328,11492,nan
66,124,318,1134,4533,19961,nan
73,77,215,661,2190,8520,nan
66,85,216,524,1502,5042,nan
66,162,203,537,1921,5465,nan
66,66,224,604,1011,4743,nan
66,168,277,603,1823,8803,nan
66,162,320,827,1875,7649,nan
66,66,297,605,974,4823,nan
77,146,251,576,1676,6315,nan
84,146,269,893,2274,7809,nan
84,123,263,1075,3205,11299,nan
100,145,247,785,1483,6830,nan
66,150,328,791,1643,5995,nan
66,66,208,326,649,2628,nan
81,136,255,679,2300,8708,nan
66,66,163,415,1209,4550,nan
73,106,196,570,1853,7563,nan
73,108,250,747,2642,11873,nan
66,117,237,717,2449,11136,nan
66,106,218,640,2200,8489,nan
66,135,255,776,2881,13057,nan
66,135,253,783,2915,13035,nan
66,112,242,712,2557,11393,nan
66,179,381,1222,3803,11143,nan
84,144,244,712,1668,5331,nan
66,169,553,1162,4544,16843,nan
66,131,66,310,573,2809,nan
66,138,272,813,2609,7805,nan
66,66,284,669,2377,6967,nan
76,132,234,817,2095,5471,nan
92,139,288,848,2844,10416,nan
66,150,328,796,3652,13085,nan
85,85,172,557,1326,3932,nan
100,145,244,979,2217,7257,nan
100,113,229,788,2189,6389,nan
66,98,96,380,742,1734,nan
66,66,209,406,930,3200,nan
66,98,96,376,824,1672,nan
66,66,205,317,886,3672,nan
66,98,96,308,852,1539,nan
71,147,254,600,2556,5530,nan
89,154,275,1200,3902,15671,nan
71,147,254,600,2439,5737,nan
89,154,271,1204,3952,15842,nan
66,123,174,300,956,2822,nan
66,131,373,1393,5435,23358,nan
66,131,187,1081,4580,21117,nan
66,66,66,66,908,1036,nan
66,137,218,383,924,1580,nan
66,66,274,342,975,1280,nan
66,115,266,587,1892,6578,nan
66,130,197,233,499,3037,nan
92,177,402,1236,4348,14420,nan
86,160,430,1218,4756,16127,nan
98,163,388,1438,5137,18530,nan
84,140,342,891,3110,10245,nan
84,169,392,1307,4410,14685,nan
88,162,442,1308,4748,16450,nan
88,142,423,1152,4280,14195,nan
84,157,369,1335,4415,15175,nan
96,190,480,1451,5276,18426,nan
84,150,324,928,3011,10834,nan
88,162,413,1228,4283,14631,nan
88,170,439,1315,4440,16471,nan
98,163,387,1434,5111,18658,nan
88,162,435,1298,4742,16389,nan
84,169,396,1303,4419,14672,nan
84,140,343,889,3085,10165,nan
84,150,327,930,2952,10937,nan
84,157,380,1344,4416,15143,nan
92,171,404,1249,4298,14497,nan
88,142,418,1155,4230,14175,nan
96,189,490,1435,5316,18186,nan
88,162,422,1261,4313,14554,nan
88,172,436,1316,4365,16463,nan
86,160,437,1207,4776,16072,nan
66,66,322,729,1214,2795,nan
100,209,613,1742,6704,24927,nan
92,154,372,1063,2116,8530,nan
66,66,185,302,600,1315,nan
66,66,188,298,600,1348,nan
66,66,199,269,685,2317,nan
66,146,215,514,1554,4520,nan
84,172,343,923,1956,5970,nan
77,154,271,1177,4280,14300,nan
85,154,493,1430,5769,26440,nan
100,176,374,1097,2998,9961,nan
66,66,66,66,445,690,nan
92,146,319,885,3186,10403,nan
100,211,367,1360,4747,10887,nan
84,152,376,1122,3721,11532,nan
79,164,332,1077,3726,14979,nan
66,66,66,282,368,633,nan
100,131,434,1080,3842,13252,nan
73,141,333,681,2150,7258,nan
66,66,228,574,1665,5902,nan
66,66,66,66,1112,2151,nan
93,132,237,676,2188,6612,nan
77,150,353,1226,3609,13566,nan
66,162,287,909,3749,13587,nan
85,146,430,1386,4878,15917,nan
73,121,204,639,2169,7005,nan
66,66,228,552,1626,5521,nan
66,138,210,484,1031,4222,nan
66,66,154,231,562,1176,nan
66,66,113,207,433,1426,nan
66,112,150,398,2068,4321,nan
85,167,546,1834,8508,40483,nan
66,113,165,331,1133,2422,nan
66,66,66,307,475,654,nan
66,66,66,280,319,1270,nan
66,66,66,294,385,1050,nan
66,104,178,374,990,3625,nan
100,191,458,880,3363,8107,nan
66,66,66,66,968,1775,nan
66,66,66,66,1095,1835,nan
73,162,287,648,2509,7958,nan
85,121,242,799,1899,6065,nan
85,127,234,731,2499,9027,nan
77,152,295,887,3016,10860,nan
66,66,193,582,1427,4626,nan
85,66,325,1169,3353,14379,nan
66,152,205,448,1209,2737,nan
66,118,251,683,1463,3523,nan
66,130,194,194,194,194,nan
66,130,194,194,194,194,nan
100,129,243,1506,4260,10315,nan
66,162,231,710,1375,4050,nan
92,135,319,946,3286,13905,nan
85,123,211,476,2439,7587,nan
66,111,220,324,838,4614,nan
66,66,194,194,194,194,nan
66,111,207,511,1747,4627,nan
66,66,254,578,1311,3884,nan
85,96,309,814,3369,10789,nan
66,93,221,633,2023,7865,nan
77,158,289,870,3410,11191,nan
77,135,204,654,2327,7600,nan
93,135,260,626,1675,3976,nan
66,66,100,589,936,6680,nan
66,66,177,594,957,5742,nan
66,115,325,768,1791,7598,nan
100,163,514,1633,5373,20470,nan
100,161,357,799,2037,7345,nan
100,162,275,1365,4553,20384,nan
66,123,223,769,1607,4010,nan
66,66,66,787,1454,5643,nan
100,169,352,1043,4822,16808,nan
66,66,66,267,385,1196,nan
85,146,311,729,2132,9097,nan
66,66,66,283,826,2307,nan
66,66,66,274,341,1009,nan
66,146,403,1108,3507,12971,nan
66,66,255,456,1332,4622,nan
77,92,269,599,1696,5176,nan
66,66,66,66,1326,3017,nan
66,66,216,435,1131,2514,nan
66,66,66,66,594,1041,nan
77,134,236,757,2039,6306,nan
66,66,66,334,1092,5148,nan
89,77,325,834,3185,13799,nan
84,181,355,802,4258,11234,nan
66,161,287,409,859,5875,nan
66,66,274,390,1582,4417,nan
66,66,66,66,1110,1953,nan
66,105,211,600,1961,5058,nan
66,66,255,590,1626,4626,nan
66,66,195,545,1416,4062,nan
66,66,66,66,690,1147,nan
66,66,66,66,637,1357,nan
92,178,326,995,3595,12816,nan
66,66,66,66,1260,2662,nan
66,130,208,369,1196,3186,nan
85,100,261,934,2750,8756,nan
66,66,66,66,1196,1913,nan
66,66,212,516,1173,2882,nan
81,117,238,620,1959,7072,nan
90,128,266,912,3552,13014,nan
90,128,264,900,3526,13078,nan
85,127,312,934,3550,12773,nan
89,186,512,1836,7745,31482,nan
66,66,66,363,774,1895,nan
66,66,178,309,951,2629,nan
66,119,216,287,529,2795,nan
66,66,231,449,642,1390,nan
66,66,231,449,642,1390,nan
85,135,260,740,2620,10619,nan
85,135,257,739,2603,10555,nan
66,66,152,229,397,1580,nan
66,66,66,302,408,1235,nan
66,66,303,538,1881,5292,nan
66,66,243,508,831,4230,nan
84,84,193,423,1084,2061,nan
66,66,66,512,854,3127,nan
100,146,299,662,2235,8581,nan
89,178,395,1188,4265,15798,nan
66,85,153,267,729,2349,nan
81,129,285,864,3348,13653,nan
66,66,188,604,1643,5861,nan
66,131,212,712,1943,9414,nan
66,66,182,567,1560,5806,nan
81,154,252,645,2095,9363,nan
84,177,301,960,3500,12275,nan
100,162,320,1058,3975,10834,nan
84,177,344,1059,3701,13880,nan
100,135,276,681,1319,4866,nan
77,125,306,932,3588,13378,nan
75,122,300,934,3559,13079,nan
66,100,247,568,1687,5167,nan
66,100,247,571,1677,5024,nan
66,176,347,1126,5318,18543,nan
66,140,231,790,3169,14415,nan
66,66,319,771,1220,2979,nan
66,66,295,466,1241,4004,nan
85,141,253,920,3411,10137,nan
66,66,173,300,591,1509,nan
100,168,445,1303,4604,17230,nan
66,131,159,419,1050,3527,nan
100,146,252,631,1734,6908,nan
66,66,263,536,1232,3057,nan
66,66,66,315,537,1081,nan
66,66,211,345,694,1417,nan
66,137,247,488,1032,4451,nan
66,66,202,301,727,1976,nan
66,100,188,443,1467,5052,nan
66,66,66,442,797,2762,nan
84,138,376,873,1031,2224,nan
81,96,221,456,723,2168,nan
66,66,66,66,1144,2069,nan
66,66,195,329,537,2097,nan
66,66,66,66,66,3052,nan
66,150,211,499,1533,4537,nan
66,66,188,284,585,2380,nan
66,66,66,395,856,1780,nan
66,66,218,235,697,1963,nan
100,153,344,1009,2970,11714,nan
92,162,275,893,3038,11060,nan
100,164,297,755,3591,11963,nan
66,165,260,739,2773,8973,nan
66,153,307,834,2359,7471,nan
85,170,251,623,2947,10148,nan
100,183,315,754,3708,11815,nan
66,157,267,791,2180,9239,nan
66,157,311,840,2475,8160,nan
66,66,204,231,718,1223,3692
66,100,191,221,617,1481,3630
66,160,270,656,3032,9327,nan
66,115,202,324,934,2191,nan
66,118,279,910,1900,7465,nan
66,66,202,287,969,2013,nan
66,160,268,639,2953,9874,nan
66,100,233,463,1181,2958,9904
66,66,66,191,494,1192,3372
66,93,101,248,1066,2371,nan
66,108,174,510,1927,5725,nan
66,124,222,745,2507,7148,nan
66,104,202,393,1225,4583,nan
66,66,166,310,907,2311,nan
66,66,66,214,395,1280,nan
66,66,245,381,994,4408,12380
66,66,168,288,704,2090,8425
66,100,114,435,1283,4809,18147
66,66,172,328,677,2199,nan
66,108,183,426,1215,4393,nan
66,117,216,897,3416,13524,nan
66,100,220,353,827,1460,nan
66,66,147,185,536,1137,nan
66,66,66,196,196,644,1159
77,182,371,1469,4367,12201,nan
100,176,233,520,2565,6305,nan
84,211,489,1110,3676,11538,nan
66,161,319,960,2931,6443,nan
100,146,321,1049,2762,12234,nan
100,130,374,930,2565,10399,nan
66,66,174,397,1109,3546,nan
66,165,260,711,2414,7071,nan
66,66,166,330,785,3111,nan
100,138,252,614,2109,6425,nan
66,66,160,239,588,1317,nan
66,173,264,658,1818,9619,nan
66,169,313,923,2369,6731,nan
85,131,288,606,1493,4821,17940
84,177,304,899,3496,12238,nan
84,177,297,915,3394,12154,nan
84,177,297,946,3366,12241,nan
84,177,301,981,3503,12190,nan
84,177,301,982,3469,12298,nan
84,177,301,972,3520,12478,nan
84,177,301,977,3598,12535,nan
84,177,301,962,3542,12487,nan
84,177,301,956,3577,12793,nan
84,177,338,985,3557,12918,nan
77,133,241,653,2507,10437,nan
66,103,257,406,1703,3312,nan
66,66,66,252,504,1609,nan
66,77,124,255,755,2767,nan
66,138,275,783,3193,11455,nan
66,100,251,756,2816,10165,nan
66,131,333,1093,5027,23310,nan
66,131,256,761,2568,8947,nan
66,77,165,369,1258,5189,nan
66,66,66,66,66,631,1319
66,66,66,377,744,1169,2363
66,66,66,599,1324,4724,11687
66,66,66,532,1419,4018,14161
92,154,298,897,3125,11611,nan
86,130,353,874,3313,10929,nan
86,130,353,862,3291,10852,nan
66,66,66,413,769,985,nan
66,66,66,400,836,1426,nan
66,66,66,373,796,1697,nan
66,66,66,397,802,1881,nan
66,66,66,356,793,1810,nan
66,66,66,376,928,2762,nan
66,66,66,384,876,2334,nan
66,116,144,418,1149,2405,nan
66,154,335,968,3036,9199,nan
66,162,250,678,2076,7509,nan
66,111,243,480,2116,6128,nan
84,130,505,1111,3861,7758,nan
82,162,448,1532,4798,19664,nan
85,135,209,632,1600,4223,nan
100,173,313,811,4072,13372,nan
77,128,259,608,2022,5867,nan
66,146,219,327,1357,3378,nan
100,169,436,1175,4542,19268,nan
77,175,479,1225,4677,18959,nan
66,66,317,694,2367,6578,nan
66,177,328,935,2972,11742,nan
66,179,331,954,3016,11798,nan
100,184,324,1422,4551,17848,nan
66,111,241,542,1710,7063,nan
86,144,320,1097,3108,8345,nan
66,111,210,598,2034,5516,nan
66,130,191,268,446,1841,nan
85,192,412,1212,3478,14993,nan
66,171,318,966,2173,7933,nan
66,188,272,711,2491,6161,nan
84,182,441,963,3495,11021,nan
66,124,215,680,2139,5823,nan
89,138,318,897,2202,8794,nan
85,135,210,640,1604,3909,nan
77,175,487,1247,4569,18842,nan
66,146,219,327,1363,3417,nan
66,127,199,437,1207,4936,nan
66,66,271,398,1337,4720,nan
66,127,206,437,1185,4907,nan
66,154,234,578,1283,4501,nan
100,169,448,1262,4263,22676,nan
66,131,204,429,1311,3923,nan
100,176,320,1411,4600,17860,nan
66,162,205,468,1287,4921,nan
66,66,66,66,885,1937,nan
85,160,324,728,2408,9162,nan
85,131,256,724,2073,5537,nan
66,89,232,490,1876,5029,nan
66,85,254,553,1930,8281,nan
92,185,364,1194,3803,11893,nan
66,138,182,348,988,2573,nan
66,66,169,219,582,1878,nan
66,66,162,66,537,1633,nan
66,94,129,316,837,2610,nan
66,116,66,465,1103,2559,nan
66,66,108,160,653,2078,nan
77,85,199,562,1968,6780,nan
66,66,66,426,872,2246,nan
66,66,66,469,881,1222,nan
66,66,66,431,919,2520,nan
66,116,144,452,1233,2891,nan
66,66,66,446,1017,1575,nan
66,66,66,457,1002,1591,nan
100,151,236,1109,2591,9003,nan
66,131,187,350,881,2401,nan
66,66,233,475,767,1608,nan
66,66,247,493,1266,3485,nan
66,66,242,508,805,1854,nan
66,66,188,327,725,1620,nan
66,113,169,475,1560,4126,nan
66,66,205,597,1822,3834,nan
66,66,238,486,749,1661,nan
100,145,336,986,2657,11423,nan
66,115,171,379,1250,4260,nan
66,100,171,416,1545,5714,nan
66,100,66,309,848,2596,nan
66,92,138,414,1168,4719,nan
66,85,166,355,967,3722,nan
66,130,66,304,464,2053,nan
66,100,66,358,966,3005,nan
66,66,279,678,1957,6328,nan
81,102,309,918,1810,5102,nan
77,107,253,776,2222,6508,nan
81,102,313,853,1765,4401,nan
73,85,327,422,1706,3962,nan
77,115,311,1023,2426,7345,nan
66,129,246,901,2869,9125,nan
89,179,504,1903,8958,43867,nan
66,66,66,755,1872,4710,nan
66,66,66,66,901,1559,nan
66,175,216,550,1654,3360,nan
100,140,225,692,2396,6373,nan
66,66,66,295,459,1202,nan
66,66,207,404,1166,3637,nan
66,66,209,463,976,3427,nan
100,115,176,781,1605,5251,nan
100,146,306,523,1279,3491,nan
66,66,66,493,1030,1614,nan
66,170,234,714,1743,6710,nan
66,124,93,339,553,1798,nan
66,66,181,307,580,2262,nan
66,66,66,489,1017,1596,nan
100,108,238,581,1592,4047,nan
66,66,66,314,485,927,nan
66,93,246,434,1402,4917,nan
100,115,176,783,1575,5348,nan
84,66,159,761,1413,6645,nan
66,100,213,421,1645,6312,nan
66,146,209,524,1418,3935,nan
66,146,209,519,1401,3937,nan
85,152,303,720,2463,6919,nan
85,152,306,727,2517,7099,nan
86,176,391,1188,3543,12965,nan
94,121,247,643,2381,7049,nan
94,123,244,582,2476,6851,nan
94,121,254,650,2343,7060,nan
94,123,245,581,2383,6836,nan
86,178,394,1174,3472,13123,nan
77,185,359,1181,3902,10953,nan
77,182,351,1120,3691,10751,nan
100,162,346,1292,3819,14373,nan
81,175,439,1445,3512,9373,nan
89,170,315,944,3020,9152,nan
66,160,237,612,2324,8410,nan
85,162,292,780,2710,12726,nan
81,129,219,696,1942,7600,nan
92,188,425,982,4139,13594,nan
88,171,382,1165,4948,20472,nan
85,146,301,815,2486,8245,nan
85,138,400,1067,3570,12481,nan
100,177,358,977,3324,13410,nan
66,173,314,617,2781,6521,nan
66,173,244,815,2631,9296,nan
82,163,331,1235,3533,8694,nan
84,108,237,515,1847,6627,nan
92,161,318,1075,4313,13862,nan
66,163,262,796,2676,8787,nan
66,165,330,1008,3116,9781,nan
81,143,275,756,2487,8275,nan
66,162,305,684,2890,11652,nan
66,176,335,973,2069,7792,nan
66,166,313,502,1621,5129,nan
89,121,225,775,2025,7232,nan
85,147,229,775,2049,7050,nan
66,150,230,644,957,4636,nan
77,122,377,740,2089,4405,nan
66,66,177,370,546,1352,nan
66,66,66,253,465,1196,nan
66,118,305,723,1893,5113,nan
66,66,199,404,859,2065,nan
66,66,198,258,367,1636,nan
85,187,305,803,2217,7560,nan
66,119,66,560,1498,4088,nan
86,147,339,1283,5008,19276,nan
90,187,408,1251,4567,13306,nan
66,66,338,689,942,4351,nan
66,88,164,728,2367,6294,nan
66,134,199,471,1247,3950,nan
66,66,66,458,719,1783,nan
100,131,211,442,1223,7088,nan
66,66,189,280,636,2133,nan
66,66,66,378,725,1187,nan
66,134,202,351,1187,4018,nan
66,175,357,717,3311,11241,nan
66,66,241,550,1570,5370,nan
66,66,357,924,3223,13194,nan
66,130,283,1000,4886,19713,nan
66,146,352,1087,3657,10308,nan
66,66,265,444,1034,3447,nan
66,130,202,390,1199,4414,nan
84,210,386,1683,5109,19606,nan
84,189,522,1508,6041,18816,nan
84,205,398,1090,5524,19481,nan
88,172,547,1717,5001,17037,nan
78,114,202,528,1590,5159,nan
78,114,203,522,1594,5200,nan
77,94,211,620,1867,5397,nan
77,94,210,608,1836,5262,nan
86,171,393,1154,3798,12788,nan
66,112,131,452,927,2714,nan
85,181,349,1280,4105,14506,nan
66,66,66,554,1276,2504,nan
66,131,244,528,2008,6411,nan
84,190,463,1524,5139,17106,nan
66,66,332,491,1532,6761,nan
66,66,66,66,513,689,nan
66,111,264,555,1518,7117,nan
66,66,66,66,66,4655,nan
66,66,66,66,66,5304,nan
66,66,66,66,66,4660,nan
85,153,348,812,2956,8709,nan
85,126,280,930,2959,9833,nan
66,77,176,252,846,1502,nan
66,117,116,365,1031,2687,nan
66,77,164,321,648,2284,nan
66,104,185,318,1133,2509,nan
100,159,354,1100,3638,11530,nan
66,66,209,303,777,1667,nan
66,66,225,425,1047,4025,nan
66,157,248,742,2293,5994,nan
66,154,209,514,1331,6509,nan
96,143,220,513,2194,6562,nan
92,165,348,797,2332,6423,nan
66,109,164,489,1348,3799,nan
66,66,203,458,1045,2967,nan
66,100,401,896,1950,8292,nan
66,66,224,556,1408,4108,nan
85,162,297,778,2657,12702,nan
66,162,293,764,2693,12583,nan
100,179,288,590,3231,7590,nan
100,119,305,1115,2789,8395,nan
66,100,154,404,1036,3447,nan
84,130,346,801,1871,6248,nan
88,168,349,940,2728,8118,nan
89,129,177,685,1803,5835,nan
81,129,189,686,1824,5530,nan
66,100,177,350,885,3242,nan
100,177,358,977,3324,13445,nan
85,127,263,555,1561,4992,nan
100,169,310,1279,4398,14125,nan
100,189,427,1081,3395,16922,nan
98,179,413,1122,3638,10631,nan
66,66,186,186,186,186,nan
66,66,66,66,66,298,nan
66,66,222,427,1502,4879,nan
66,66,66,750,1705,3199,nan
92,191,525,1780,6952,26095,nan
66,66,66,489,1921,3184,nan
88,185,506,1779,6751,26251,nan
66,66,66,742,1713,3116,nan
66,66,66,496,1970,3296,nan
66,66,66,881,1937,4608,nan
88,146,294,903,3231,10670,nan
88,146,353,965,3389,10702,nan
89,119,258,569,1274,4051,nan
66,66,66,485,1696,2738,nan
85,135,240,631,2312,7877,nan
66,135,244,651,2481,8982,nan
100,166,347,1094,4137,16895,nan
66,66,66,812,1896,4708,nan
100,154,396,1304,4875,16694,nan
89,141,309,877,2672,10010,nan
94,177,414,1234,4113,15186,nan
82,127,202,825,2138,6418,nan
100,114,369,1059,2518,6850,nan
66,141,281,703,1400,4191,nan
66,66,234,404,1205,3734,nan
77,132,234,445,1213,4096,nan
85,123,222,595,1657,5315,nan
85,154,339,903,2840,12093,nan
77,119,270,857,2464,7309,nan
100,133,381,1348,3383,9167,nan
66,66,66,284,444,820,nan
92,150,285,820,2972,10504,nan
100,146,518,1372,5672,20600,nan
66,66,66,284,444,820,nan
90,132,269,777,2864,10577,nan
100,139,497,1366,5079,16588,nan
94,171,426,1417,5186,19133,nan
100,167,285,975,3269,10669,nan
96,188,483,1526,5482,19676,nan
66,66,66,284,444,820,nan
93,163,297,724,3009,10437,nan
66,66,66,284,444,820,nan
66,131,197,326,1190,3591,nan
85,181,359,1260,3710,14242,nan
66,157,257,681,2976,8952,nan
66,123,185,387,697,2844,nan
85,149,378,932,2719,8377,nan
84,84,231,231,1314,2855,nan
66,66,66,527,798,3027,nan
66,148,228,839,1926,3814,nan
66,66,66,521,729,2334,nan
66,66,205,429,1021,2359,nan
66,66,131,229,524,1081,nan
66,66,66,351,577,1121,nan
66,100,150,279,602,1303,nan
66,114,183,463,923,3322,nan
66,66,66,446,980,2728,nan
66,66,66,448,979,2697,nan
66,66,311,602,830,3315,nan
66,66,66,66,954,1682,nan
66,66,262,594,1717,4302,nan
66,66,66,66,954,1727,nan
100,169,293,1023,3162,10676,nan
88,184,518,1828,6919,26608,nan
84,160,267,522,1266,2673,nan
66,123,177,390,1045,2631,nan
66,66,167,265,556,1288,nan
77,127,204,504,1596,5681,nan
66,66,194,339,681,1206,nan
66,153,391,966,2992,10085,nan
76,153,387,1007,2379,8024,nan
77,116,210,979,3874,18514,nan
66,66,240,495,1711,4498,nan
73,66,291,1129,4626,18878,nan
81,100,334,1095,4578,17059,nan
66,85,185,371,1112,4310,nan
66,66,254,517,1519,4499,nan
66,66,66,66,277,374,nan
66,132,184,334,847,3200,nan
66,66,172,411,1067,2940,nan
66,66,66,505,780,1354,nan
66,66,239,439,1216,4036,nan
66,100,200,432,1188,3077,nan
66,66,217,302,869,1811,nan
81,142,289,660,2077,7442,nan
85,138,252,619,2028,5734,nan
85,138,250,620,2025,5682,nan
92,170,390,1396,4443,15516,nan
85,156,327,1004,3197,10135,nan
66,150,210,408,1501,4109,nan
66,66,66,66,66,3552,nan
77,167,414,1486,5300,17071,nan
81,163,384,1448,5103,17809,nan
77,173,397,1467,5283,18146,nan
100,145,376,766,2222,5830,nan
100,122,334,720,3104,7286,nan
100,154,396,1304,4851,16676,nan
87,147,410,1490,5301,20708,nan
66,100,238,807,2340,7719,nan
66,100,229,914,2559,9264,nan
66,139,180,217,637,2411,nan
66,127,194,354,635,2240,nan
100,172,444,1259,3000,10242,nan
66,154,348,847,2154,8338,nan
84,112,309,731,1791,7634,nan
66,85,100,300,571,1482,nan
100,158,316,862,4030,13481,nan
85,131,415,1002,3183,13917,nan
84,177,281,1009,2846,7915,nan
100,127,382,1120,3431,11721,nan
77,115,172,364,1274,3650,nan
100,153,366,1002,4339,12517,nan
66,66,148,260,522,1390,nan
66,66,151,293,778,1630,nan
85,165,329,917,4639,14969,nan
85,138,257,1145,3835,13087,nan
66,66,66,66,66,1569,nan
66,66,142,267,683,1205,nan
66,66,66,420,923,2660,nan
66,148,320,766,2113,7962,nan
66,111,162,166,232,1797,nan
100,205,443,1653,5127,16978,nan
66,66,66,233,351,1604,nan
66,142,314,827,2734,9754,nan
66,147,314,592,2353,7003,nan
66,66,225,418,1497,5571,nan
84,197,489,1663,6733,24324,nan
66,66,309,624,856,1333,nan
66,66,66,66,66,3430,nan
77,127,248,881,3332,10518,nan
66,66,66,363,508,1004,nan
100,153,307,759,3704,7415,nan
66,66,66,66,1272,1985,nan
66,66,66,623,1096,2343,nan
66,66,66,558,1693,4824,nan
66,147,259,676,1474,4468,nan
66,66,66,66,66,3687,nan
77,104,212,662,1700,6428,nan
66,66,66,640,1894,5152,nan
66,66,66,347,711,1694,nan
66,66,66,327,783,1248,nan
66,66,66,66,581,1074,nan
66,66,177,231,473,955,nan
92,171,411,1228,4460,14358,nan
66,66,279,487,842,4447,nan
77,116,206,452,1024,4226,nan
85,140,328,784,3504,11418,nan
77,66,204,1010,3550,16973,nan
66,66,246,399,893,4936,nan
66,176,237,821,1519,5341,nan
100,190,516,1347,3434,7634,nan
100,130,375,676,2963,5882,nan
66,66,194,339,620,1303,nan
66,130,194,321,605,2174,nan
66,136,205,414,1818,4290,nan
100,145,424,1168,3264,7254,nan
66,146,472,1765,6662,29633,nan
66,130,142,644,2046,7167,nan
76,102,203,721,1588,3961,nan
66,90,184,365,1009,3686,nan
100,147,188,610,1413,4386,nan
66,66,167,282,466,694,nan
85,124,288,827,2526,7029,nan
66,166,216,625,2480,9986,nan
66,66,193,309,1212,3664,nan
66,140,256,704,2000,5572,nan
66,66,183,361,886,1779,nan
66,66,261,536,1880,5161,nan
66,66,217,864,3275,13669,nan
66,177,219,587,2941,9645,nan
66,66,308,513,1403,4122,nan
66,66,342,864,2698,10357,nan
66,116,304,831,3821,12378,nan
66,66,66,529,1134,3987,nan
88,149,273,701,2267,5987,nan
66,169,245,618,2600,7279,nan
82,117,221,770,2090,7260,nan
100,138,304,651,2133,5765,nan
66,66,66,639,1189,5220,nan
66,66,66,732,1602,5732,nan
66,116,279,749,2724,11557,nan
85,169,264,823,3459,18256,nan
66,66,66,726,1620,5740,nan
85,93,188,455,1295,2354,nan
66,123,166,370,840,1655,nan
84,123,157,381,644,3170,nan
84,131,153,716,968,2775,nan
66,105,176,342,1093,2079,nan
84,169,238,718,2644,10198,nan
81,110,225,530,2364,6260,nan
66,89,151,215,1005,2582,nan
66,85,185,222,830,1483,nan
66,130,130,180,1350,4523,nan
66,130,174,269,868,3359,nan
66,114,210,299,464,634,nan
66,130,193,608,2573,11520,nan
66,138,191,201,445,954,nan
66,96,193,317,1054,3367,nan
66,130,191,275,320,2077,nan
77,123,207,491,1257,4045,nan
66,130,196,424,823,2125,nan
66,116,181,283,834,2042,nan
77,131,237,289,1421,3364,nan
89,131,213,627,2008,5306,nan
66,104,189,334,814,2302,nan
66,128,163,255,548,1557,nan
66,66,190,251,347,1049,nan
66,130,190,294,812,2855,nan
66,127,187,271,789,2555,nan
66,131,225,636,2943,14840,nan
66,66,66,66,305,305,nan
66,115,185,353,899,2772,nan
66,131,191,339,1111,5031,nan
66,108,193,260,656,1653,nan
66,128,198,307,537,1688,nan
66,93,195,308,709,2984,nan
66,130,215,297,656,2103,nan
66,132,193,479,1488,5594,nan
82,124,169,363,959,3345,nan
81,116,264,605,1896,6843,nan
85,104,161,361,993,4676,nan
84,115,265,851,2640,13056,nan
92,135,226,447,1099,5267,nan
66,101,200,325,1152,3656,nan
77,100,251,370,1072,2305,nan
66,114,218,372,579,1996,nan
80,137,387,1171,3001,11395,nan
85,111,192,350,1577,5607,nan
66,130,190,236,714,1529,nan
66,130,188,234,1095,2258,nan
77,112,144,384,1174,2657,nan
66,104,159,364,865,2797,nan
88,138,187,308,677,1668,nan
66,100,208,461,1591,7147,nan
66,66,186,266,775,2038,nan
66,128,196,591,2393,14168,nan
66,130,195,369,800,4063,nan
66,139,197,352,1143,2491,nan
66,124,191,265,540,1891,nan
66,113,160,380,984,3745,nan
66,116,177,244,839,1634,nan
66,130,195,321,679,2364,nan
87,175,322,1177,2639,8892,nan
66,103,172,310,1223,3152,nan
66,130,154,188,695,2309,nan
78,116,263,562,1632,5401,nan
66,95,149,220,777,1823,nan
66,109,184,364,1361,5482,nan
66,113,199,289,941,2513,nan
66,94,195,274,682,1535,nan
66,115,169,248,774,1754,nan
75,108,247,563,1709,5609,nan
66,66,66,66,305,436,nan
66,138,194,389,1308,5842,nan
66,123,178,402,1283,3731,nan
66,66,205,405,1059,2995,nan
66,66,188,234,975,2862,nan
73,155,318,1422,7011,35156,nan
81,115,188,422,1004,3987,nan
66,131,208,438,1385,3261,nan
66,66,303,604,787,3951,nan
66,66,66,265,449,1115,nan
66,94,184,254,1166,3328,nan
66,177,254,524,1644,4086,nan
66,121,237,693,1819,4285,nan
66,66,304,857,1808,4462,nan
100,199,527,1603,6031,23081,nan
89,163,293,1033,3722,12455,nan
66,66,66,389,599,1485,nan
66,123,216,466,1524,4570,nan
81,123,216,653,2084,5463,nan
66,100,154,218,678,1778,nan
66,113,141,228,669,1752,nan
66,66,66,448,740,3052,nan
66,66,66,327,525,948,nan
66,150,209,394,1515,4027,nan
66,150,208,400,1496,3974,nan
100,123,238,923,2811,9144,nan
88,150,253,821,2936,10470,nan
66,66,379,638,2634,6167,nan
66,168,333,997,2845,10143,nan
66,173,258,927,1846,5605,nan
66,66,359,779,1506,3765,nan
66,66,66,809,1687,4245,nan
66,66,365,751,2828,7153,nan
66,66,66,282,382,528,nan
66,130,194,286,496,1106,nan
66,66,194,194,573,996,nan
100,131,413,1246,4540,16883,nan
66,66,191,256,256,256,nan
66,66,66,673,1428,1968,nan
66,145,314,952,3315,12322,nan
79,121,244,638,2078,7655,nan
77,123,291,1156,4819,25492,nan
81,128,294,1184,5303,28991,nan
85,127,225,435,1325,2794,nan
85,127,225,432,1425,3516,nan
66,138,180,511,914,2782,nan
77,134,248,637,2129,7880,nan


==> data/storage_can_raw.csv <==
l2,l3,l4,l5,l6,l7,l8
36,101,222,788,5569,21696,nan
13,2,2,594,1243,4695,nan
2,36,142,541,3183,13581,nan
2,44,248,1358,6013,22629,nan
2,44,248,1362,6013,22640,nan
13,2,110,609,1803,7505,nan
2,44,248,1362,6019,22614,nan
2,83,238,744,1414,5563,nan
20,2,217,973,4540,17681,nan
2,54,190,737,2364,14066,nan
10,117,579,2734,10656,48413,nan
2,69,133,492,2034,7841,nan
32,98,385,2602,8147,39568,nan
21,123,426,1205,6618,27647,nan
14,34,120,241,2459,7963,nan
14,34,120,237,2438,7771,nan
32,127,449,1712,7652,31600,nan
2,97,225,545,2466,8936,nan
30,85,291,1003,6728,20749,nan
21,61,470,1691,7319,29019,nan
13,2,144,382,4337,9302,nan
2,82,182,550,2817,11981,nan
21,63,200,1381,4616,18390,nan
28,78,409,1740,6944,27786,nan
2,97,285,1219,4423,18853,nan
20,121,460,1851,7625,30822,nan
29,99,426,1379,4859,21402,nan
20,94,394,1522,6050,23874,nan
2,76,91,366,5129,8472,nan
28,102,456,1805,7248,28665,nan
2,84,394,2308,10012,34359,nan
2,41,214,768,1185,14822,nan
2,71,245,1047,3938,17977,nan
36,82,489,2116,13082,55802,nan
36,124,504,1559,8345,28363,nan
36,58,104,594,2799,9419,nan
9,32,150,485,1909,12416,nan
2,113,349,1425,6593,22540,nan
28,115,452,2598,9614,42741,nan
36,94,397,1423,7724,27977,nan
36,94,413,1449,7772,27340,nan
28,71,284,1106,4023,16733,nan
2,2,341,677,4400,9069,nan
18,59,435,1821,5496,23420,nan
20,66,227,1025,4606,15929,nan
27,72,176,873,2864,15514,nan
2,109,254,1037,2103,6943,nan
28,90,205,1320,4466,11745,nan
24,105,383,1492,6921,23677,nan
2,2,48,48,795,2535,nan
2,126,458,1610,8108,30505,nan
2,2,2,344,2027,7785,nan
2,2,2,575,1890,7650,nan
17,73,443,1745,6419,30531,nan
2,2,158,576,3358,13566,nan
20,36,162,931,4946,20520,nan
2,65,339,1271,6055,25005,nan
13,98,287,955,4997,25168,nan
7,83,286,1021,3852,15332,nan
9,73,239,844,4069,17103,nan
2,2,463,851,2723,9932,nan
2,88,307,1036,2225,6607,nan
9,93,695,2370,11331,41970,nan
20,43,373,1194,5499,22525,nan
20,104,525,1797,8056,32330,nan
2,35,262,713,4858,12723,nan
21,82,264,1168,4430,17875,nan
17,65,139,460,3047,11733,nan
2,34,140,477,2268,13574,nan
2,2,2,1314,3929,7581,nan
2,2,310,1159,3824,16830,nan
2,2,2,934,3218,5793,nan
2,2,207,725,1952,7266,nan
2,2,2,823,1555,4722,nan
2,43,338,1305,4018,17346,nan
2,106,256,888,4872,19885,nan
2,2,2,2,4120,7275,nan
2,128,695,3111,14758,60742,nan
2,96,654,2471,13251,64034,nan
2,2,2,2,2,2,nan
2,2,2,2,2,2,nan
2,2,2,2,2,2,nan
32,82,394,3206,13300,60774,nan
2,88,524,2495,12247,53624,nan
28,103,336,1447,4140,16715,nan
21,83,683,3671,16136,69168,nan
2,66,864,3147,15891,77639,nan
28,103,445,1698,5181,22528,nan
26,93,455,1900,7110,33130,nan
2,82,140,479,2065,7816,nan
30,123,473,2072,8150,33947,nan
2,2,90,350,650,2000,nan
2,2,2,2,2,8800,nan
28,128,449,2796,12571,53707,nan
28,67,548,2667,14320,53981,nan
13,191,702,2977,14553,57599,nan
28,159,557,3306,15044,63350,nan
2,88,170,929,4039,22734,nan
25,110,567,2289,7762,29703,nan
2,2,159,610,1958,7005,nan
2,59,74,384,1746,6356,nan
25,49,217,586,2551,10326,nan
2,2,198,449,728,4990,nan
21,60,221,1270,4134,23333,nan
2,57,127,498,3385,11588,nan
2,21,81,245,979,3786,nan
22,68,171,1586,5735,26574,nan
13,53,190,532,3269,11164,nan
22,68,167,1578,5800,26135,nan
21,138,509,1657,7143,42005,nan
2,2,2,921,2947,6511,nan
2,2,2,2,3447,6850,nan
9,48,177,866,4098,18362,nan
9,48,177,886,4219,20030,nan
21,94,210,1307,5073,16062,nan
28,90,205,1163,2946,16266,nan
2,2,167,1008,3577,13818,nan
2,2,2,874,2107,3456,nan
29,32,276,441,4624,7442,nan
25,41,191,696,3211,15146,nan
2,74,180,954,1976,14122,nan
29,47,348,816,5922,16232,nan
18,25,183,312,3146,6487,nan
2,40,154,158,563,2143,nan
28,63,411,1160,7172,23887,nan
2,2,95,264,758,1974,nan
2,2,164,435,1656,12261,nan
2,2,173,452,1677,12072,nan
2,2,2,791,2492,9808,nan
28,95,270,1240,9092,54090,nan
29,77,386,2358,22313,135885,nan
2,2,176,372,1218,9314,nan
36,144,513,2047,8589,36899,nan
20,96,433,2080,8852,35780,nan
36,97,528,2099,8360,34116,nan
28,2,579,2064,10101,44585,nan
2,2,202,527,962,5878,nan
21,99,370,1502,6102,21265,nan
36,105,244,1620,4902,16617,nan
2,109,392,1668,5428,29721,nan
25,67,229,1206,5540,20097,nan
2,71,450,581,5467,29692,nan
20,66,205,408,1254,6473,nan
2,40,106,280,810,4583,nan
21,26,122,391,1814,6603,nan
21,66,220,1541,6123,21555,nan
13,21,192,584,2173,8149,nan
2,43,254,362,3560,11223,nan
2,86,254,343,615,3713,nan
21,105,260,930,3890,16131,nan
2,2,162,307,793,5650,nan
2,2,2,899,1437,7752,nan
2,2,2,414,1177,4358,nan
2,2,117,320,774,3724,nan
2,2,2,958,2316,8914,nan
30,131,570,2169,8878,35345,nan
28,66,330,828,6190,21866,nan
2,2,127,425,2975,11022,nan
2,2,139,323,409,1132,nan
2,52,164,430,1519,8630,nan
17,55,86,319,2544,8843,nan
21,55,89,324,2585,9206,nan
25,55,86,341,2606,9188,nan
22,55,94,340,2653,9647,nan
2,51,205,480,2837,10850,nan
2,114,680,2203,9231,42581,nan
36,98,278,1186,4638,17360,nan
2,113,279,854,4751,25549,nan
2,57,202,661,2495,10424,nan
2,55,189,683,2494,10202,nan
9,42,172,589,2205,8987,nan
25,71,279,1193,4614,18330,nan
25,84,304,1438,6231,26372,nan
2,2,114,912,3618,15584,nan
16,66,160,1000,2956,12926,nan
16,66,160,1000,2953,12859,nan
13,49,158,635,2696,7915,nan
13,49,153,619,2680,7912,nan
2,53,275,1049,4344,14175,nan
2,75,136,255,1565,6036,nan
9,40,247,784,3435,16465,nan
2,63,242,812,4120,17652,nan
28,102,412,1870,7532,30772,nan
21,59,240,1096,4819,19141,nan
2,2,2,789,1315,3696,nan
2,114,306,1670,7860,37861,nan
2,44,136,258,915,2229,nan
20,82,158,1120,3940,10481,nan
36,116,377,1448,8511,29411,nan
28,108,448,2870,10029,46717,nan
2,2,278,734,2368,14357,nan
2,114,330,1788,6749,32000,nan
2,78,251,852,5579,22154,nan
2,67,212,273,3752,12778,nan
2,44,136,258,915,2229,nan
2,103,272,1684,11302,61384,nan
2,2,2,2,2,3141,nan
2,2,159,317,1395,4982,nan
28,87,275,1274,5282,20283,nan
2,79,186,297,2032,7957,nan
2,97,178,987,4013,9163,nan
2,2,349,1082,1576,3702,nan
2,2,18,221,870,3659,nan
2,2,2,581,909,1854,nan
2,2,172,596,946,2059,nan
2,2,2,1091,4300,6231,nan
13,77,317,992,6175,23157,nan
13,60,194,1822,6428,19811,nan
2,50,174,878,2813,4189,nan
2,2,2,681,1985,8361,nan
28,130,685,2756,11607,42427,nan
2,46,124,339,1618,8631,nan
2,32,549,2141,7882,22570,nan
2,82,220,416,1283,6313,nan
7,58,155,917,7107,19416,nan
25,72,255,1068,5017,22134,nan
2,2,231,615,2572,9337,nan
21,75,173,946,3886,15135,nan
2,36,190,756,2671,12544,nan
2,63,153,321,1049,6798,nan
29,106,316,1170,4427,17955,nan
2,84,261,830,3480,13265,nan
9,86,342,1488,5779,22495,nan
2,71,150,562,2575,9050,nan
2,64,403,1756,5318,22534,nan
36,83,386,1474,4186,28557,nan
2,92,339,1834,4346,21635,nan
2,95,212,487,3626,10819,nan
36,121,251,2052,5798,27916,nan
28,160,1051,3660,13378,60920,nan
20,103,806,3522,11264,57159,nan
18,82,241,889,4158,10332,nan
24,26,292,1281,2745,10910,nan
2,2,232,556,1213,2683,nan
2,2,2,586,979,9656,nan
2,2,2,406,803,2613,nan
21,89,521,1750,5101,22839,nan
2,2,137,425,1397,4184,nan
17,32,227,769,3695,11169,nan
20,28,125,514,2231,8355,nan
13,123,492,1562,6842,28520,nan
9,62,279,1439,6509,29391,nan
9,62,276,1439,6431,28582,nan
15,82,302,1213,4725,22907,nan
2,2,2,203,739,1965,nan
21,89,521,1642,4868,22427,nan
2,2,2,2,745,1743,nan
7,78,481,1787,7155,27248,nan
18,48,384,1460,4411,16364,nan
2,66,166,527,1805,9883,nan
21,60,285,750,2399,13478,nan
2,48,105,263,1230,5750,nan
2,114,238,953,4187,14678,nan
21,129,318,2303,8917,29803,nan
2,45,187,521,2716,9942,nan
36,87,211,1355,4332,16131,nan
2,67,200,588,2206,8222,nan
2,97,172,451,1599,6116,nan
2,2,2,1049,2799,5483,nan
2,2,2,1138,3180,6312,nan
2,68,98,250,798,3162,nan
2,2,162,234,534,1637,nan
2,2,210,564,1119,7816,nan
21,60,251,1283,4149,23487,nan
2,57,125,523,3394,11490,nan
14,51,464,1554,4901,21207,nan
2,96,277,1390,8176,50131,nan
2,106,347,1261,3323,17544,nan
36,109,229,946,3046,27094,nan
2,2,204,412,974,6012,nan
20,126,450,2510,12418,48420,nan
2,2,320,1028,1749,11873,nan
13,52,236,1521,5278,22741,nan
2,28,216,1373,5386,5974,nan
2,93,255,1727,8091,38296,nan
2,60,226,794,2868,20297,nan
2,45,149,868,3561,11951,nan
2,36,124,377,949,3593,nan
2,60,156,423,1276,10662,nan
13,52,155,623,2703,10524,nan
9,79,271,1242,4656,22909,nan
13,125,512,1625,9103,44611,nan
2,92,337,1267,6266,30441,nan
2,79,284,1248,5097,22155,nan
2,48,302,845,5218,22167,nan
2,38,247,1230,5415,19288,nan
2,63,184,500,1807,7000,nan
13,84,421,1060,6178,30348,nan
17,102,275,1404,5389,14608,nan
2,2,161,389,1478,4720,nan
17,2,222,809,2424,18887,nan
25,79,336,1445,6439,24446,nan
25,110,373,1247,5530,19139,nan
28,70,310,1334,5149,21555,nan
17,80,423,1917,6267,31403,nan
2,64,214,862,3116,16745,nan
30,75,257,717,5126,17050,nan
14,63,165,862,4190,14997,nan
21,71,224,798,3935,14483,nan
22,78,423,1792,7765,33934,nan
2,128,270,1509,7153,34423,nan
36,99,530,2025,7610,30082,nan
2,68,468,1416,7456,24895,nan
13,55,230,1485,6291,31845,nan
2,36,314,671,3698,10573,nan
13,72,249,855,4216,16683,nan
2,2,138,383,1986,9688,nan
2,67,128,526,2172,8573,nan
20,74,304,1334,6086,24857,nan
36,109,316,1523,7600,32232,nan
2,78,266,869,5507,17856,nan
36,125,708,2087,9623,40231,nan
2,52,180,612,3847,18603,nan
21,109,453,2140,11030,48564,nan
2,2,40,392,2282,8306,nan
21,56,145,1014,3742,15928,nan
2,2,166,294,1209,4249,nan
20,110,366,1666,7698,32075,nan
2,36,105,367,1460,4316,nan
2,136,291,811,2147,19440,nan
13,44,276,828,4022,17836,nan
32,78,502,1756,7253,29488,nan
21,121,389,1687,4306,19089,nan
21,89,389,1141,3741,17382,nan
2,65,426,1705,4988,23300,nan
20,32,43,138,458,2545,nan
2,2,2,2,3313,10050,nan
20,94,520,2308,9150,35386,nan
9,76,260,844,3412,9363,nan
21,134,391,1580,6497,32711,nan
2,2,2,1137,4503,4816,nan
21,39,216,605,2588,6334,nan
28,98,471,1832,6980,28232,nan
21,78,306,1039,5251,31012,nan
26,78,270,1431,6112,16034,nan
13,25,235,947,3923,16751,nan
28,113,221,610,3418,23580,nan
26,99,420,1570,6367,29447,nan
2,25,220,803,4592,17905,nan
2,2,2,410,1290,1717,nan
13,98,370,1225,7608,26411,nan
2,13,332,1343,2599,16890,nan
2,36,143,389,1587,5824,nan
2,97,424,1960,7806,42312,nan
17,88,302,1260,6173,23457,nan
21,82,359,1542,6482,27660,nan
2,2,2,484,1900,5534,nan
36,114,257,760,6373,17154,nan
36,128,220,564,5686,21083,nan
2,66,212,615,3310,13514,nan
2,129,412,1772,7222,25037,nan
2,129,444,1660,7032,22453,nan
20,98,386,1327,4971,16581,nan
2,66,162,565,1743,3666,nan
2,2,2,644,2637,12860,nan
30,86,248,798,6508,26204,nan
2,116,267,1324,5022,19202,nan
36,94,253,1574,5869,22188,nan
2,72,343,1425,5545,24199,nan
2,64,141,630,3095,9113,nan
2,105,290,1378,4739,18529,nan
36,101,296,1077,6047,20320,nan
2,79,234,452,2717,10464,nan
2,2,2,2,4450,13335,nan
25,78,254,1252,5578,22165,nan
13,90,354,1740,6735,27638,nan
21,80,316,1291,5171,23577,nan
13,52,321,1501,6301,24929,nan
2,62,234,847,3621,15875,nan
14,96,475,1924,7667,31598,nan
9,109,113,2507,8105,38836,nan
36,98,590,2353,8074,39573,nan
36,168,764,3705,16625,73024,nan
2,67,232,842,2134,6406,nan
2,2,110,457,1128,5474,nan
2,2,110,457,1132,5421,nan
2,2,2,2,4324,12906,nan
2,71,199,884,3520,13643,nan
2,2,2,789,1077,10988,nan
2,2,2,789,1077,10990,nan
2,2,2,590,2041,6470,nan
36,120,521,2225,9027,36281,nan
2,2,166,417,1817,7056,nan
36,174,877,3998,16767,70682,nan
2,2,158,282,347,1847,nan
2,2,2,2,1771,2599,nan
21,48,159,256,2218,7807,nan
2,109,314,563,3824,8720,nan
2,71,300,1363,4923,20222,nan
2,36,138,660,1875,8073,nan
2,51,90,452,1049,5651,nan
2,2,236,763,1418,2908,nan
32,76,466,1610,6821,24698,nan
2,2,256,330,3034,11246,nan
17,43,164,794,3049,11243,nan
2,2,198,306,4418,17151,nan
2,2,239,737,743,13884,nan
2,2,2,2,2994,3587,nan
2,32,60,499,1547,6430,nan
2,56,179,666,1823,5025,nan
2,52,297,1457,5882,27620,nan
18,86,333,1237,4781,21027,nan
2,52,178,568,2450,10342,nan
21,83,357,1849,7647,32498,nan
2,2,261,669,2812,16102,nan
2,2,192,587,2025,9374,nan
2,112,432,842,5591,24254,nan
9,113,452,1365,3856,15672,nan
21,51,571,1999,9371,43484,nan
21,98,619,1966,6726,34739,nan
11,32,156,349,896,7400,nan
2,116,358,1547,8153,27943,nan
28,108,562,1320,6925,41978,nan
2,117,565,1673,6980,25058,nan
2,96,347,1027,6674,22567,nan
21,129,391,1824,9417,28617,nan
28,105,419,1435,8337,33717,nan
21,144,436,1827,7843,35455,nan
21,100,441,1365,7220,40811,nan
2,73,387,665,6202,17139,nan
2,75,212,337,903,7801,nan
2,2,179,308,925,3754,nan
2,75,212,330,910,7812,nan
2,2,179,308,926,3643,nan
13,75,189,868,2699,14779,nan
2,43,212,735,1990,7588,nan
2,32,208,789,2780,14279,nan
2,2,2,285,1515,4130,nan
2,66,201,1042,5235,18943,nan
2,2,2,575,727,7384,nan
2,2,385,1163,1473,16700,nan
2,88,385,498,1226,18611,nan
2,2,2,1163,1428,2771,nan
2,2,361,1163,4228,16511,nan
28,100,275,1011,3924,15576,nan
2,2,66,158,2356,9983,nan
2,2,136,188,375,2553,nan
2,32,138,404,1850,5219,nan
21,109,490,1739,6367,26608,nan
2,2,218,609,2614,11122,nan
2,36,192,457,1875,7337,nan
17,87,364,1427,5365,23775,nan
2,2,129,224,935,2295,nan
2,52,171,703,2782,14572,nan
20,81,17,1507,12227,135591,nan
14,43,195,657,2947,10494,nan
30,67,320,1091,5533,18447,nan
30,60,189,1376,4264,23786,nan
22,87,193,1208,4778,12831,nan
25,136,570,2574,12505,56650,nan
29,83,331,1228,4800,18498,nan
17,71,218,821,3055,12250,nan
17,68,224,808,3114,12185,nan
21,64,227,828,3167,12323,nan
9,63,167,487,1735,6663,nan
17,63,257,964,3932,15581,nan
25,63,189,669,2541,9933,nan
21,126,447,2627,9910,45161,nan
13,65,220,894,3253,12465,nan
2,2,2,497,2261,8961,nan
2,66,62,765,2607,8423,nan
2,44,99,392,1479,6430,nan
2,63,180,840,3341,11856,nan
2,38,146,273,1391,4989,nan
21,115,630,2142,7315,36990,nan
21,98,375,2113,6807,29654,nan
21,97,391,2177,7205,32584,nan
2,36,158,402,3049,12455,nan
36,90,359,1152,5153,21479,nan
21,105,420,2076,7754,35448,nan
22,78,146,1034,5895,20291,nan
2,2,2,366,1174,1974,nan
2,2,2,868,3364,4572,nan
2,2,2,472,1733,9615,nan
2,2,162,185,1946,6200,nan
2,2,2,741,2542,9786,nan
2,2,2,2,1827,6861,nan
2,59,217,803,2887,14115,nan
2,2,104,320,1761,3359,nan
2,2,2,908,3000,5031,nan
2,2,261,823,995,12110,nan
2,2,254,841,2966,7186,nan
25,67,300,1204,5057,19862,nan
32,101,394,1530,6099,25145,nan
2,224,793,3233,14275,64747,nan
2,102,1758,6718,36300,214253,nan
2,224,788,3342,15763,76600,nan
2,2,2,633,1893,6155,nan
2,2,2,2,4044,14336,nan
13,48,289,1208,5769,26933,nan
2,40,155,557,1415,8143,nan
21,44,120,640,3090,9191,nan
2,2,150,475,604,1290,nan
2,51,192,897,3571,10030,nan
2,13,487,2143,10102,14592,nan
2,2,290,1223,4112,5081,nan
2,90,319,1238,4934,18889,nan
2,2,2,581,1742,6286,nan
11,91,296,1023,4423,26208,nan
2,2,2,571,1733,9672,nan
18,73,282,1179,5084,26433,nan
17,140,554,2645,14478,82017,nan
21,49,188,659,3625,13572,nan
2,2,254,992,3694,13428,nan
2,36,206,530,2920,10212,nan
2,75,197,374,1583,10326,nan
2,2,2,2,6345,18642,nan
29,59,156,172,1096,2916,nan
28,101,356,2051,6557,30301,nan
36,66,310,1116,4372,18438,nan
2,51,105,116,1091,3570,nan
18,66,330,1897,8043,41570,nan
2,2,170,402,883,2622,nan
2,2,314,871,2814,8775,nan
2,67,193,1182,4200,11395,nan
13,113,407,1625,6402,31582,nan
2,2,284,1186,1319,18634,nan
2,2,191,545,1523,9010,nan
2,128,511,2088,11078,46472,nan
21,61,170,612,6673,21466,nan
34,61,255,1531,5229,18545,nan
12,82,234,1540,6210,13962,nan
28,66,145,1641,3849,12446,nan
15,114,313,1794,6288,22342,nan
2,2,2,2,3007,9188,nan
2,25,149,565,1793,8400,nan
2,2,188,510,1641,6347,nan
2,2,158,389,1216,4697,nan
2,2,158,158,158,158,nan
2,52,121,410,1573,5748,nan
20,49,123,568,4914,10618,nan
2,2,2,650,1293,3880,nan
2,2,205,616,1740,7989,nan
20,93,330,1200,5631,22343,nan
2,2,260,622,3155,7192,nan
34,126,590,2549,9946,42907,nan
2,36,122,286,1302,6578,nan
2,105,358,867,4329,16254,nan
2,82,406,1469,5105,23920,nan
2,2,2,1260,3769,10260,nan
30,117,449,1457,5704,22941,nan
2,2,2,612,1622,2806,nan
2,2,417,700,4376,24426,nan
36,88,421,807,2639,22839,nan
2,2,345,917,2855,6223,nan
2,2,267,1050,5133,24952,nan
9,48,164,861,3090,13380,nan
17,63,144,724,2317,8550,nan
20,66,154,586,1678,11918,nan
36,73,636,2152,10153,44232,nan
36,96,656,1946,10024,37617,nan
36,99,379,1461,5498,15166,nan
2,2,478,739,4946,27338,nan
2,21,174,972,4030,17468,nan
2,2,143,328,1513,9931,nan
2,2,177,357,1200,6191,nan
2,2,174,380,1478,8423,nan
2,2,175,299,1259,4765,nan
2,82,188,636,2289,11072,nan
2,82,159,636,2030,9402,nan
2,39,190,786,2899,11041,nan
2,88,505,1938,6351,31376,nan
36,172,1112,3881,18272,69054,nan
2,2,167,664,1957,8497,nan
21,41,169,631,2237,10664,nan
36,63,260,1287,4817,19175,nan
17,68,296,963,3528,11939,nan
17,76,271,1138,4319,18103,nan
2,81,364,1152,4478,17602,nan
2,2,2,563,1704,14299,nan
21,57,292,1338,4863,19878,nan
21,57,292,1340,4888,19894,nan
2,31,69,344,3394,11576,nan
2,2,193,438,1476,3702,nan
2,2,2,2,2,6746,nan
36,162,607,3031,13443,60718,nan
28,70,421,1163,4667,17714,nan
36,36,636,2143,9082,32193,nan
17,94,275,1429,5267,14280,nan
2,60,399,1452,6597,24883,nan
21,97,319,685,3090,23065,nan
2,97,302,1039,3372,18133,nan
2,2,314,915,2582,14743,nan
2,90,303,1336,5549,23103,nan
2,67,208,1159,5257,20244,nan
2,47,413,1692,5823,23637,nan
2,2,485,1393,5229,22293,nan
7,79,317,1132,4971,19701,nan
2,105,254,933,4015,18765,nan
28,63,454,2384,10748,44696,nan
2,2,415,1042,4838,19675,nan
2,2,496,1065,5219,15101,nan
2,40,132,371,1817,4476,nan
2,92,346,1826,4199,21608,nan
36,83,386,1469,4226,28515,nan
2,2,220,332,1382,4828,nan
2,2,370,577,3948,15377,nan
36,67,221,1302,6359,25895,nan
2,2,196,575,1814,5656,nan
2,2,304,555,3158,5963,nan
2,2,310,526,1292,4677,nan
17,98,369,1133,4720,21391,nan
20,2,208,451,2303,10648,nan
2,83,189,577,3572,16935,nan
2,79,194,405,1429,10383,nan
2,2,168,465,2497,11380,nan
2,59,219,564,2520,7598,nan
2,59,142,531,2849,10271,nan
2,2,2,1226,1970,6225,nan
2,2,2,1342,3476,11849,nan
2,2,2,1392,4492,16819,nan
2,60,170,505,2112,4018,nan
2,50,50,50,76,237,nan
2,52,52,52,97,653,nan
2,54,54,54,124,485,nan
36,206,815,3239,12922,50382,nan
24,99,503,1970,7918,31652,nan
2,90,246,447,3063,11115,nan
2,91,218,430,2857,7608,nan
20,66,276,1105,5186,21070,nan
2,99,177,770,1821,16313,nan
2,40,159,255,2211,5659,nan
2,52,141,488,2062,8233,nan
13,28,155,351,930,5144,nan
2,2,178,456,1040,10847,nan
2,92,255,1065,2430,16907,nan
20,58,268,976,4275,17008,nan
2,47,198,849,1259,2771,nan
2,2,166,556,2574,8265,nan
2,2,166,575,2601,8006,nan
2,2,166,574,2799,8365,nan
2,2,163,556,2396,7553,nan
2,2,2,2,3653,13587,nan
2,2,2,2,3527,12810,nan
2,102,329,1022,5469,30391,nan
32,120,299,1044,6197,19838,nan
13,123,379,1641,5439,25004,nan
2,52,99,405,1933,6159,nan
2,118,235,1203,2549,8594,nan
2,97,366,647,4128,15446,nan
2,2,297,592,2867,6855,nan
2,84,295,1240,2455,7893,nan
2,111,268,1396,3418,11850,nan
2,2,2,1119,2786,10355,nan
2,2,2,1127,2745,10562,nan
2,28,212,863,2442,11014,nan
2,41,117,538,1932,7648,nan
21,51,131,888,6464,14700,nan
2,2,407,811,2872,20234,nan
16,59,169,462,1607,18629,nan
2,2,41,409,890,6588,nan
2,2,94,709,1902,13020,nan
13,52,185,861,3250,13550,nan
2,2,17,389,1135,5773,nan
13,36,145,918,3433,13186,nan
36,67,391,1710,6303,27750,nan
2,98,295,1552,5532,24924,nan
2,141,663,2997,14764,65051,nan
32,137,480,2432,10553,44647,nan
36,114,259,768,6385,17197,nan
2,83,204,853,2156,8278,nan
2,40,113,266,1037,5383,nan
18,28,196,687,3552,15419,nan
13,55,169,1025,5953,26585,nan
28,43,150,677,3118,7732,nan
2,2,2,190,1070,3442,nan
2,2,2,369,955,4756,nan
2,2,2,369,955,4826,nan
29,2,123,383,1521,4468,nan
2,72,286,1268,4736,19594,nan
18,147,564,2612,10477,42789,nan
36,112,112,112,6156,23964,nan
2,21,143,858,3707,17968,nan
2,2,2,1187,3634,5602,nan
2,40,191,732,2111,12203,nan
2,2,2,676,1755,5193,nan
21,41,115,348,1094,6360,nan
2,52,293,995,3263,10289,nan
2,2,2,702,2078,7413,nan
2,2,2,2,3353,3935,nan
21,70,416,1295,4188,19650,nan
2,2,2,682,1327,4888,nan
2,129,216,1062,5092,24052,nan
2,2,2,2,3328,7143,nan
2,2,2,2,3589,7519,nan
2,2,2,2,4366,12440,nan
2,2,2,959,2430,5571,nan
2,51,166,637,2836,11847,nan
2,2,310,949,3885,14607,nan
36,66,460,904,3060,11367,nan
2,117,264,885,5448,16976,nan
2,2,143,236,1330,4083,nan
2,21,128,624,2772,11217,nan
34,108,483,2183,9258,37779,nan
2,2,2,2,1791,2969,nan
2,2,302,909,2839,11408,nan
2,2,111,524,2950,7725,nan
2,2,75,520,2239,9091,nan
13,2,67,986,3551,12968,nan
2,66,158,529,1104,5440,nan
2,40,173,534,1754,9567,nan
28,59,360,1666,5208,17966,nan
2,66,120,861,2700,9039,nan
2,45,155,588,2281,7499,nan
2,48,166,505,1857,9150,nan
36,160,539,2193,9023,34356,nan
2,79,196,770,2967,11737,nan
2,2,519,1449,5071,15335,nan
2,2,364,881,3907,11633,nan
21,67,214,953,3735,15718,nan
2,113,328,695,3902,14762,nan
2,2,119,276,1265,4852,nan
21,36,202,529,2967,11662,nan
2,68,121,703,2422,10421,nan
2,2,288,1183,5706,28610,nan
2,2,2,2,3483,5256,nan
2,2,282,1085,5484,27757,nan
2,2,2,2,3137,5036,nan
2,78,254,1181,5259,18406,nan
2,97,229,1095,4936,16010,nan
13,66,2,1325,3389,21915,nan
2,64,159,442,1629,7070,nan
2,2,99,395,1471,6248,nan
2,2,120,342,1575,5117,nan
2,2,120,342,1575,5117,nan
2,2,2,2,1864,2472,nan
2,2,248,814,1040,2384,nan
36,121,534,2192,6339,23732,nan
2,2,119,315,1414,4748,nan
2,2,119,315,1438,4825,nan
2,68,233,553,3410,13200,nan
2,76,228,533,3329,12917,nan
2,68,233,553,3390,13228,nan
2,76,229,533,3337,12923,nan
2,67,228,922,2108,12644,nan
2,69,219,697,2668,9928,nan
36,101,277,1404,4130,13352,nan
30,99,296,1524,5729,15747,nan
2,2,177,547,1889,7669,nan
20,132,315,1714,6507,27646,nan
13,109,462,1799,6832,29708,nan
17,11,130,445,1799,7086,nan
9,55,191,486,2724,10831,nan
2,2,240,812,1401,11183,nan
21,54,217,1617,5680,26936,nan
29,77,354,2548,10271,52410,nan
28,98,367,1086,4208,23060,nan
2,36,2,546,1191,5557,nan
13,32,94,492,2095,9677,nan
13,32,94,491,2260,10516,nan
21,43,443,1526,7683,25092,nan
25,94,383,1833,8713,33966,nan
2,79,155,725,2981,13161,nan
13,76,284,1106,4854,19876,nan
2,60,153,732,3187,15293,nan
2,13,207,723,3283,16496,nan
2,33,193,775,3477,16054,nan
17,56,467,1780,5757,22889,nan
9,64,272,939,4341,19203,nan
28,51,149,1169,5633,24472,nan
2,172,490,2156,8073,41374,nan
2,141,226,916,2800,16261,nan
36,134,453,1945,12591,66192,nan
2,95,174,837,3710,17283,nan
36,114,494,1898,6906,38633,nan
2,57,341,1037,1218,16088,nan
2,50,186,594,697,8486,nan
20,2,158,1050,2150,18013,nan
13,55,324,1428,6457,28259,nan
13,63,180,833,3418,16890,nan
11,38,139,774,3029,12482,nan
2,2,2,1037,4092,11428,nan
2,2,2,1133,4224,14380,nan
2,2,2,1252,3663,11690,nan
2,2,245,1017,3868,12940,nan
2,2,2,1147,4557,17992,nan
2,2,442,1413,3937,12525,nan
2,2,272,1219,3308,15796,nan
7,82,560,3067,12227,58808,nan
14,47,230,742,4349,17375,nan
36,88,269,1494,4808,24683,nan
15,44,96,558,2314,13462,nan
22,75,288,1214,4975,13040,nan
13,2,262,614,2390,19346,nan
13,2,265,588,2309,19238,nan
36,67,702,2071,9107,30710,nan
36,67,648,1910,8845,28615,nan
2,2,158,342,788,4035,nan
28,75,237,1226,5507,15630,nan
2,2,223,744,1335,11929,nan
2,48,125,660,3320,18274,nan
2,82,194,642,1823,2909,nan
13,37,259,1166,7713,40629,nan
2,85,178,646,4222,10864,nan
13,45,133,497,2022,8416,nan
13,38,144,720,2136,9155,nan
13,38,238,651,2110,9647,nan
36,66,330,1412,5972,24607,nan
2,2,158,342,694,3398,nan
2,2,178,432,736,5247,nan
2,129,430,1269,7185,27423,nan
2,66,177,1336,3368,23970,nan
2,2,250,720,2528,9528,nan
2,66,166,434,2264,8823,nan
9,26,200,1390,6475,23475,nan
21,127,349,1401,5003,20429,nan
33,67,315,991,5496,27830,nan
36,28,346,1425,6407,34434,nan
2,2,2,2,2,7177,nan
2,2,2,342,710,1672,nan
18,73,282,1129,4489,18130,nan
26,81,285,1107,4294,17021,nan
12,12,12,12,12,12,nan
36,112,326,1258,5610,25058,nan
2,2,185,282,2320,4611,nan
2,2,182,295,2286,4500,nan
26,78,81,474,2472,3252,nan
26,67,195,693,2191,10094,nan
26,35,185,254,2698,12683,nan
32,32,32,32,172,5923,nan
2,2,2,339,596,2658,nan
30,60,523,1596,4887,34318,nan
2,63,246,1086,4767,23853,nan
2,36,94,542,1723,8548,nan
2,67,110,384,1227,3274,nan
2,59,111,296,1234,3955,nan
2,2,2,576,1143,7839,nan
2,44,194,621,2749,11379,nan
2,40,161,550,2774,11966,nan
2,52,151,661,2714,12506,nan
2,40,183,654,2930,15309,nan
2,52,188,704,3738,15534,nan
2,52,203,709,3885,14723,nan
2,36,190,467,1489,6163,nan
2,2,2,2,956,1676,nan
2,2,138,502,1892,3579,nan
2,74,173,543,2492,12367,nan
21,114,377,1858,6312,26047,nan
13,59,287,1153,4446,22728,nan
2,2,2,113,279,1386,nan
2,2,2,110,277,1358,nan
2,44,183,847,2961,15736,nan
2,49,179,276,2663,10755,nan
2,2,305,886,3265,13679,nan
28,45,192,360,4338,9721,nan
2,55,134,366,2887,8488,nan
13,69,226,941,3790,9587,nan
2,2,85,362,1456,5171,nan
20,66,584,1860,7052,30935,nan
36,111,436,1162,7794,20981,nan
29,51,222,741,3281,12383,nan
2,129,398,624,3941,15208,nan
2,2,2,1163,3958,15684,nan
17,21,146,643,2962,8380,nan
34,102,456,2021,8865,39813,nan
20,43,88,284,4032,10914,nan
20,43,88,284,4032,10914,nan
17,86,319,1272,4429,18049,nan
2,2,198,806,3655,9913,nan
2,2,2,778,1491,3925,nan
2,2,2,1432,4410,16021,nan
2,2,2,643,1213,6026,nan
2,79,231,615,4330,13567,nan
30,54,332,1716,7289,23403,nan
2,2,233,872,2933,11026,nan
2,2,2,2,2002,11212,nan
2,2,2,2,1213,5916,nan
2,2,246,645,1751,15636,nan
2,2,119,351,1135,5031,nan
2,50,154,170,2957,8819,nan
2,2,2,2,1060,5810,nan
2,2,67,124,451,1122,nan
2,2,2,2,2,3878,nan
2,2,486,2462,9395,46553,nan
36,81,691,2083,9640,42375,nan
2,75,181,582,2334,18742,nan
2,2,273,545,1773,11654,nan
2,90,238,813,3028,8295,nan
2,2,269,591,2043,12162,nan
2,75,290,1097,2391,16563,nan
2,2,308,603,2076,14184,nan
2,97,315,939,4210,17057,nan
2,2,298,643,2227,14823,nan
2,97,317,1102,4302,18768,nan
2,2,341,591,3136,13661,nan
2,89,314,1103,4310,18630,nan
2,2,280,553,2850,12325,nan
2,2,194,792,3574,16691,nan
2,2,249,865,3134,14076,nan
2,2,97,219,535,2912,nan
19,23,42,118,816,7281,nan
19,23,42,118,792,7164,nan
2,36,176,310,877,4522,nan
2,2,2,399,529,1259,nan
2,2,144,312,839,2309,nan
2,67,125,618,2451,11051,nan
13,80,219,932,2758,14244,nan
2,75,130,468,2572,8425,nan
21,113,444,1400,6403,28558,nan
2,106,245,413,2420,7372,nan
2,110,618,2844,14576,55244,nan
2,2,2,862,1585,5365,nan
21,67,106,939,2646,10920,nan
2,67,195,971,2521,9269,nan
2,2,300,986,2086,11061,nan
13,136,465,2037,8595,35664,nan
21,83,274,1523,5031,18919,nan
2,82,302,1032,3954,19407,nan
36,67,267,605,6186,13797,nan
2,129,260,1242,3105,11063,nan
2,2,439,1235,2968,15523,nan
2,56,266,615,3143,13919,nan
2,2,176,364,775,5051,nan
20,66,151,1168,4213,17407,nan
28,89,320,983,3017,11227,nan
2,2,2,2,710,1670,nan
13,61,322,1713,8692,36007,nan
2,44,181,806,3891,15204,nan
36,168,751,3756,15832,66706,nan
11,76,252,1207,5372,23375,nan
32,178,750,2941,12843,52023,nan
2,96,306,893,4353,16626,nan
21,136,248,588,1834,7543,nan
21,129,450,3081,10825,50736,nan
21,129,450,3081,10816,50681,nan
36,105,415,1496,5675,24070,nan
2,2,154,266,1423,5848,nan
12,2,896,1878,8471,25958,nan
2,2,2,2,8140,31297,nan
2,2,186,448,1749,6353,nan
21,83,434,1292,5247,29100,nan
18,23,337,1443,4392,24437,nan
36,112,720,1816,9258,38818,nan
2,98,522,2323,10162,44599,nan
2,137,437,1632,6423,23911,nan
2,70,248,988,2322,15647,nan
2,2,284,509,1367,6371,nan
21,97,320,1019,5449,25098,nan
2,2,2,1041,3839,12646,nan
13,59,157,536,1994,8085,nan
2,110,532,2193,10477,46969,nan
20,74,218,1231,4449,16802,nan
29,83,205,783,3577,13375,nan
29,43,311,1197,4593,18441,nan
2,2,204,848,2740,11630,nan
2,2,170,488,873,2457,nan
2,2,237,731,2388,4868,nan
2,2,226,532,833,6464,nan
2,67,345,861,1586,4751,nan
2,2,347,594,3743,6151,nan
2,2,198,335,1763,3291,nan
13,26,114,594,1901,6713,nan
2,2,151,495,795,6237,nan
2,67,127,654,2083,7466,nan
2,51,172,744,2757,12693,nan
17,79,250,834,3196,10933,nan
2,33,121,352,1262,8402,nan
2,2,2,597,778,7700,nan
2,2,2,1108,3782,4136,nan
2,2,150,499,788,6092,nan
2,2,2,662,2194,3081,nan
20,20,204,1290,4947,17594,nan
2,2,2,1144,4607,16128,nan
21,90,290,1678,2797,9474,nan
2,2,2,1113,3254,12429,nan
7,94,286,1403,3996,21887,nan
13,91,312,986,5179,20172,nan
2,48,101,344,1540,5041,nan
2,55,115,319,1665,6354,nan
2,32,151,536,2894,8944,nan
14,37,165,369,1330,12122,nan
2,2,2,2,3380,12660,nan
36,66,444,1000,6442,18437,nan
2,2,2,2,2150,3155,nan
22,109,467,1793,7144,29197,nan
20,66,458,2042,6641,28097,nan
2,75,223,514,3535,13556,nan
2,60,95,235,2149,5089,nan
2,2,298,862,3209,14587,nan
2,2,2,779,2116,8430,nan
2,67,395,1505,7465,33400,nan
21,128,613,2507,10668,48344,nan
17,72,208,1095,4158,15588,nan
25,86,313,1154,4907,19470,nan
2,78,284,747,4467,13512,nan
12,73,411,1284,10953,31897,nan
2,2,2,2,1890,4578,nan
11,70,147,581,2043,13496,nan
2,2,267,518,1281,8715,nan
2,2,2,2,2705,3938,nan
2,71,137,681,1771,7691,nan
36,174,794,2979,11445,45700,nan
36,174,794,2979,11445,45700,nan
2,2,163,268,1128,7018,nan
24,83,468,1650,5171,31447,nan
2,2,80,342,1352,1861,nan
21,58,187,613,4971,20988,nan
2,97,234,930,3443,12114,nan
36,129,449,2044,8021,30579,nan
2,35,344,985,3260,28457,nan
34,130,644,3070,15282,84250,nan
13,100,318,1093,5251,21061,nan
2,56,183,729,2081,6907,nan
2,40,248,1020,3707,15280,nan
2,2,2,1028,1609,9059,nan
2,2,2,1119,3982,5483,nan
24,156,427,1949,11170,36840,nan
28,182,816,2862,13360,52816,nan
36,143,509,2414,7662,41961,nan
25,85,265,1129,2936,23270,nan
13,70,301,1050,7091,24998,nan
21,71,262,1083,5492,25476,nan
21,52,201,842,3870,18051,nan
36,101,540,2100,8675,37767,nan
2,2,205,356,2741,7852,nan
2,98,480,1204,7099,26182,nan
17,86,376,1837,5906,29169,nan
21,80,343,1284,4546,17936,nan
2,86,290,603,3391,8963,nan
2,66,242,1103,4839,24323,nan
24,160,360,2501,10304,39502,nan
2,66,428,2160,7156,27460,nan
2,28,158,343,1967,6185,nan
21,142,604,2275,9143,35452,nan
2,74,316,1229,5481,27798,nan
20,66,142,517,2844,9474,nan
2,36,297,1168,3929,16677,nan
2,36,160,930,4096,19271,nan
9,44,172,646,4095,25989,nan
20,65,283,732,4214,13056,nan
2,2,158,436,1796,7301,nan
2,2,2,2,737,804,nan
2,44,294,1223,5067,24568,nan
12,51,311,372,5110,6922,nan
2,2,158,437,1808,2380,nan
2,62,2,655,1530,14062,nan
2,66,2,429,1922,12386,nan
2,2,2,771,2499,3943,nan
2,2,324,768,2496,8337,nan
2,2,2,2,3456,5688,nan
2,2,2,775,2498,3935,nan
17,21,94,624,1259,13578,nan
2,2,2,1137,3313,11048,nan
2,46,280,781,3850,17142,nan
32,71,191,609,2321,10575,nan
2,67,128,325,1103,3972,nan
28,67,189,664,2381,11308,nan
2,2,341,1013,3877,16954,nan
29,117,570,2315,9408,37235,nan
29,114,544,2240,9304,37231,nan
29,125,514,2221,8896,34932,nan
2,87,257,1089,2591,15951,nan
2,87,255,1104,2616,15977,nan
2,2,126,117,1637,6036,nan
2,2,132,117,1615,6314,nan
21,105,329,997,6325,21396,nan
36,98,440,1814,8037,26745,nan
20,58,485,1308,7175,26143,nan
2,2,189,429,1705,7202,nan
2,112,440,2830,9794,48827,nan
22,110,552,2313,9286,40725,nan
28,81,188,1421,5139,19981,nan
21,73,535,2480,10381,43388,nan
36,97,241,1846,6784,26092,nan
21,100,240,1934,7117,27508,nan
20,82,157,1001,3530,13597,nan
14,59,167,852,4141,14874,nan
2,2,2,1239,3981,14633,nan
2,2,2,1183,4029,14743,nan
2,2,269,522,2732,17444,nan
18,52,189,861,2776,10498,nan
2,2,285,800,1889,12828,nan
2,86,206,696,2850,14879,nan
13,96,182,533,4121,15800,nan
2,36,199,1212,5812,24219,nan
13,2,190,879,3949,17371,nan
2,2,2,500,1135,2813,nan
2,2,2,503,1369,5371,nan
2,2,2,461,822,4556,nan
2,2,2,2,1093,2419,nan
2,2,206,429,1944,5027,nan
2,2,131,488,1028,3956,nan
2,2,203,490,1688,4034,nan
2,2,2,453,984,4381,nan
26,74,309,1198,5019,14785,nan
13,105,506,1479,6060,28926,nan
9,72,308,1220,6058,23589,nan
13,112,401,1930,7686,28502,nan
32,83,316,1160,6175,22550,nan
28,141,908,3253,17745,78065,nan
13,61,265,1021,3872,16940,nan
24,52,250,713,3831,17504,nan
2,2,42,201,921,4031,nan
2,2,42,202,920,4061,nan
2,2,29,366,865,3520,nan
17,67,296,1142,4669,19428,nan
2,35,208,777,3249,12439,nan
21,75,397,1763,6972,27943,nan
13,49,225,882,3700,15900,nan
2,46,221,949,4404,17730,nan
13,65,350,1480,6431,26605,nan
17,69,291,1089,4573,19180,nan
2,35,218,797,3193,12552,nan
18,73,389,1702,6989,28570,nan
15,80,315,1421,6182,25352,nan
2,67,249,1021,4643,21209,nan
9,86,351,1191,5115,20628,nan
32,129,244,1753,4563,26798,nan
2,93,234,1462,3337,23827,nan
2,2,363,860,4662,26836,nan
17,21,209,746,6458,29382,nan
21,21,151,901,3263,12885,nan
2,48,119,384,2507,11628,nan
2,66,93,672,1034,13179,nan
2,77,467,1388,6103,21837,nan
17,49,233,907,3846,14942,nan
13,53,175,1330,3949,13198,nan
22,53,300,1149,5082,16992,nan
2,36,71,314,1192,4859,nan
2,2,2,2,1427,6416,nan
2,2,2,2,3166,5271,nan
2,2,2,2,2144,7442,nan
2,2,2,1057,3111,5170,nan
29,64,288,1012,4204,17554,nan
36,114,532,2401,9429,38949,nan
2,2,2,174,646,1014,nan
2,97,334,912,2128,12586,nan
2,52,159,485,1940,7308,nan
36,89,428,1432,7158,22093,nan
21,133,551,2117,10709,42781,nan
9,60,222,832,3364,13962,nan
17,102,322,1379,5613,23088,nan
2,83,166,520,1785,6744,nan
2,2,322,976,3146,13626,nan
2,58,271,688,3963,8256,nan
2,2,96,683,3137,12993,nan
2,102,579,2360,10843,40624,nan
29,83,203,1247,5526,20525,nan
2,2,279,889,3402,6004,nan
21,102,439,1387,4361,24141,nan
2,2,378,987,2950,11577,nan
20,74,238,944,5163,20459,nan
20,2,190,928,4170,16965,nan
13,36,189,1021,4512,20579,nan
2,2,234,920,4063,29555,nan
2,88,249,1314,2286,21643,nan
29,70,272,928,3947,26062,nan
17,85,342,1808,7411,31013,nan
36,129,458,2154,9649,28869,nan
36,128,465,2142,7803,32027,nan
28,121,445,1693,6476,26566,nan
21,36,219,555,1720,14567,nan
2,2,236,667,940,2030,nan
2,59,240,696,1766,9258,nan
2,2,220,428,2539,9204,nan
2,52,110,647,2516,9802,nan
2,52,114,631,2507,9853,nan
2,2,269,1146,4306,11384,nan
2,2,108,530,2056,6316,nan
2,2,209,690,2818,5730,nan
17,82,301,1225,5850,29071,nan
2,68,200,849,3085,12552,nan
2,2,217,560,2565,9865,nan
2,113,322,1292,4871,18532,nan
2,2,82,310,494,1714,nan
16,81,247,1144,3062,21104,nan
36,82,649,2303,7111,24819,nan
2,109,177,1107,2407,16646,nan
2,2,134,464,1450,6623,nan
2,2,2,2,2994,3862,nan
2,116,325,1901,11273,41948,nan
20,83,127,1038,7209,15262,nan
24,83,127,1056,6800,14913,nan
2,82,173,285,2903,7698,nan
9,74,292,1404,5069,7186,nan
15,21,91,562,902,7570,nan
2,2,2,2,2,3049,nan
2,83,193,714,1805,12879,nan
2,2,147,401,1121,5618,nan
29,84,334,1146,5793,18677,nan
17,90,192,583,2236,18489,nan
13,74,203,826,4683,19023,nan
2,2,2,1133,2314,8682,nan
2,2,2,397,1272,4160,nan
2,2,77,564,1228,2560,nan
2,2,101,490,1228,2820,nan
2,2,91,561,1241,2642,nan
2,2,89,518,1128,2426,nan
2,2,79,548,1228,2597,nan
2,2,2,329,1238,4318,nan
2,2,2,2,2471,8232,nan
2,59,356,1305,4708,25280,nan
21,82,222,1336,4536,17538,nan
2,28,52,370,1284,4115,nan
2,56,186,877,3213,18852,nan
2,58,184,914,3227,18679,nan
17,32,207,569,4223,19389,nan
2,120,380,605,4141,17345,nan
36,81,456,886,3418,15353,nan
2,2,2,591,2040,7953,nan
36,50,50,50,102,598,nan
2,2,2,2,2,2600,nan
2,2,233,450,1495,5215,nan
2,2,158,366,775,3013,nan
28,115,397,2328,10027,40662,nan
2,86,362,1428,6780,26789,nan
2,81,300,1004,5835,21211,nan
2,2,2,2,2,13615,nan
13,57,194,832,4187,17320,nan
13,39,288,733,3410,24248,nan
13,18,290,734,2523,24152,nan
9,44,177,727,2603,11867,nan
2,100,190,747,3136,9894,nan
2,2,157,375,503,2886,nan
2,72,210,836,2924,10890,nan
28,66,172,740,3807,19560,nan
2,2,2,2,3403,7407,nan
21,35,261,1059,5709,28675,nan
2,2,2,2,2,16271,nan
2,66,134,572,2801,8549,nan
2,81,334,1179,5776,22263,nan
2,36,134,451,1330,7614,nan
32,73,478,1620,5237,25044,nan
20,82,187,708,2602,7377,nan
2,2,123,573,1814,10635,nan
2,2,2,2,2,14305,nan
2,42,273,1493,5133,23626,nan
2,2,2,2,2550,7717,nan
20,145,766,4264,21718,106053,nan
2,2,98,795,2459,11799,nan
2,67,213,974,4635,16922,nan
2,2,91,350,815,2073,nan
17,68,268,1160,4341,19723,nan
7,53,188,980,4108,17200,nan
26,101,350,1708,7745,33224,nan
14,80,272,966,4447,21706,nan
2,2,369,991,3531,14406,nan
2,2,377,1133,3909,16122,nan
2,2,375,1059,3874,16558,nan
2,2,358,1010,3458,14499,nan
2,2,223,415,2981,10845,nan
2,2,235,728,3638,15133,nan
36,81,602,2360,9420,43760,nan
36,87,602,1541,6697,41928,nan
2,66,120,281,945,4100,nan
2,36,161,1112,4196,13536,nan
2,26,95,748,2769,8498,nan
2,29,102,389,1881,6739,nan
2,2,141,412,1634,8222,nan
2,36,161,1106,4289,13803,nan
2,2,126,126,694,5918,nan
2,2,279,495,1673,6329,nan
28,77,354,1398,5487,25638,nan
2,2,166,249,1836,2661,nan
20,129,324,1127,6486,24846,nan
2,55,133,506,2010,8323,nan
33,89,288,1070,2595,15270,nan
21,65,256,844,4291,23760,nan
2,63,214,648,2768,10008,nan
2,33,223,971,3009,15219,nan
25,67,181,1089,5250,23538,nan
28,74,186,873,4246,13242,nan
21,74,219,789,2636,10058,nan
28,67,198,894,3955,15342,nan
2,2,299,696,3291,9466,nan
20,124,541,2178,8683,35646,nan
2,2,158,372,1218,2816,nan
21,87,327,1216,6806,24503,nan
2,36,162,541,2601,9572,nan
2,65,321,1025,6340,22479,nan
2,36,125,375,1687,5256,nan
2,2,2,693,1319,8680,nan
2,2,106,518,1622,7709,nan
2,64,162,341,644,3334,nan
17,70,260,951,2694,12095,nan
36,81,210,591,2113,16069,nan
14,65,145,985,2466,11150,nan
21,105,473,1562,5219,21100,nan
2,59,206,422,2943,7936,nan
2,74,151,564,3192,7302,nan
28,113,381,3339,14238,76740,nan
2,68,168,325,1953,7434,nan
13,67,144,718,1762,5639,nan
2,76,202,1352,3859,18096,nan
2,75,158,241,1520,6967,nan
2,51,106,384,1822,6899,nan
2,80,227,550,2753,8712,nan
2,2,359,524,3157,12509,nan
2,98,181,615,2160,7705,nan
2,83,155,665,2732,9447,nan
9,30,269,423,3651,10338,nan
13,64,275,966,3708,16867,nan
21,107,459,2056,8623,34964,nan
2,36,121,597,1848,8944,nan
13,59,111,550,2239,8448,nan
21,74,284,663,3295,19589,nan
2,2,152,361,2437,12378,nan
2,2,159,395,1262,5648,nan
2,2,75,447,1781,7914,nan
2,2,53,281,794,3320,nan
2,2,75,226,1124,4696,nan
2,2,2,133,490,1505,nan
2,2,75,226,1124,4700,nan
2,2,2,2,2,11324,nan
2,2,2,2,2,10073,nan
2,2,2,2,2,7062,nan
2,2,2,133,490,1505,nan
21,76,182,1069,3961,15959,nan
20,105,636,1697,6522,22197,nan
2,2,2,515,821,1929,nan
2,111,303,836,5372,20574,nan
2,129,347,1515,4803,16344,nan
13,36,183,557,2033,7789,nan
2,51,83,273,1073,6747,nan
2,59,190,552,1815,4950,nan
2,36,181,531,1784,6038,nan
36,115,563,2345,9347,40952,nan
36,112,235,1536,6184,24135,nan
21,63,147,754,3069,16998,nan
9,37,179,676,2846,8102,nan
2,2,2,770,1322,3903,nan
2,2,246,674,1102,7129,nan
2,2,278,1006,1550,14249,nan
2,2,205,348,2062,4276,nan
17,76,408,1379,3589,14404,nan
2,2,251,461,2565,7414,nan
17,76,396,1380,3448,14026,nan
2,2,252,454,2573,7102,nan
21,52,170,1070,2952,11271,nan
2,64,261,923,4683,15149,nan
2,2,2,1245,1834,14422,nan
2,44,217,1117,5316,23916,nan
2,75,345,1431,7026,31242,nan
2,52,364,1744,7922,34663,nan
2,106,459,1885,8375,37703,nan
21,51,284,1158,3404,17516,nan
2,51,280,1144,3435,17371,nan
36,2,102,946,3434,12405,nan
28,68,375,1521,5651,23213,nan
36,103,640,2269,7908,38972,nan
21,97,413,1693,7779,35626,nan
2,110,351,1907,7954,49365,nan
2,51,162,700,2759,8269,nan
2,51,148,355,1582,6123,nan
2,2,82,363,964,4121,nan
2,2,105,343,978,2992,nan
17,81,474,1919,9627,46700,nan
36,74,315,1301,6765,32848,nan
21,33,201,544,1891,9041,nan
2,2,436,1470,7364,47856,nan
2,13,17,277,1360,5303,nan
20,56,282,1547,4584,22440,nan
2,97,545,1710,7061,31107,nan
13,59,226,889,2960,13472,nan
2,2,29,141,668,2920,13127
20,104,526,2419,10820,51923,nan
2,50,471,1607,8405,29388,nan
21,39,135,734,3617,15808,nan
2,2,98,446,1414,7509,nan
13,52,183,557,2945,13068,nan
2,35,229,686,2751,13106,nan
2,122,261,1534,4264,27674,nan
2,2,546,1039,6386,30282,nan
2,2,2,1715,3932,22435,nan
2,49,231,1299,6471,36577,nan
2,61,170,1148,5380,28199,nan
28,101,310,1353,6755,27290,nan
28,99,299,1345,6739,26337,nan
28,101,317,1317,6824,27052,nan
28,47,296,737,2641,12025,nan
2,2,167,300,781,4264,12321
21,98,128,815,2742,12651,nan
25,48,102,522,2038,8302,nan
2,2,235,537,1710,13428,nan
13,36,164,807,3725,17866,nan
2,17,253,1109,4687,23162,nan
2,2,2,455,1302,4848,nan
2,2,191,506,1769,7992,33888
2,2,2,638,1519,4434,17701
2,2,178,844,3131,11967,nan
2,2,2,992,3421,11732,nan
21,82,584,1312,7196,25323,nan
36,67,393,1390,5717,27995,nan
2,2,272,602,2255,9635,nan
2,2,117,117,921,3810,nan
36,222,594,2968,10989,42117,nan
36,129,467,3940,9481,70714,nan
36,129,719,2811,10926,48801,nan
36,57,628,3434,12802,62667,nan
36,128,526,1998,9000,32676,nan
29,91,332,517,5311,11676,nan
32,99,341,898,3875,16401,nan
29,89,304,985,3573,16226,nan
2,63,165,361,2194,4945,20422
2,2,303,1083,5664,16253,nan
2,29,302,1183,7183,38292,nan
2,2,187,427,2068,8409,nan
2,33,183,724,2471,10630,nan
2,45,172,515,1863,6962,nan
2,2,166,565,2471,17093,nan
2,2,2,320,540,1488,nan
7,92,356,1724,7748,33340,nan
17,87,409,1694,4899,30385,nan
2,2,185,264,1649,5078,nan
2,2,97,291,957,3037,nan
28,94,237,842,5193,21465,nan
2,40,155,545,1481,8869,nan
2,2,174,475,612,1358,nan
2,2,2,936,2917,4527,nan
26,105,444,2394,7886,36937,nan
25,73,348,1295,5143,22060,nan
32,90,277,1350,4367,17243,nan
36,107,347,1406,5552,19674,nan
32,105,437,1803,7281,32170,nan
36,174,605,2736,10678,40441,nan
21,84,387,1461,5220,19895,nan
9,52,156,696,2779,11247,45293
13,72,157,504,2613,14185,nan
21,52,81,443,1454,6371,nan
28,72,110,557,3677,10567,nan
2,2,2,530,855,5165,nan
2,2,2,488,823,4824,18928
2,2,2,626,1145,6263,24576
2,2,241,579,975,7905,30635
2,2,2,494,1407,4747,18067
2,41,129,553,2486,9118,nan
2,41,135,554,1948,8382,nan
2,2,2,2,4625,13168,nan
2,2,191,496,1760,7976,33950
2,2,2,638,1519,4430,17706
20,50,254,835,4481,14818,nan
2,128,497,1221,4460,24935,nan
2,93,322,1144,3420,15636,nan
17,69,254,977,3887,15897,nan
36,176,653,3017,11262,49430,nan
13,36,197,730,2833,10966,nan
29,147,586,2556,10264,41770,nan
36,79,440,1341,5174,34372,nan
2,2,308,1005,1518,3008,nan
36,79,487,2451,7868,36091,nan
17,69,254,979,3864,15856,nan
36,176,653,3005,11272,49565,nan
13,36,197,734,2846,10952,nan
29,147,586,2556,10274,41527,nan
2,74,78,350,2395,5549,nan
2,2,2,1337,3711,9520,40753
2,2,2,2,6207,18881,nan
2,2,2,1292,4113,16026,nan
2,2,351,730,2704,11069,nan
2,90,286,723,4125,10253,nan
2,66,222,586,2942,14491,nan
21,57,211,1297,4678,19494,nan
18,57,235,1106,4984,18998,nan
13,60,209,1089,4983,18173,nan
25,57,236,1602,6062,21595,nan
25,51,278,1056,4478,20710,nan
13,56,203,1533,5579,18831,nan
17,43,263,1239,4768,18440,nan
18,110,405,2128,10027,34297,nan
25,58,171,694,2748,15800,nan
2,36,142,352,2314,6732,nan
17,55,289,1201,4742,19585,nan
18,95,432,2022,10249,39875,nan
2,56,208,703,2317,9700,nan
25,58,171,663,2681,15240,nan
2,2,165,374,1606,6030,nan
2,2,165,370,1568,5956,29265
2,44,215,765,2449,8969,nan
2,21,71,647,2370,12264,nan
2,58,153,1391,4582,24396,nan
2,74,164,503,2166,6488,nan
2,74,164,503,2181,6490,nan
2,94,120,799,3887,17520,nan
2,52,197,615,3456,14802,nan
2,75,67,432,2099,8543,nan
25,91,202,1602,5009,24120,nan
25,63,157,1014,5926,18346,nan
2,44,204,1077,3778,16306,nan
2,52,295,1127,4181,20999,nan
2,41,129,671,2373,13633,nan
2,2,159,235,702,1220,17405
2,2,284,291,4465,4793,6369
2,64,64,1104,1880,1880,nan
2,98,114,457,2366,10157,nan
2,2,2,278,822,1302,nan
2,2,126,593,825,1946,nan
2,2,2,630,1921,8195,31959
2,2,2,630,1929,8176,32348
2,2,2,868,3985,4069,nan
2,2,143,657,2771,7900,nan
2,64,64,64,4432,4432,nan
2,2,296,1128,4581,18112,nan
2,2,193,549,2971,13628,nan
2,2,2,237,711,2791,14319
2,2,2,2,1294,4270,12554
2,2,2,171,961,4520,19064
2,28,63,147,2282,9773,46221
2,2,185,107,243,11783,48161
13,60,154,520,7606,20686,nan
18,140,435,1532,7547,35216,nan
2,120,212,815,2756,11870,nan
2,2,62,235,605,2099,nan
25,87,426,2105,6788,35739,nan
2,21,48,246,941,4243,nan
2,44,177,394,1494,10628,41688
2,53,117,477,1680,7028,31298
2,52,148,375,1552,6525,27361
2,52,148,375,1582,6522,nan
2,2,2,2,4785,9715,nan
2,51,114,258,679,2536,nan
2,2,48,386,1137,5414,22271
2,67,147,568,1996,10268,37357
13,66,218,981,3723,15311,nan
2,28,82,796,5230,18929,nan
2,43,120,530,4136,10982,nan
21,107,534,1771,9388,34258,nan
20,56,339,943,5887,25799,nan
2,11,193,375,2587,4994,nan
25,105,414,2095,13071,61239,nan
2,72,188,289,2878,5540,nan
2,74,195,643,2624,5018,nan
17,84,169,1022,4240,19650,nan
21,166,627,2979,11799,49632,nan
2,59,160,714,2067,6993,29371
36,129,366,1448,6986,27275,nan
2,2,2,663,1923,6336,nan
21,115,450,2355,9577,42945,nan
2,114,354,2135,10478,51926,nan
21,110,513,1719,6683,31476,nan
2,2,274,1043,3275,13272,nan
2,2,2,2,7346,23791,nan
2,2,2,2,5475,15924,nan
2,2,2,1014,3093,8958,nan
21,36,77,544,2018,8113,nan
2,2,2,700,2514,4407,nan
2,2,2,704,2473,4234,nan
11,51,249,1756,4203,15092,nan
9,65,215,695,3033,10101,39210
2,90,195,511,2277,11658,23194
11,32,185,496,2466,9688,41073
2,2,2,233,431,1030,8106
36,74,226,1761,5851,25441,nan
2,121,324,1398,3100,21151,nan
2,82,211,839,2092,16952,nan
2,2,2,125,425,1188,3942
2,2,2,1044,1335,3038,9241
2,2,2,67,742,1500,2685
22,49,384,832,6659,13647,nan
2,36,145,220,990,5468,nan
2,2,2,343,847,2721,nan
36,67,375,1293,6236,23086,nan
2,98,114,448,2344,10042,nan
24,75,205,583,2747,10582,nan
18,139,437,1564,7514,34820,nan
2,32,180,365,1533,9580,nan
9,53,88,616,2513,15710,59479
2,2,2,2,3547,11435,nan
20,66,184,873,3657,21698,nan
2,2,2,1434,2486,6583,nan
2,2,2,1123,1382,2406,nan
21,82,278,1294,5797,33351,nan
2,71,158,486,2306,9215,nan
22,72,177,837,2905,14838,63686
2,97,299,1166,3655,20784,nan
2,72,203,861,3744,18811,nan
21,136,512,2227,7997,40041,nan
13,72,340,1574,5660,31845,nan
2,67,136,355,1214,4460,17705
2,126,235,1960,12708,36542,nan
2,126,235,1882,12516,37450,nan
2,128,197,1719,11653,30706,nan
2,2,397,1364,10874,33071,nan
2,134,124,1790,8937,33343,nan
32,116,646,2437,9716,44480,nan
21,90,349,1173,4727,20042,73834
36,82,234,1312,4426,19797,nan
36,94,402,1259,6613,22549,nan
17,75,366,1512,5356,26795,nan
2,29,202,495,2056,8897,nan
21,90,299,1431,6104,25189,nan
29,61,339,1117,4299,28516,nan
2,66,158,430,1554,6228,25308
2,36,2,996,3031,12368,nan
2,2,2,2,4448,4928,nan
28,103,511,2160,8316,33056,nan
2,110,247,1463,9966,40304,nan
2,112,289,945,6622,25849,nan
28,119,290,2601,6596,32211,nan
2,56,175,478,2955,9104,31275
13,108,408,2304,9636,61578,nan
2,54,494,1326,6183,31182,nan
2,2,142,261,1364,4139,nan
2,2,113,193,1054,4344,nan
2,70,218,858,2976,10484,nan
2,74,138,241,756,2254,nan
2,67,267,971,3601,18303,nan
22,108,456,1884,7909,32172,nan
21,98,492,1690,7670,30232,nan
2,67,310,1412,5970,27548,nan
2,39,175,400,1360,13831,nan
2,84,239,749,2885,18023,nan
9,40,286,837,4709,16024,nan
9,46,278,859,4663,17129,nan
2,79,309,1324,4145,11402,nan
2,78,230,756,2250,6965,53846
2,71,283,828,3556,12554,nan
2,60,120,365,2429,5116,nan
2,2,2,915,2834,9415,nan
13,63,292,1442,7001,34569,nan
13,66,263,1407,5271,22073,nan
13,90,400,1513,5991,26820,nan
28,124,535,1697,7947,30135,nan
2,2,2,2,1833,5482,nan
2,2,2,2,2,7638,nan
2,2,2,2,2,10643,nan
2,2,2,2,2949,13673,40785
2,2,2,434,1232,4123,13535
2,2,168,404,1282,4510,17604
2,36,174,504,1689,5704,27691
2,2,384,1077,5084,15203,44552
2,2,2,580,2738,7063,34618
2,66,190,254,2004,3640,10398
20,74,282,961,3921,19396,nan
36,205,1394,5209,22351,94126,nan
36,237,939,3786,16155,68381,nan
36,113,567,2868,12025,53222,nan
2,2,151,379,1544,5678,nan
2,2,151,376,1524,5686,nan
36,114,521,1496,7031,19917,nan
2,36,175,519,1729,6013,nan
2,2,159,235,702,1257,nan
2,2,2,2,2,5888,nan
12,64,381,1229,3686,15438,nan
2,85,348,1430,5270,25728,nan
2,2,151,371,1532,5642,nan
2,2,151,368,1538,5727,nan
2,2,2,901,2876,4571,nan
2,2,2,2,2293,3658,nan
2,2,2,2,2650,3980,nan
2,2,2,458,2664,7174,nan
2,2,2,1025,3424,5064,nan
25,86,272,1211,4857,19819,nan
13,73,219,1016,5035,22236,nan
36,112,392,1746,6326,27147,nan
2,44,2,471,1530,5031,nan
2,28,150,614,1800,7646,nan
2,82,270,975,2465,13592,nan
2,2,2,294,723,2401,nan
2,175,403,1637,4737,21707,nan
2,2,94,298,851,3590,nan
2,2,2,444,1541,5155,nan
2,2,82,318,902,2686,nan
2,98,135,411,2442,10507,nan
2,2,2,457,2682,10338,nan
13,63,321,1046,4853,23292,nan
2,2,2,2,2,10304,nan
2,2,2,2,2,2,nan
21,111,489,1706,6776,26773,nan
2,67,2,725,2681,10565,nan
2,31,289,1002,4938,21637,nan
2,2,2,774,1739,7653,nan
2,2,2,2,2,17184,nan
2,2,2,2,2,10194,nan
36,144,707,2734,10828,43683,nan
14,82,86,803,6593,22590,nan
2,2,178,394,696,1863,nan
2,2,2,2,1826,6347,nan
2,47,199,988,4180,18887,nan
2,36,140,575,1627,9617,nan
2,2,422,1299,5650,19156,nan
14,82,86,781,7350,26337,nan
2,2,223,698,2076,11627,nan
2,2,183,389,1805,6750,nan
2,48,156,726,2187,8846,nan
36,164,587,2417,10049,40357,nan
2,49,254,827,2061,9926,nan
28,98,618,2456,10144,38217,nan
2,2,182,779,3238,14425,nan
2,2,209,664,4354,20363,nan
2,97,203,977,2750,10273,nan
2,97,200,975,2667,10316,nan
2,113,262,710,2599,12152,nan
36,116,621,3018,14146,62952,nan
28,119,568,2408,9432,39920,nan
36,160,595,2278,9081,36488,nan
36,153,611,2611,10542,40697,nan
36,78,585,2037,9310,34833,nan
20,170,548,2223,9223,36342,nan
2,88,290,1207,5067,11734,nan
36,112,322,734,6274,25407,nan
2,2,2,1130,2318,11252,nan
2,2,166,210,1389,4303,nan
30,66,254,1645,6537,21585,nan
12,52,615,1768,5577,8453,nan
28,58,362,1417,4651,27500,nan
20,32,350,1557,6740,18396,nan
30,79,254,1641,7785,26848,nan
36,82,155,532,2305,9615,nan
20,70,330,1120,4686,18124,nan
2,2,214,516,1576,5577,nan
28,70,348,1271,7231,34907,nan
2,51,219,741,3032,12407,nan
25,76,394,1288,4909,26923,nan
17,64,289,1057,4736,22146,nan
2,2,2,1128,2299,11180,nan
2,2,2,523,1994,6427,nan
24,76,207,1372,7446,32454,nan
2,2,2,2,1248,2830,nan
2,44,145,1270,4216,19150,nan
20,92,345,1926,7190,30049,nan
2,2,2,1700,5153,11899,nan
2,2,2,1120,2310,11602,nan
2,113,370,714,4843,22194,nan
2,2,202,570,2893,7604,nan
2,2,235,681,2773,6156,nan
2,101,272,690,2765,13306,nan
24,67,384,1327,8863,31334,nan
25,128,395,1656,7677,37619,nan
2,2,2,891,1492,3443,nan
2,121,259,983,4712,22427,nan
2,127,284,990,4820,22863,nan
36,121,208,1252,4109,19984,nan
2,2,82,431,2386,9899,nan
24,111,633,2965,15252,73715,nan
2,127,209,1117,2850,9987,nan
2,117,206,1097,2949,10177,nan
16,113,548,2364,9430,40428,nan
10,51,151,982,2832,13067,nan
24,137,691,3198,15059,75045,nan
2,2,2,2,2,1810,nan
36,12,97,277,5835,22382,nan
2,76,103,1158,1372,19065,nan
16,84,372,1277,4943,30915,nan
2,32,87,265,666,5838,nan
2,106,269,665,3285,11899,nan
2,143,748,3209,14869,73701,nan
2,106,272,650,3359,11965,nan
28,78,464,1689,7014,36535,nan
2,67,424,1881,10000,42550,nan
2,129,508,1959,9245,40713,nan
21,75,260,1258,4861,18141,nan
21,86,479,1614,6027,31657,nan
2,2,286,695,2516,10321,nan
2,2,2,1259,1873,5270,nan
2,115,409,1699,4953,18982,nan
2,105,436,1620,5701,24396,nan
2,119,460,1841,5926,24521,nan
2,116,457,1963,6293,27738,nan
2,107,454,1922,6325,24960,nan
2,110,392,1713,5349,21001,nan
2,120,437,1760,5519,23116,nan
2,109,433,1635,5494,22503,nan
2,2,529,1391,5676,22402,nan
2,115,394,1630,4591,19230,nan
2,119,469,2197,7407,34377,nan
2,107,425,1759,5035,20316,nan
36,73,437,3280,16755,108967,nan
26,88,286,1577,6241,28654,nan
2,36,90,299,1417,8683,nan
13,2,74,411,1007,5429,nan
2,36,2,357,1257,4635,nan
2,2,2,2,724,1883,nan
2,2,2,988,2631,16241,nan
2,26,190,942,3670,16132,nan
2,26,186,909,3483,15083,nan
2,2,2,2,3319,5887,nan
18,88,327,1409,6342,29500,nan
28,143,537,2827,12315,64998,nan
2,49,228,612,1887,9556,nan
2,17,172,493,2614,9300,nan
2,2,133,404,1387,5635,nan
2,2,231,919,3028,11008,nan
2,32,155,349,1078,5138,nan
2,40,135,532,1916,7847,nan
2,2,2,308,515,1539,nan
2,109,421,729,3543,25251,nan
2,93,188,1164,2681,9721,nan
2,121,259,965,4124,19558,nan
2,2,82,433,2400,9905,nan
36,121,208,1241,4145,20188,nan
25,92,388,1393,5015,26699,nan
10,66,368,2121,7959,28476,nan
22,44,268,1682,8021,55051,nan
21,113,374,2055,7775,27073,nan
2,119,407,870,5404,16873,nan
34,119,526,1666,7862,36530,nan
2,129,409,869,5346,16461,nan
2,119,404,1276,3963,20868,nan
36,152,548,1634,9126,35518,nan
2,97,234,906,2832,17535,nan
2,97,231,904,2785,17150,nan
2,113,268,599,2416,17824,nan
9,51,368,2198,7984,27757,nan
2,2,2,361,845,1909,nan
2,2,2,584,768,1354,nan
2,2,158,350,1063,2783,nan
36,88,422,1445,6606,24431,nan
2,2,385,878,2962,11976,nan
32,106,704,3905,13855,60205,nan
2,33,185,698,2824,11466,nan
30,90,296,1543,6501,27823,nan
2,53,206,790,3171,14712,nan
21,21,172,801,2558,9997,nan
2,2,193,782,1204,9488,nan
2,78,347,1121,4120,11951,nan
2,2,461,1416,2786,18806,nan
21,59,186,445,2814,13373,nan
2,2,2,2,619,1817,nan
36,136,425,1157,4250,17048,nan
2,2,225,645,2577,7977,nan
21,64,299,1314,5360,25004,nan
2,90,2,542,1512,8154,nan
2,82,190,652,2118,10120,nan
2,2,201,532,2055,11374,nan
2,2,174,554,2829,12727,nan
12,13,328,3338,12667,60932,nan
2,2,2,465,1238,5921,nan
2,67,113,423,1551,5977,nan
2,21,29,203,1161,2061,nan
2,36,2,304,818,4120,nan
36,188,662,3100,9794,52464,nan
2,67,98,567,2178,8980,nan
36,89,372,2283,6622,34272,nan
21,91,282,861,4467,18324,nan
2,94,251,617,5439,19468,nan
2,29,166,647,2537,10686,nan
2,36,239,1253,6650,32649,nan
2,82,266,585,3539,14093,nan
34,74,296,1306,6032,24392,nan
2,17,83,430,817,3740,nan
2,2,213,576,1224,2971,nan
2,2,2,740,2389,2869,nan
2,67,481,1953,6836,32832,nan
2,2,248,1232,3558,16201,nan
2,74,158,391,2947,12184,nan
2,2,155,686,2901,8697,nan
2,45,133,499,2513,8369,nan
2,2,155,688,2879,8654,nan
2,45,133,499,2511,8374,nan
21,54,314,998,6269,21623,nan
20,113,554,2144,10323,44753,nan
2,32,200,431,2879,7285,nan
2,2,440,713,4366,10565,nan
2,65,237,826,3878,13445,nan
2,76,250,827,3830,14144,nan
2,55,201,660,3314,17556,nan
21,107,386,1254,3899,18762,nan
2,68,125,923,2826,4852,nan
2,2,2,2,2106,2997,nan
13,44,180,935,3735,16570,nan
13,44,257,1054,4650,20044,nan
13,45,238,1006,4227,17245,nan
2,2,2,1217,4246,5826,nan
13,54,319,1299,7157,38142,nan
20,73,113,103,683,5086,nan
13,43,230,740,4074,10162,nan
36,144,629,2270,10229,40704,nan
17,56,177,1062,4424,15616,nan
2,53,158,904,2200,7389,nan
2,2,363,575,1861,8121,nan
2,2,2,344,624,687,nan
2,2,2,821,1599,4439,nan
14,2,67,603,3252,20678,nan
13,21,210,784,3386,14686,nan
21,52,412,1662,7846,35088,nan
13,29,220,871,3888,17097,nan
2,72,67,938,1723,12937,nan
36,81,249,704,2890,20914,nan
36,105,278,1136,3830,19035,nan
2,89,175,682,2782,17197,nan
2,112,324,826,5198,21382,nan
36,83,347,2103,8418,31627,nan
2,2,2,392,716,2989,nan
36,81,469,1573,4339,23081,nan
21,52,224,554,2023,6697,nan
21,52,224,545,2080,7043,nan
20,174,851,2381,10973,37336,nan
36,97,203,734,2578,11352,nan
2,28,112,304,1255,7014,nan
2,2,2,652,1128,6876,nan
2,2,2,2,760,1294,nan
2,2,2,422,478,1006,nan
26,26,26,26,753,11291,nan
22,22,22,22,843,8746,nan
26,26,26,26,943,10046,nan
30,30,30,53,789,11598,nan
2,74,195,603,3762,19763,nan
2,2,82,450,2487,9778,nan
13,79,229,1116,4571,18286,nan
2,44,155,339,1189,6565,nan
2,2,67,198,720,3154,nan
2,21,80,262,1272,5218,nan
2,42,146,603,3104,14446,nan
29,91,493,2170,9623,43587,nan
26,88,407,1709,5297,28734,nan
26,88,402,1719,5264,28423,nan
2,2,2,2,4230,8035,nan
2,2,2,1278,3021,13384,nan
2,2,2,1250,2913,12991,nan
2,2,2,1201,2359,8971,nan
2,2,2,1257,2258,8410,nan
2,2,410,1151,2168,15536,nan
2,78,187,866,3043,12378,nan
21,106,350,1022,3615,19665,nan
21,82,338,1721,3930,18624,nan
21,82,280,1683,4947,18553,nan
2,102,303,890,6135,25118,nan
2,2,2,470,2941,7781,nan
2,66,101,649,2279,13507,nan
2,2,158,278,762,2924,nan
2,94,272,1324,5534,23688,nan
2,46,145,903,4307,16997,nan
2,2,348,1069,4351,10798,nan
2,2,255,496,1670,5774,nan
2,2,2,2,2,2,nan
21,44,90,369,1778,6720,nan
17,43,178,791,2745,11501,nan
21,74,229,1001,3319,14877,nan
13,65,327,1079,4455,19875,nan
11,44,118,362,2028,8632,nan
29,79,433,1851,7338,29947,nan
21,71,320,1354,5478,22767,nan
20,190,733,2975,11192,46519,nan
13,44,119,746,2121,9640,nan
20,97,655,2220,10208,41651,nan
9,64,194,680,2833,11313,nan
21,95,321,1201,4392,17800,nan
2,2,175,132,1894,7196,nan
2,2,2,2,3349,12211,nan
2,2,2,1524,3900,19559,nan
2,2,2,2,3216,9928,nan
13,112,300,1186,5739,30441,nan
21,103,309,1347,6211,29970,nan
21,112,303,1230,5704,29448,nan
36,100,588,3218,14413,55277,nan
18,99,324,1101,4582,22305,nan
17,84,321,1501,7739,44708,nan
25,117,261,1063,4518,18922,nan
14,119,378,2041,8840,34602,nan
2,2,369,1211,2085,7085,nan
2,2,334,1041,1672,4737,nan
2,2,372,1128,1993,6180,nan
2,2,397,1205,2611,9313,nan
2,56,178,478,1910,7393,nan
2,144,574,2642,10203,41684,nan
2,2,2,2,3402,5069,nan
2,66,213,451,1150,9868,nan
9,52,169,745,4349,14376,nan
9,52,171,753,4335,14667,nan
2,129,370,1638,5380,21870,nan
21,83,301,1191,4228,19903,nan
2,51,211,576,2706,14336,nan
2,66,90,800,2103,9522,nan
13,111,368,1440,4407,23935,nan
36,81,323,1589,3794,20570,nan
9,129,249,1832,6057,25139,nan
2,61,151,590,2215,9037,nan
2,49,172,549,2290,7301,nan
2,2,128,385,1296,4924,nan
2,63,399,1570,6573,25142,nan
20,98,237,935,2821,13570,nan
2,74,357,1569,7876,30445,nan
2,61,151,586,2119,8783,nan
2,49,172,539,2257,6787,nan
2,2,128,385,1275,4963,nan
20,113,273,1216,5499,17963,nan
20,113,412,1346,3477,15079,nan
2,2,140,321,1250,6395,nan
13,30,95,379,1660,6329,nan
20,89,150,1120,4425,19416,nan
2,2,2,2,3922,15687,nan
13,59,140,1051,3203,14706,nan
2,21,108,509,958,9538,nan
9,21,105,505,1529,6519,nan
13,101,475,2404,11927,53575,nan
2,2,2,1124,3276,5367,nan
13,79,397,1432,8390,23624,nan
21,79,400,1438,8323,24281,nan
28,74,361,1672,6191,22811,nan
2,2,2,320,536,1470,nan
2,28,158,190,2891,15770,nan
2,70,209,1063,4166,23063,nan
2,51,2,105,1832,4389,nan
2,2,158,473,1591,6804,nan
2,2,158,410,1365,6058,nan
21,36,296,1036,2306,8900,nan
2,36,289,968,2522,8930,nan
2,59,86,527,826,3726,nan
2,2,112,599,1523,9712,nan
17,43,69,601,2026,4186,nan
36,28,169,712,2899,12202,nan
2,2,2,516,1572,2515,nan
2,2,82,179,986,4037,nan
2,2,2,2,3265,12216,nan
2,94,321,1563,7580,34349,nan
2,28,235,190,1635,12421,nan
2,2,2,898,1477,8783,nan
2,2,2,2,2,15747,nan
2,2,2,2,2,15155,nan
2,2,158,462,1422,4110,nan
36,67,425,848,3988,17769,nan
17,63,140,419,1651,6354,nan
2,63,248,1488,4078,14283,nan
9,73,152,1163,2790,18379,nan
28,130,869,3089,12107,46174,nan
36,66,264,948,4066,17032,nan
2,90,204,1160,3223,12569,nan
20,75,416,1527,6326,22751,nan
13,59,194,616,2895,12686,nan
2,76,186,636,2941,11591,nan
9,21,160,522,2289,9816,nan
2,2,2,1063,1483,3238,nan
2,28,2,349,2108,5626,nan
2,28,182,532,2150,9132,nan
9,52,195,641,1835,8563,nan
36,120,644,2742,9836,49633,nan
28,36,201,800,3767,20489,nan
36,129,233,1483,5744,15294,nan
2,36,147,313,1116,4862,nan
2,2,182,424,1280,3863,nan
2,2,148,395,1119,4457,nan
2,2,2,723,1198,5493,nan
2,71,82,637,2350,7706,nan
2,2,52,133,804,3849,nan
21,81,377,1360,7020,26203,nan
2,70,435,1525,5316,21044,nan
2,2,141,358,1090,4242,nan
36,90,303,1376,7085,28368,nan
2,2,139,397,1299,4841,nan
21,90,494,2215,8713,36433,nan
2,76,159,754,3533,18532,nan
2,2,149,541,1029,5800,nan
2,78,368,1494,6282,24970,nan
13,90,297,1571,6010,24437,nan
25,95,551,2179,9937,43992,nan
13,50,213,633,3037,10292,nan
2,78,183,854,1895,9537,nan
18,70,197,646,4197,15320,nan
2,2,157,380,2477,13173,nan
2,2,2,1083,3679,14205,nan
2,2,139,343,1379,4513,nan
13,66,253,644,3346,11467,nan
2,48,119,800,2596,8445,nan
2,58,219,312,860,2564,nan
2,2,391,1139,1442,12668,nan
2,51,234,650,2349,11808,nan
2,44,178,569,1964,7529,nan
2,67,323,1962,8117,22447,nan
2,2,271,1061,3692,14996,nan
2,100,286,1253,5538,18900,nan
2,2,50,1005,8099,34093,nan
2,2,2,2,2,2,nan
2,2,2,125,273,1355,nan
2,2,309,1675,6357,35164,nan
2,28,405,2112,8704,43490,nan
21,61,52,1172,5919,31243,nan
2,2,2,446,802,4716,nan
28,104,649,2677,11339,50130,nan
36,129,255,683,5624,15570,nan
2,2,2,2,2,7823,nan
22,98,433,1226,4875,23623,nan
21,98,512,2343,9664,48367,nan
2,36,152,405,1547,7611,nan
21,114,535,2953,13303,64467,nan
2,2,2,448,799,4708,nan
2,106,328,828,3275,17936,nan
2,2,2,831,2480,8728,nan
2,2,2,807,2648,3355,nan
2,82,225,738,4218,16508,nan
2,2,2,310,666,1821,nan
2,2,315,657,2908,9334,nan
2,2,138,518,3705,17165,nan
2,2,2,392,1025,2013,nan
2,44,285,797,1841,7076,nan
13,91,270,1190,4957,20134,nan
21,106,471,2113,10800,43675,nan
2,87,468,2502,11519,50787,nan
2,2,250,724,1689,5751,nan
2,2,2,2,3094,10475,nan
36,75,258,919,2770,28469,nan
2,2,2,541,1550,4920,nan
2,67,694,1988,8033,34005,nan
2,36,156,557,1426,5108,nan
36,82,353,1283,5085,20155,nan
2,59,217,720,2685,12596,nan
29,102,247,1192,4791,22458,nan
36,112,234,1576,5982,14725,nan
2,2,56,230,705,2677,nan
25,74,243,993,3678,15953,nan
11,69,213,782,2588,12387,nan
2,21,137,397,1516,5872,nan
22,30,302,1416,4217,17307,nan
13,51,400,1346,5696,22553,nan
2,73,273,768,4075,24286,nan
9,49,153,586,3157,14770,nan
2,17,159,790,3448,17218,nan
22,99,326,1594,6713,27970,nan
14,84,327,1291,5724,24464,nan
14,92,336,1275,5453,23426,nan
29,64,190,723,3620,13518,nan
2,78,232,1114,4128,17348,nan
21,66,199,629,2087,10179,nan
2,2,52,381,815,2069,nan
36,97,471,1452,5493,23040,nan
36,112,438,1990,7301,29268,nan
2,36,140,424,1313,4878,nan
13,82,231,847,4125,14799,nan
2,28,132,435,1242,5846,nan
2,53,171,397,1659,6318,nan
9,42,197,722,3599,17033,nan
2,26,155,662,3311,14386,nan
26,71,237,1108,4043,17223,nan
13,34,272,1121,4531,21150,nan
2,36,166,499,2124,7830,nan
22,103,310,1232,5190,21195,nan
2,71,237,684,2699,10270,nan
26,69,233,1083,3977,16603,nan
36,136,422,1662,7050,31144,nan
2,28,288,512,2090,10670,nan
7,54,146,480,2455,11050,nan
2,93,343,1246,3314,20163,nan
2,32,162,367,1302,5217,nan
2,112,461,2153,9426,42635,nan
21,86,362,1184,4193,21161,nan
21,2,377,545,2611,17278,nan
21,2,373,515,2540,17110,nan
2,98,250,1505,4923,19314,nan
2,25,75,359,3222,14147,nan
25,93,442,1318,6519,26686,nan
2,2,113,217,608,3714,nan
2,34,113,222,900,3399,nan
2,2,127,444,796,2559,nan
2,2,138,418,1006,7158,nan
2,2,2,208,887,3646,nan
2,86,296,754,2392,9023,nan
13,60,205,1299,5221,21663,nan
2,2,155,326,733,2882,nan
2,2,2,1095,1862,13820,nan
2,2,2,177,936,2743,nan
2,2,98,187,588,1928,nan
2,2,2,2,2,7870,nan
2,2,2,186,872,3311,nan
2,2,299,518,2635,12932,nan
2,2,355,1184,5078,22721,nan
25,84,307,1326,5073,20394,nan
2,2,2,186,440,1208,nan
13,28,337,1357,4505,16536,nan
2,2,2,186,463,1366,nan
2,122,382,1420,4233,22660,nan
28,41,218,835,4013,17936,nan
2,2,2,670,2387,9273,nan
20,66,158,706,3924,20176,nan
2,2,158,376,1498,4864,nan
2,65,255,874,5419,20911,nan
21,82,306,1237,5037,21274,nan
2,2,71,283,602,5875,nan
21,67,136,396,1673,8685,nan
2,2,2,342,1070,2667,nan
2,49,139,584,1823,5740,nan
21,51,303,1418,6076,23341,nan
2,2,2,411,914,2735,nan
2,29,166,295,1616,7102,nan
2,2,137,280,927,2976,nan
24,109,303,955,3307,18626,nan
2,43,111,314,690,4659,nan
21,76,185,689,2598,11447,nan
2,2,278,800,5834,26711,nan
2,2,286,438,1453,10369,nan
2,2,145,521,890,9321,nan
2,57,171,490,1998,8056,nan
2,2,300,729,1078,2304,nan
2,2,138,481,1754,4617,nan
2,2,63,188,669,2321,nan
2,2,2,2,2,8706,nan
2,2,2,467,836,2971,nan
36,98,157,611,4222,16522,nan
2,90,130,349,1406,5758,nan
2,160,434,1710,4137,23780,nan
2,2,2,2,2,7934,nan
28,36,247,860,3168,17836,nan
2,2,2,753,2857,10335,nan
17,76,287,1041,4023,19271,nan
2,2,2,2,760,1064,nan
36,190,710,3476,14251,58376,nan
29,111,540,2172,8696,36178,nan
26,110,550,2228,9607,42760,nan
28,90,396,1879,7344,31250,nan
2,2,190,831,3661,10486,nan
9,93,343,1156,5096,19322,nan
2,40,148,564,1341,5234,nan
2,21,56,545,1026,3084,nan
13,2,200,980,2687,12998,nan
28,92,186,1208,3186,11029,nan
2,66,66,718,2809,9552,nan
2,158,606,2159,8688,34323,nan
2,74,155,403,1398,3094,nan
28,117,456,1830,5931,35824,nan
20,96,336,1442,4946,17570,nan
28,101,334,1378,4167,27090,nan
2,89,257,894,3074,16803,nan
2,100,173,659,3319,12138,nan
2,2,158,1070,3582,11602,nan
36,119,583,2312,12704,49760,nan
2,2,183,505,1598,5649,nan
2,96,638,2252,11657,52958,nan
2,81,620,2493,7455,32857,nan
2,2,589,1749,8244,40644,nan
2,2,203,852,3503,14489,nan
2,2,177,892,2725,10479,nan
2,2,183,914,2767,10557,nan
2,2,203,1074,3580,14620,nan
2,2,267,745,3137,13411,nan
2,75,233,791,2933,11807,nan
2,78,177,689,2329,9271,nan
2,90,245,859,4157,19802,nan
2,67,151,798,3018,21603,nan
17,88,391,1286,6419,31531,nan
2,2,2,1319,3509,17065,nan
2,2,344,986,1517,4162,nan
2,2,393,1369,3575,18050,nan
2,2,373,1243,2203,8825,nan
2,2,397,1214,2287,10656,nan
9,28,30,269,949,2165,nan
2,71,430,2071,10942,46267,nan
36,96,610,1791,9471,41388,nan
2,82,204,650,2157,8019,nan
2,74,244,665,2604,10055,nan
2,129,219,1242,4761,13127,nan
2,80,90,1505,4825,26851,nan
21,2,224,1063,3369,17823,nan
2,2,2,2,2,7901,nan
21,2,232,1027,3490,17422,nan
2,2,2,2,2,10547,nan
21,2,232,1063,3497,17696,nan
2,2,2,2,2,10011,nan
2,2,184,264,1677,2637,nan
2,2,2,1044,1803,7762,nan
2,2,36,418,710,3471,nan
2,2,2,342,616,1490,nan
2,52,198,749,3524,13843,nan
2,2,118,324,1598,4359,nan
2,2,342,986,1439,4358,nan
2,2,400,1194,2322,8938,nan
2,2,369,1207,2113,6809,nan
2,2,2,2,2,2703,nan
2,60,149,1279,7269,37188,nan
2,13,79,500,1862,7383,nan
2,83,184,728,2793,11237,nan
2,36,48,228,620,3622,nan
2,59,190,939,4850,23257,nan
18,84,320,1146,4990,21835,nan
2,43,224,432,3550,7659,nan
2,95,297,547,1422,12976,nan
2,2,213,586,1820,4331,nan
2,2,2,850,2776,10622,nan
2,79,240,1341,3251,14417,nan
2,78,237,1073,4310,19446,nan
21,51,324,1498,3937,15031,nan
21,51,316,1499,3920,14926,nan
2,2,305,305,3960,16515,nan
2,2,109,121,683,1177,nan
2,2,166,283,1153,5372,nan
13,68,159,856,1776,11982,nan
9,2,82,128,1174,3645,nan
20,88,171,338,3049,4080,nan
2,99,217,379,4268,13598,nan
32,124,478,2042,8006,33749,nan
20,50,157,350,1458,14583,nan
2,2,242,659,2095,9804,nan
13,2,148,601,3434,16168,nan
2,66,128,531,2793,7495,nan
2,115,284,1208,5298,12287,nan
21,67,374,1481,4563,26727,nan
28,81,359,1523,6727,31119,nan
2,158,390,1410,2677,10104,nan
2,2,172,336,2307,4884,nan
2,2,2,511,2639,8797,nan
2,2,166,277,1222,2707,nan
2,2,2,1130,2752,7653,nan
2,2,88,224,1456,9104,nan
2,2,2,293,2401,8778,nan
21,74,387,1150,6131,20876,nan
21,147,423,1613,7484,31353,nan
2,2,2,689,1443,3424,nan
2,2,2,315,600,4960,nan
2,22,116,356,1354,6713,nan
17,112,250,643,2048,10414,nan
29,140,718,3794,16389,100442,nan
2,97,360,1026,3501,9998,nan
2,2,2,817,1265,3165,nan
13,82,311,1263,4925,22589,nan
2,2,2,472,2608,8726,nan
2,2,2,284,2333,8861,nan
2,2,2,1042,2718,7543,nan
2,2,96,102,2567,13832,nan
21,56,40,1195,4081,26169,nan
2,2,165,1786,7300,34900,nan
20,96,392,1161,5953,20783,nan
36,80,242,825,4265,15628,nan
2,21,137,230,1015,3419,nan
2,2,2,2,2,1925,nan
2,2,29,2,408,747,nan
2,2,2,2,2,1875,nan
2,2,2,2,2,4256,nan
2,44,154,483,2449,7896,nan
2,2,2,2,2,2,nan
2,43,2,264,2245,4610,nan
2,2,2,524,1316,11943,nan
2,59,130,381,1383,3482,nan
2,2,2,2,2,2,nan
2,2,2,2,2,2,nan
2,2,2,2,2,10978,nan
2,144,414,1879,6537,33035,nan
2,129,374,1983,8950,39969,nan
21,125,470,3342,13105,57108,nan
2,141,750,3145,14985,68224,nan
2,2,75,309,1018,3650,nan
2,74,200,412,3599,13428,nan
2,2,412,1312,4509,15061,nan
2,141,447,1914,9635,37890,nan
21,121,758,2829,10652,46691,nan
36,66,433,2259,8984,30140,nan
2,136,428,1984,9210,37328,nan
2,128,259,1291,4595,22499,nan
36,89,467,1678,7314,29141,nan
17,101,431,1710,6936,30865,nan
29,93,451,1666,7092,28457,nan
24,93,426,1653,6568,28084,nan
21,97,428,1678,6767,29492,nan
21,113,332,1452,7162,25388,nan
20,50,97,1160,2283,13700,nan
36,66,317,2201,7944,30531,nan
2,2,2,342,710,1910,nan
36,76,298,1307,3259,19892,nan
2,2,170,352,2808,10411,nan
36,112,492,814,3564,25480,nan
20,66,640,2156,10316,42598,nan
36,105,439,1523,6138,21693,nan
2,2,160,340,2400,9159,nan
2,104,381,738,5292,23179,nan
2,2,2,2,2,2,nan
36,147,356,1282,4853,18690,nan
20,74,334,1145,4398,19180,nan
28,102,423,1654,6556,27316,nan
36,78,353,921,5195,16981,nan
2,2,2,2,2476,2691,nan
2,63,106,182,2728,6841,nan
25,36,372,1245,4499,13302,nan
2,2,2,174,787,1389,nan
2,2,2,175,769,1018,nan
2,2,2,2,416,2206,nan
2,2,2,2,543,1965,nan
2,2,2,2,529,1847,nan
2,66,158,278,1166,4694,nan
20,94,839,2335,11620,64828,nan
2,2,2,2,390,2307,nan
2,2,203,637,2041,8959,nan
25,76,254,1419,4164,15439,nan
2,36,206,688,4097,19594,nan
2,109,249,1338,3297,14122,nan
2,97,249,710,2888,11036,nan
13,73,336,1113,6217,22001,nan
13,41,178,493,1915,13737,nan
2,2,391,863,3084,12768,nan
2,66,321,1016,3179,14240,nan
2,45,198,649,1957,8793,nan
20,107,288,894,3369,31859,nan
20,101,305,987,3462,33240,nan
2,98,230,486,1204,5751,nan
21,94,405,1844,8800,36835,nan
2,2,163,410,1721,7146,nan
2,2,117,306,1257,2880,nan
2,2,2,900,3095,3751,nan
30,63,250,1005,3524,15520,nan
30,63,250,1001,3531,15476,nan
2,25,56,158,1769,4243,nan
2,25,83,280,1829,4839,nan
2,18,85,321,2173,5735,nan
2,25,157,561,2059,8031,nan
2,25,157,561,2060,8079,nan
2,2,47,627,1475,6127,nan
2,2,2,332,1317,4644,nan
2,2,2,325,604,1660,nan
2,2,216,859,2877,10946,nan
2,20,133,732,2592,10856,nan
2,20,133,739,2585,10794,nan
2,2,86,408,1428,5613,nan
2,36,2,299,1245,5198,nan
2,2,2,346,538,1560,nan
2,72,140,398,1585,6540,nan
17,51,143,703,2512,11561,nan
2,2,2,439,1391,5822,nan
2,2,2,2,883,2925,nan
36,104,356,1424,7779,23955,nan
21,93,343,1529,5990,23965,nan
2,2,89,388,1411,5905,nan
14,62,176,1042,3343,10476,nan
2,63,242,1402,6584,31976,nan
25,98,375,1698,7729,32024,nan
36,176,684,3382,15584,64389,nan
2,2,207,328,3663,6179,nan
36,135,656,2511,10073,43066,nan
29,125,253,1877,5948,22601,nan
2,2,2,178,532,789,nan
2,2,105,226,418,2542,nan
2,58,158,568,1131,10433,nan
2,2,245,709,994,2664,nan
2,2,135,539,1655,7411,nan
20,43,277,1242,4421,18432,nan
20,81,271,1379,4752,20124,nan
28,65,402,1647,6417,27520,nan
28,112,463,2092,9173,30509,nan
20,144,431,1813,6787,24329,nan
28,112,652,2142,9988,37504,nan
2,13,206,2222,5176,38214,nan
2,63,109,1042,3988,23663,nan
20,74,222,1279,4728,22377,nan
36,105,511,1813,7448,33159,nan
36,89,430,1914,7465,28877,nan
36,101,439,1593,7429,31171,nan
36,75,468,1795,7244,30046,nan
36,93,484,1863,8211,35204,nan
36,81,647,2655,10848,43897,nan
36,79,468,1974,10659,43293,nan
36,85,556,2035,9025,37896,nan
36,94,440,1927,8355,36886,nan
36,94,440,1921,8353,36855,nan
2,62,176,272,4723,8557,nan
2,51,63,1191,4816,17726,nan
2,78,252,844,3187,16969,nan
2,2,2,494,867,4190,nan
2,2,2,2,4582,18477,nan
2,2,2,2,2,2,nan
2,2,2,2,2,2,nan
21,88,376,1705,6959,28935,nan
2,2,339,898,1689,13637,nan
2,2,334,896,1691,12437,nan
2,2,261,811,2967,11189,nan
2,2,222,692,2471,3465,nan
2,2,241,711,2672,9894,nan
2,2,253,792,2889,10889,nan
2,2,266,777,2723,10205,nan
2,2,280,873,3134,12082,nan
2,2,274,907,3150,12157,nan
2,2,269,822,2898,11306,nan
2,2,250,832,3005,11690,nan
2,2,314,947,3287,13471,nan
2,2,292,931,3291,7066,nan
2,2,327,1022,3954,17218,nan
13,51,512,2203,6523,25198,nan
2,28,2,353,1745,5541,nan
2,2,2,913,2993,10810,nan
2,2,2,203,175,424,nan
2,57,154,396,1531,9881,nan
24,94,261,1380,4247,16240,nan
14,55,238,1602,5486,31443,nan
17,74,252,890,3601,22098,nan
2,28,22,894,3016,13768,nan
2,105,308,1163,4950,23812,nan
2,90,305,1049,4053,20498,nan
28,97,248,818,4967,18719,nan
20,82,221,1318,5450,21135,nan
2,2,2,2,3046,4821,nan
2,2,2,2,2704,3379,nan
2,2,2,874,2924,3730,nan
22,104,453,2092,8195,39351,nan
22,81,161,1047,4156,20732,nan
2,2,2,2,3078,4542,nan
2,2,2,920,2655,4655,nan
2,2,302,544,3262,6236,nan
2,2,2,799,2327,8049,nan
2,64,249,673,1346,10909,nan
2,2,2,296,751,2024,nan
2,105,506,1031,3566,15769,nan
2,2,2,2,3626,11160,nan
2,53,52,53,1882,8397,nan
2,2,158,390,1141,1730,nan
2,36,158,364,1467,4246,nan
2,75,154,719,1987,11819,nan
2,2,85,211,898,3615,nan
2,2,2,194,531,1460,nan
2,2,166,458,1649,4951,nan
9,55,238,767,3151,13488,nan
21,21,269,694,2791,11817,nan
13,155,522,2070,6776,27389,nan
2,102,233,948,3122,18895,nan
13,43,230,732,4099,9991,nan
2,44,150,457,2121,6845,nan
2,2,82,273,528,5223,nan
18,79,256,1011,2468,13591,nan
25,61,136,544,3115,12061,nan
9,59,298,1596,5529,27705,nan
2,22,170,513,1641,9050,nan
20,96,633,2658,8648,36936,nan
17,13,152,483,1003,6872,nan
21,60,257,898,3072,21631,nan
2,22,170,510,1644,8735,nan
17,13,153,482,1000,6891,nan
25,91,340,1699,6036,26109,nan
2,121,269,697,2705,13056,nan
21,129,485,1460,8006,36388,nan
21,60,254,911,2994,21596,nan
9,61,301,1599,5614,28319,nan
32,125,641,2434,11429,49054,nan
2,37,118,651,1954,7056,nan
9,58,161,1060,4529,19566,nan
2,71,160,557,1750,7688,nan
7,66,170,1016,4826,23378,nan
2,37,122,654,1952,6996,nan
2,66,142,432,1459,5810,nan
9,58,159,1052,4415,19489,nan
2,66,158,323,1458,5690,nan
2,91,239,801,5375,24354,nan
2,86,235,715,5042,26202,nan
25,91,340,1718,6141,26385,nan
2,53,160,603,1102,6704,nan
7,66,162,1025,4796,23144,nan
20,82,307,1242,3663,17775,nan
2,68,199,1143,3322,11367,nan
2,47,197,958,3443,11270,nan
22,65,390,1764,6602,29609,nan
2,82,193,618,1890,9121,nan
2,51,203,522,1693,8220,nan
28,147,455,1415,7168,27208,nan
9,53,250,1115,5470,18396,nan
25,24,218,639,2106,7701,nan
2,2,2,2,1442,4495,nan
2,67,268,557,2623,16345,nan
2,2,2,2,654,1919,nan
28,93,275,1204,2881,16624,nan
2,2,2,174,353,1807,nan
2,2,63,200,423,2867,nan
2,2,67,197,396,2821,nan
2,2,82,288,1073,4319,nan
2,2,86,290,1093,4363,nan
20,74,249,1050,4014,16925,nan
20,66,327,1592,5907,24437,nan
36,112,235,1673,3876,22798,nan
13,60,111,747,2314,9287,nan
2,13,151,694,3029,16399,nan
2,17,157,729,3198,16974,nan
2,21,135,582,2825,14467,nan
2,2,261,749,2816,4266,nan
2,59,174,1024,2741,9471,nan
2,61,174,957,2867,10962,nan
32,89,295,1131,4362,17369,nan
25,77,261,942,3636,14376,nan
25,77,261,836,3021,6163,nan
21,68,239,893,3380,13421,nan
36,97,312,1206,4653,18511,nan
21,68,239,865,3364,13251,nan
25,77,261,942,3613,14088,nan
17,59,216,789,3076,12011,nan
36,89,290,1075,4100,16133,nan
25,77,261,944,3697,14711,nan
17,59,216,789,3127,12350,nan
17,59,216,789,3150,12186,nan
5,5,5,5,33,261,nan
2,2,2,2,2,2,nan
2,67,251,1056,6153,28472,nan
13,55,383,1236,5549,20693,nan
34,130,342,1238,7647,27583,nan
2,59,163,464,1610,9206,nan
28,154,454,1977,7159,31578,nan
2,66,174,493,1193,6045,nan
2,103,304,1168,3773,15651,nan
2,74,188,599,2730,11315,nan
2,36,134,451,1357,3862,nan
21,118,462,2083,8451,41850,nan
21,114,616,2019,9395,34134,nan
2,2,87,230,1009,3429,nan
2,25,98,293,846,5893,nan
2,2,270,593,2586,11256,nan
2,2,2,412,733,1725,nan
2,2,106,413,786,3785,nan
2,48,187,451,1694,7056,nan
2,2,217,763,2782,5234,nan
2,2,252,392,2626,10210,nan
16,96,407,1710,9176,29479,nan
36,136,355,1438,6495,42278,nan
34,140,372,1278,8198,29471,nan
20,99,536,2235,8776,36082,nan
21,86,351,1330,5498,21874,nan
2,2,223,640,3191,9788,nan
2,2,140,290,603,1510,nan
2,2,164,585,2219,6893,nan
21,92,442,2040,9048,38947,nan
20,94,535,2038,12444,58083,nan
17,80,423,2006,8789,40750,nan
2,59,114,525,2895,9617,nan
21,90,400,2121,6851,33905,nan
28,84,636,1280,3586,15900,nan
22,100,360,2265,9361,36294,nan
2,21,133,738,3127,13511,nan
16,89,337,1465,7124,28531,nan
13,56,197,1137,5683,26795,nan
2,53,184,663,3543,14438,nan
2,62,315,933,3951,13698,nan
32,102,309,1795,6704,31585,nan
32,94,458,2184,9211,34528,nan
21,91,484,2163,8719,32038,nan
29,60,250,976,3501,12776,nan
20,66,302,1327,7151,26961,nan
20,50,154,542,2358,8182,nan
12,64,258,1166,4078,19358,nan
2,2,2,607,1989,6637,nan
36,59,351,798,5015,11748,nan
2,53,136,487,1897,6891,nan
2,96,146,973,1666,18571,nan
2,88,152,929,2226,15083,nan
2,2,208,694,2490,9539,nan
2,60,210,873,3961,18083,nan
2,114,473,2110,10151,43359,nan
2,52,216,824,3505,16064,nan
9,13,230,967,4608,20785,nan
2,36,176,761,3250,14582,nan
2,49,137,713,3058,13659,nan
2,63,137,643,2885,11775,nan
2,53,148,699,3222,13773,nan
20,96,336,1136,5170,20754,nan
28,82,291,910,3379,25324,nan
30,113,251,1873,7003,29979,nan
21,32,332,1066,2436,17713,nan
24,75,385,1667,8237,36595,nan
2,44,129,695,2961,13168,nan
2,44,208,832,3843,16560,nan
2,36,105,358,1425,5783,nan
11,65,224,780,3649,13318,nan
22,58,270,1277,5267,20567,nan
2,2,158,294,1115,3308,nan
2,88,373,951,3999,8561,nan
22,126,695,3948,16763,82665,nan
2,2,326,785,5011,14410,nan
2,32,182,614,1949,6743,nan
2,25,116,411,1482,5793,nan
2,2,331,1087,2498,21132,nan
2,2,363,1113,2883,24238,nan
2,2,322,1117,3018,23214,nan
2,2,376,1176,2477,22164,nan
2,2,392,1298,3429,28720,nan
20,40,307,1506,9213,51309,nan
20,164,596,1995,8718,36463,nan
2,105,274,1476,3504,22057,nan
13,128,511,2105,8670,33067,nan
2,81,374,672,2097,7979,nan
36,118,452,1855,6990,29769,nan
21,36,312,1184,3182,14214,nan
2,48,52,620,1219,17975,nan
2,74,506,1738,7086,30567,nan
20,82,212,1139,3786,13867,nan
2,2,165,567,1433,4898,nan
2,2,265,688,2818,11533,nan
2,2,2,2,4472,5519,nan
2,2,159,761,1899,5361,nan
28,102,780,3037,12426,49970,nan
21,117,547,2321,9083,44994,nan
2,2,131,432,1673,7983,nan
2,2,173,416,970,5473,nan
2,141,361,1364,6169,24691,nan
28,89,484,1826,7820,29726,nan
2,75,246,896,3178,13509,nan
30,94,481,1827,7693,29884,nan
28,89,480,1818,7825,29629,nan
30,94,481,1827,7689,29868,nan
2,2,2,740,1702,10096,nan
2,2,185,631,1744,6858,nan
2,2,2,564,982,6487,nan
2,67,129,237,875,3594,nan
24,93,300,791,2925,11520,nan
9,40,144,805,3112,13043,nan
32,117,327,1822,5991,26868,nan
2,2,341,1087,2003,5312,nan
13,68,193,608,2460,10439,nan
20,154,553,2064,7832,32968,nan
13,68,194,608,2464,10425,nan
17,80,207,753,1994,14644,nan
2,2,96,335,1241,4826,nan
21,46,195,925,3034,16133,nan
32,166,519,2506,9756,50206,nan
21,91,673,2759,12980,56137,nan
2,2,242,1527,4963,14990,nan
2,40,158,346,2210,6801,nan
2,68,75,1358,2781,13502,nan
28,113,460,1830,6643,26158,nan
24,99,510,2006,8635,42124,nan
21,97,526,2295,12852,67249,nan
2,2,2,342,694,23240,nan
36,151,522,2521,8130,27532,nan
9,92,379,1880,8331,38445,nan
36,124,479,2121,7517,34982,nan
2,36,192,548,1863,7419,nan
9,67,279,1213,7058,31253,nan
2,2,2,621,1704,8399,nan
30,80,353,1460,6090,24413,nan
21,119,458,1759,7542,32369,nan
21,109,454,1693,7191,30137,nan
24,133,539,2439,10423,46171,nan
29,74,446,1607,6440,25824,nan
36,66,638,1907,6534,33933,nan
36,66,439,1790,7002,19185,nan
2,116,344,1814,10367,42987,nan
2,2,2,747,2978,11259,nan
2,2,2,1242,4235,15560,nan
2,2,117,473,2085,5006,nan
2,44,125,516,2063,8047,nan
2,2,203,339,909,6396,nan
2,2,193,335,939,6483,nan
2,2,179,342,1665,6708,nan
2,2,200,342,1680,6798,nan
2,2,189,315,1661,3558,nan
2,2,184,323,1713,3747,nan
2,2,187,511,1652,3801,nan
2,2,193,526,1758,3737,nan
2,2,213,543,1739,3657,nan
2,2,207,567,1813,6863,nan
2,2,169,571,1768,6359,nan
2,2,198,587,1763,6927,nan
2,2,206,602,1955,7043,nan
2,2,215,551,935,7399,nan
2,2,223,537,956,7507,nan
2,2,220,557,954,7635,nan
2,2,211,574,897,7683,nan
2,2,215,594,949,2353,nan
2,2,198,543,937,2341,nan
2,2,190,581,1004,2596,nan
2,2,186,617,1009,2688,nan
2,2,201,646,985,2733,nan
2,2,2,666,1094,2676,nan
2,2,2,624,1025,2549,nan
2,2,2,657,1067,2542,nan
2,2,2,650,1051,2586,nan
2,2,185,349,996,7016,nan
2,2,170,318,1657,6982,nan
2,2,191,330,1773,4223,nan
2,2,175,357,1752,4077,nan
2,2,193,549,1812,4711,nan
2,2,211,568,1840,4128,nan
2,2,168,576,1788,6821,nan
2,2,201,577,1922,7110,nan
2,2,212,536,946,7595,nan
2,2,229,548,984,7807,nan
2,2,211,580,991,7967,nan
2,2,198,544,930,2586,nan
2,2,183,582,1070,3017,nan
2,2,199,620,1006,2650,nan
2,2,2,640,1065,2714,nan
2,2,2,647,994,2466,nan
15,95,332,1542,5989,25422,nan
29,109,468,1901,8030,34331,nan
2,31,244,330,3121,20135,nan
2,36,226,1020,4147,18617,nan
2,40,319,1431,7853,32153,nan
9,38,323,1805,7700,33037,nan
2,53,314,1371,7761,32687,nan
2,52,291,1343,7500,30542,nan
17,147,555,2559,11712,46067,nan
2,2,2,2,1363,4577,nan
2,44,247,796,3717,16583,nan
2,67,183,575,2506,10195,nan
2,2,400,1386,6312,28916,nan
2,66,218,698,1790,9950,nan
36,90,365,1496,6999,28823,nan
21,59,216,636,2490,10955,nan
36,90,489,1527,9161,47909,nan
2,2,402,1138,1463,16154,nan
2,74,74,581,1286,7771,nan
2,2,2,616,1944,3300,nan
2,2,164,213,588,7061,nan
2,2,88,241,1280,5405,nan
2,77,193,684,2226,17020,nan
2,2,2,2,2,7051,nan
2,114,278,1287,5112,20297,nan
2,83,258,1307,4621,19268,nan
2,68,191,756,2526,13422,nan
26,94,259,1084,4534,23679,nan
21,68,438,1245,4538,17827,nan
21,2,171,492,1623,5932,nan
2,2,109,305,1255,3760,nan
2,29,52,523,1141,5449,nan
2,2,2,2,2,6741,nan
2,2,94,311,1381,4604,nan
2,2,2,2,2371,4746,nan
2,2,154,550,2083,9926,nan
2,2,140,309,1305,3005,nan
2,83,309,870,5085,18436,nan
2,74,198,909,3914,16948,nan
9,80,234,800,3090,11285,nan
2,2,277,835,3043,11433,nan
2,2,2,696,3561,13128,nan
29,105,402,1757,6588,26746,nan
2,2,2,443,2878,8296,nan
2,2,2,657,1099,2667,nan
2,2,2,672,1113,2714,nan
2,2,2,711,1109,8023,nan
2,2,2,719,1113,8222,nan
2,2,2,723,1096,8335,nan
2,2,2,723,1080,8494,nan
2,2,2,721,1085,8532,nan
2,2,2,734,1043,8671,nan
2,2,2,753,1126,8750,nan
2,2,2,769,2365,8918,nan
2,2,2,766,2501,8923,nan
2,2,2,757,2512,9222,nan
2,2,2,798,2552,9202,nan
2,2,2,835,2572,9077,nan
2,2,2,795,2557,9202,nan
2,2,2,748,2489,9206,nan
2,2,2,750,2513,9261,nan
2,2,2,759,2510,9491,nan
2,2,2,760,2544,3373,nan
2,2,2,791,2610,3479,nan
2,2,2,802,2552,3420,nan
2,2,2,788,2599,3492,nan
2,2,2,805,2568,3448,nan
2,2,2,810,2575,3399,nan
2,2,393,618,1788,11126,nan
36,136,408,1694,6358,24728,nan
36,133,608,2551,11097,46716,nan
13,98,545,2183,9527,41368,nan
11,77,322,1118,5110,22204,nan
15,79,334,1447,6919,27446,nan
2,2,2,481,1443,6531,nan
36,97,689,2901,10944,47408,nan
2,2,2,2,3311,5801,nan
13,60,238,961,3733,23839,nan
2,66,2,509,2300,9853,nan
2,35,315,1859,5071,22837,nan
2,44,198,365,1621,6243,nan
2,13,256,1521,6452,28518,nan
21,67,227,1178,4014,14849,nan
2,2,213,557,2289,9068,nan
2,55,250,468,4957,15960,nan
2,2,2,1110,2905,5638,nan
2,2,2,639,1594,5421,nan
2,98,267,527,4632,13214,nan
28,94,365,1923,6712,25840,nan
2,83,159,311,2717,12394,nan
13,28,105,605,2349,7546,nan
27,51,367,1374,5561,17638,nan
2,2,369,513,1249,16950,nan
36,136,408,1694,6357,24557,nan
36,136,408,1718,4186,24136,nan
2,2,390,617,1869,11245,nan
2,2,158,342,1150,4580,nan
2,69,248,784,2989,15283,nan
21,97,338,1273,4526,20498,nan
2,52,438,954,3991,16772,nan
20,66,238,880,4612,18341,nan
2,66,96,437,2344,9505,nan
2,28,158,400,1130,7599,nan
17,66,407,1465,5944,22258,nan
2,63,159,655,1730,6664,nan
13,60,136,633,2937,10480,nan
17,66,405,1469,5927,22295,nan
18,80,224,1086,4331,17296,nan
13,60,128,631,2872,9967,nan
13,81,234,801,4334,13978,nan
13,81,234,785,4340,13920,nan
2,2,265,686,2390,15269,nan
2,2,159,342,747,2358,nan
2,51,221,897,3184,11704,nan
25,112,568,2561,9887,52590,nan
36,51,203,490,1807,9023,nan
2,90,109,803,3663,15228,nan
21,125,500,1635,8715,38853,nan
15,21,72,363,906,4499,nan
17,22,200,820,3978,18533,nan
18,22,193,770,3788,17739,nan
25,112,590,2637,10777,60596,nan
2,2,147,424,1133,6300,nan
13,90,225,759,3780,15312,nan
2,41,243,660,1920,9227,nan
2,26,180,581,2370,8969,nan
15,21,72,363,871,4339,nan
20,79,274,2075,5913,23827,nan
2,53,224,922,3111,11316,nan
2,2,147,412,1126,6188,nan
17,48,220,1133,3932,16548,nan
32,83,352,1566,7652,42927,nan
29,75,248,1275,5284,21558,nan
2,52,167,549,3874,14858,nan
2,26,177,585,2364,8988,nan
17,72,353,1317,6651,25269,nan
18,80,227,1083,4349,17649,nan
2,80,179,1068,3911,16506,nan
2,75,284,1199,4981,20317,nan
17,92,417,2269,9521,43237,nan
13,84,401,1466,6544,27236,nan
13,84,398,1483,6510,27158,nan
17,91,407,2259,9441,42548,nan
2,83,389,2023,9705,47970,nan
9,52,314,1856,6703,31952,nan
9,61,341,1454,6494,28928,nan
2,2,166,381,937,4099,nan
2,2,2,63,404,1531,nan
36,64,394,1710,6834,28081,nan
2,2,191,698,2544,10634,nan
2,2,2,2,2,7798,nan
13,60,144,678,3329,13181,nan
13,60,128,632,2871,10687,nan
2,2,75,228,1283,4212,nan
21,150,466,2574,12732,61605,nan
2,2,130,351,982,4337,nan
2,2,2,2,1411,3643,nan
2,59,177,407,2507,12273,nan
2,2,95,123,1091,1874,nan
36,73,518,1686,6217,24200,nan
2,2,189,591,1987,7417,nan
2,71,324,1215,2931,18804,nan
25,94,263,1143,4189,17109,nan
34,136,539,1753,8681,32562,nan
2,2,2,2,3371,6985,nan
2,2,2,2,2206,5224,nan
2,2,2,2,3839,10814,nan
36,78,393,2334,7394,27611,nan
2,59,186,737,2651,7882,nan
2,2,235,803,3533,11463,nan
2,2,2,1150,2591,10347,nan
2,2,2,1210,2480,10868,nan
2,2,2,1131,2452,9623,nan
2,2,120,305,797,2948,nan
21,59,197,713,3263,12295,nan
2,2,2,2,2,13302,nan
2,2,2,1418,3598,24477,nan
2,2,2,1619,4673,24440,nan
2,2,2,2,4220,15196,nan
2,68,590,2107,13217,60563,nan
2,126,801,3716,22973,118561,nan
2,2,322,790,5333,10268,nan
2,2,2,695,2410,9990,nan
2,56,106,338,2302,7614,nan
2,2,92,577,2486,12648,nan
2,46,44,311,2170,8005,nan
2,41,253,668,2000,12781,nan
29,65,223,607,3973,17453,nan
2,2,179,353,755,3978,nan
2,82,306,323,441,18665,nan
28,134,580,2279,9737,38435,nan
2,2,365,674,3734,8959,nan
2,97,356,792,2270,9345,nan
2,117,359,1244,4831,18980,nan
2,2,365,639,3872,15630,nan
2,2,393,1036,3804,9142,nan
2,2,384,1044,3436,9460,nan
2,129,415,684,5119,13638,nan
2,88,353,692,2150,9109,nan
2,2,438,1160,4134,14856,nan
2,2,370,1124,1924,14668,nan
2,2,353,1079,3606,14542,nan
2,2,367,1080,1850,14938,nan
2,2,301,926,1781,14664,nan
2,2,385,1113,3645,15312,nan
2,2,2,1150,1853,11828,nan
2,2,319,1078,1854,5518,nan
2,2,344,1121,1918,5544,nan
2,2,2,1044,3422,12045,nan
2,2,2,1110,1903,11687,nan
2,2,2,1142,1860,12161,nan
2,2,319,1114,1948,6010,nan
2,2,2,1012,1952,5726,nan
2,2,389,663,3809,9295,nan
2,2,2,1102,3353,11709,nan
2,2,348,1113,2000,15038,nan
2,2,2,1117,1901,5753,nan
2,2,320,1064,1914,5551,nan
2,2,2,1114,1920,12158,nan
2,2,288,934,1653,5003,nan
2,2,2,2,2973,5270,nan
2,2,346,1150,1899,14956,nan
2,2,345,1113,4168,15017,nan
2,2,2,2,3229,5113,nan
2,2,418,1019,3752,8762,nan
2,2,2,972,3327,5097,nan
2,2,2,2,2942,4855,nan
2,2,2,2,2879,4921,nan
2,2,2,2,2965,4955,nan
2,2,2,2,2624,4667,nan
36,74,316,1491,3744,17435,nan
2,2,2,273,676,1992,nan
2,2,341,1032,4414,17909,nan
2,21,42,258,520,2208,nan
2,2,64,197,385,1341,nan
2,2,81,190,392,2372,nan
2,21,42,262,530,2387,nan
21,95,193,881,4561,21597,nan
2,2,158,342,710,3878,nan
36,77,146,1296,3776,10049,nan
28,82,426,2367,6849,31945,nan
9,60,240,1227,3998,20431,nan
9,63,247,1244,4168,21146,nan
2,2,2,1150,4021,15145,nan
20,44,189,1268,4624,18334,nan
28,78,152,808,3430,11745,nan
20,74,181,764,3418,16522,nan
13,59,229,667,1695,9114,nan
2,59,259,793,2488,9414,nan
2,76,250,922,4203,15863,nan
2,76,246,930,4358,16537,nan
2,2,120,204,916,4300,nan
21,45,205,573,3090,11296,nan
21,42,205,563,3082,11195,nan
2,42,114,456,1520,8622,nan
13,68,270,842,3757,15513,nan
2,42,114,456,1520,8622,nan
13,80,269,857,3738,15724,nan
2,57,171,982,3997,15548,nan
2,57,174,655,3166,14096,nan
2,57,175,666,3152,14066,nan
2,57,169,990,3953,15525,nan
16,83,245,1068,3400,17066,nan
28,144,351,1803,7572,31249,nan
16,119,521,2301,8094,27222,nan
13,110,523,2248,8052,33237,nan
2,81,288,886,4878,12999,nan
2,112,314,623,1534,5543,nan
36,43,178,601,3916,15174,nan
2,112,314,623,1534,5543,nan
36,36,197,806,2302,10422,nan
11,45,235,597,1613,9549,nan
11,45,235,606,1608,9386,nan
36,82,613,1341,5009,27663,nan
2,81,288,886,4878,12999,nan
2,46,158,516,1443,8368,nan
9,51,237,673,3160,12935,nan
16,83,245,1081,3606,17807,nan
2,2,2,2,2,1446,nan
2,46,158,516,1419,8266,nan
2,2,2,2,2,1446,nan
2,2,2,2,2,1446,nan
2,2,2,2,2,1446,nan
2,2,2,277,907,2728,nan
2,74,169,554,1682,9443,nan
7,86,422,1734,6557,24864,nan
13,28,209,427,2259,11638,nan
2,2,2,439,1094,2049,nan
2,2,2,2,2,1446,nan
17,52,202,675,2524,8566,nan
17,52,202,682,2558,9032,nan
2,2,2,342,710,1414,nan
20,115,342,1706,5094,24620,nan
7,86,420,1746,6684,25528,nan
20,74,284,1013,3377,16416,nan
2,2,2,443,1110,2049,nan
18,55,130,955,4126,20444,nan
20,20,216,882,3010,14626,nan
20,115,343,1714,5148,25932,nan
2,66,158,399,2070,7663,nan
2,67,191,542,1855,4808,nan
36,65,245,1143,5965,18787,nan
20,66,154,586,1678,11406,nan
20,88,306,683,3006,19548,nan
18,29,166,346,2063,9173,nan
2,2,2,2,710,1446,nan
2,2,191,578,1853,6942,nan
2,2,2,342,710,1505,nan
13,55,138,446,1825,6577,nan
2,58,276,555,1983,9942,nan
20,66,218,458,2522,10490,nan
18,36,168,354,2042,9111,nan
2,2,158,298,978,4627,nan
2,66,66,342,2398,7726,nan
17,58,267,351,1826,7352,nan
20,74,286,993,3435,16482,nan
2,2,218,572,1401,5723,nan
20,66,154,830,3146,10846,nan
2,2,79,418,1488,5699,nan
2,2,25,157,221,1207,nan
2,2,117,270,512,2609,nan
13,21,80,626,2603,12739,nan
9,21,59,572,1888,6986,nan
14,2,338,1144,6318,13557,nan
2,40,155,462,2078,8802,nan
16,72,319,1544,5554,17769,nan
2,2,2,2,2141,7864,nan
21,21,101,329,1962,7469,nan
9,21,59,579,1891,7074,nan
16,72,319,1544,5500,17567,nan
13,38,291,1079,4299,16806,nan
14,2,327,1143,6250,12914,nan
2,38,179,539,2305,7450,nan
13,55,104,279,2854,10761,nan
25,34,72,470,1372,5278,nan
2,66,140,634,1650,3026,nan
13,38,291,1077,4267,16642,nan
2,2,25,157,221,1207,nan
2,2,191,526,2024,5867,nan
2,2,117,270,504,2491,nan
21,36,102,641,3134,13411,nan
13,49,268,742,2999,20539,nan
25,36,110,796,3269,13351,nan
2,81,288,886,4881,13009,nan
20,110,295,1138,3807,24455,nan
2,51,150,486,2642,6342,nan
11,51,263,574,1892,9413,nan
23,123,363,1685,8215,27234,nan
11,51,263,580,1868,9505,nan
20,110,295,1138,3795,24340,nan
15,51,258,634,2867,12797,nan
11,48,195,365,2757,8050,nan
15,51,225,770,3213,13845,nan
2,2,2,280,746,1200,nan
2,2,121,296,1094,3604,nan
25,62,192,490,3849,13620,nan
23,123,363,1729,8053,27801,nan
2,2,65,198,529,2279,nan
2,112,314,623,1534,5556,nan
11,48,195,365,2792,8194,nan
2,2,64,106,522,1927,nan
2,2,75,267,662,4229,nan
2,2,84,202,538,2272,nan
24,67,82,366,840,6643,nan
2,2,98,241,1005,3927,nan
2,2,98,246,980,3752,nan
2,82,282,932,5501,21880,nan
2,2,64,107,507,1958,nan
2,2,63,264,656,4400,nan
2,44,327,1385,5905,24973,nan
2,86,330,1422,5823,24579,nan
2,61,150,704,2934,7463,nan
2,44,271,843,3343,12356,nan
2,46,115,430,1644,6086,nan
21,59,154,852,3043,12792,nan
2,46,115,430,1647,6169,nan
2,66,158,582,1430,8386,nan
2,2,124,374,1793,8304,nan
36,137,192,538,2253,17294,nan
2,36,220,743,2410,14460,nan
10,89,324,2095,7036,28093,nan
36,51,310,1952,5563,17599,nan
20,20,338,1310,6038,18477,nan
13,52,185,812,3783,15647,nan
2,45,236,787,3149,13738,nan
2,2,25,315,907,3314,nan
9,66,308,940,4312,20298,nan
13,2,190,415,2042,11272,nan
9,62,308,945,4300,20311,nan
9,62,308,940,4307,20258,nan
20,74,295,1165,5343,20499,nan
2,122,407,1343,4729,18421,nan
2,36,222,364,1261,8202,nan
28,152,387,2073,8195,32613,nan
36,94,452,1705,7355,28474,nan
2,2,2,1159,3887,5109,nan
2,2,2,2,3606,11447,nan
2,36,210,431,2467,7628,nan
2,2,2,722,892,9563,nan
2,2,214,515,3315,5877,nan
2,2,2,554,1801,17428,nan
2,2,2,688,2294,10661,nan
2,79,186,1064,4834,18535,nan
21,114,364,1829,7916,34742,nan
20,80,247,1165,3999,22634,nan
2,2,154,383,1360,4246,nan
2,40,181,616,2559,11339,nan
2,39,261,1060,4201,18594,nan
2,82,288,928,3874,16632,nan
25,95,350,2721,15635,72465,nan
15,73,570,2969,19606,92701,nan
24,144,500,4328,20690,111122,nan
18,110,122,2495,14282,72918,nan
22,122,369,3320,16412,86030,nan
26,99,413,2907,19351,95295,nan
32,79,492,3474,19451,97669,nan
17,81,251,1844,15940,73077,nan
13,85,204,1993,12387,60568,nan
13,81,108,1961,10665,53942,nan
36,117,505,3589,18737,89614,nan
25,105,289,3018,16441,76919,nan
13,103,269,1962,14742,72068,nan
14,81,214,1868,13727,65317,nan
26,95,384,2765,16482,77918,nan
18,70,382,2277,15572,75187,nan
36,58,518,3820,19305,96819,nan
36,76,510,3686,20148,102686,nan
17,35,164,1481,10593,48613,nan
21,111,421,3305,18005,89061,nan
25,111,477,3129,20876,102654,nan
36,126,539,4028,21148,104682,nan
36,117,523,3770,19670,94554,nan
36,126,453,3689,21127,100569,nan
29,79,392,2728,18021,85852,nan
17,102,188,2050,13734,68425,nan
13,75,119,2008,10457,53782,nan
18,101,368,2844,15770,82216,nan
36,138,531,3310,20217,102861,nan
18,83,170,2538,14392,71262,nan
25,97,516,3392,20349,94338,nan
13,79,143,1990,10877,53632,nan
13,103,432,3085,15695,74883,nan
14,99,144,2105,12894,63349,nan
29,86,436,2920,17472,83025,nan
2,43,220,946,4181,24704,nan
2,43,228,906,4702,24925,nan
21,98,316,1369,6078,20427,nan
2,43,145,576,2634,20528,nan
2,51,142,947,4933,13818,nan
2,51,152,992,5227,14894,nan
17,77,306,1294,5776,25512,nan
17,133,605,2657,11349,46473,nan
2,145,585,2629,9475,38852,nan
29,117,677,2773,11268,47408,nan
36,129,329,3282,9838,39604,nan
2,222,746,2680,13020,54442,nan
2,141,585,2315,9810,41043,nan
2,106,540,2390,9371,38219,nan
2,2,2,2,5362,12231,nan
2,2,2,2,5467,11629,nan
2,2,2,2,5040,11774,nan
29,99,602,3477,20410,106604,nan
30,108,362,2654,18104,96246,nan
36,108,265,2878,18012,100254,nan
33,108,516,3375,22890,118591,nan
25,83,397,2382,17308,87236,nan
2,2,149,369,717,3924,nan
2,2,2,2,2,4958,nan
2,2,153,1227,7553,28302,nan
2,2,2,569,2150,6557,nan
2,51,124,678,2569,5479,nan
2,75,204,1006,3527,21243,nan
2,2,152,597,1800,8083,nan
21,75,362,1417,5789,20020,nan
25,134,566,2843,11153,45443,nan
18,137,535,3653,22163,113907,nan
21,95,517,2924,18584,94898,nan
21,98,238,934,3429,11885,nan
2,75,113,611,2088,8580,nan
2,2,2,342,553,2385,nan
21,48,133,610,2300,10965,nan
21,83,294,1588,9722,43563,nan
2,2,153,373,730,4003,nan
2,28,74,513,2994,7123,nan
2,90,300,855,3560,12695,nan
2,2,232,632,1993,5225,nan
2,2,2,494,1144,5717,nan
2,2,2,494,1169,5646,nan
2,75,92,254,3346,9016,nan
2,40,265,871,4818,24938,nan
2,55,150,662,2321,9102,nan
2,2,249,492,2374,9057,nan
2,114,222,878,2784,11677,nan
2,2,292,339,3405,14513,nan
21,36,236,866,2738,13286,nan
2,2,2,726,1982,3855,nan
2,88,206,695,3329,10015,nan
2,86,194,377,1082,10375,nan
20,96,584,2468,9428,39174,nan
2,89,323,1654,3426,12637,nan
21,98,499,1396,5059,20567,nan
2,2,161,414,1235,6056,nan
2,77,204,913,2197,7662,nan
21,110,438,3141,13530,55514,nan
2,2,2,815,2027,7067,nan
9,70,214,1064,6327,24170,nan
2,32,52,194,415,5710,nan
2,34,105,210,1093,7099,nan
17,93,574,2623,11663,62030,nan
2,2,2,308,607,2326,nan
28,66,294,1445,4428,23249,nan
2,75,166,521,2708,10990,nan
2,2,2,263,488,2051,nan
2,2,183,457,1115,3791,nan
2,71,132,354,6408,20371,nan
2,40,109,369,1191,5507,nan
2,2,2,2,3249,10121,nan
2,2,2,196,602,886,nan
13,67,338,991,3081,16069,nan
2,64,167,1014,3386,15140,nan
2,59,185,1021,3694,19624,nan
2,59,311,800,2609,11780,nan
2,36,197,1041,3865,17374,nan
2,2,164,478,1803,6331,nan
2,2,137,421,954,3414,nan
2,2,2,759,1734,7753,nan
2,21,173,931,3842,17093,nan
2,111,435,2473,11329,43841,nan
2,60,246,966,3297,16571,nan
2,67,222,984,3298,14094,nan
2,2,430,1129,3077,14432,nan
2,127,437,1004,3417,18301,nan
28,68,492,2804,10964,56307,nan
2,2,252,777,3391,11630,nan
2,53,239,1022,3941,16600,nan
36,81,662,3058,14049,63133,nan
2,113,703,2481,11973,54337,nan
2,66,372,1482,7992,34278,nan
2,2,351,1313,4839,18789,nan
21,106,342,1690,9933,35475,nan
28,44,335,1103,6882,30552,nan
2,54,145,434,1747,6116,nan
2,2,2,1183,2917,7443,nan
36,179,785,3216,15101,62046,nan
25,165,723,3195,14032,58792,nan
28,171,739,3053,13088,55005,nan
29,167,736,2900,13318,56897,nan
25,65,349,1554,5885,27448,nan
2,67,298,851,3200,9984,nan
2,2,2,2,3461,7534,nan
2,2,2,2,3461,7433,nan
17,70,228,871,3641,14341,nan
2,98,253,1239,3049,10453,nan
20,67,273,1546,6354,20706,nan
13,74,164,909,2808,14773,nan
2,117,408,1149,2779,17178,nan
2,2,336,766,1483,10832,nan
2,2,2,2,2807,9192,nan
2,2,148,470,2088,9718,nan
2,41,146,558,2579,8724,nan
17,2,149,943,4491,17994,nan
2,129,259,806,3160,22364,nan
20,74,269,1031,5112,23436,nan
2,2,125,240,804,2317,nan
2,21,121,631,2712,12299,nan
2,21,172,677,2732,12392,nan
2,59,135,451,2305,8303,nan
36,109,615,2638,10185,44209,nan
2,2,125,697,2332,11791,nan
2,67,98,278,1460,4678,nan
2,2,185,128,3525,11133,nan
21,48,244,1475,6676,27004,nan
2,2,118,449,1550,7120,nan
2,2,118,439,1457,6402,nan
2,2,146,362,1260,5307,nan
2,73,358,2129,8921,40131,nan
2,64,346,1862,7535,34587,nan
2,56,262,1291,6288,28560,nan
9,65,146,926,3912,17948,nan
11,21,325,1590,6476,28466,nan
2,48,367,2163,9056,40564,nan
2,22,102,631,2741,12426,nan
13,48,103,698,2848,12008,nan
13,67,312,1786,7367,34136,nan
9,63,397,2374,10440,48422,nan
11,21,325,1590,6476,28470,nan
2,56,235,1269,5412,25605,nan
2,67,324,2184,8952,40595,nan
2,69,354,1618,7017,32419,nan
2,67,230,1232,5173,26180,nan
2,60,361,2138,9018,41155,nan
9,13,194,1059,3997,17745,nan
2,21,191,690,2568,10514,nan
2,98,178,699,3228,11525,nan
2,2,194,842,1495,11827,nan
2,129,283,807,3286,21680,nan
2,98,341,1227,3132,18343,nan
2,2,336,846,1428,10626,nan
13,82,235,798,2828,15738,nan
20,82,276,1336,4091,17330,nan
20,59,249,1713,6952,28975,nan
36,81,232,1170,2702,22569,nan
2,86,408,1145,2724,15999,nan
2,2,176,382,972,5757,nan
17,72,243,955,3968,16507,nan
2,2,99,595,2403,11811,nan
9,42,168,865,3539,16338,nan
9,44,257,1280,5140,24774,nan
2,53,235,1233,4870,23764,nan
2,42,186,967,4343,20505,nan
2,71,266,1404,5846,27095,nan
2,71,266,1373,5833,26913,nan
2,48,247,1310,5064,23837,nan
2,123,476,2112,9807,32517,nan
20,80,247,1165,3999,22583,nan
2,105,734,1828,8875,37859,nan
2,67,2,337,775,7621,nan
2,74,273,1156,4897,17428,nan
2,2,321,1063,4069,12922,nan
12,68,242,1246,4220,16846,nan
28,75,313,1377,5310,21458,nan
2,86,388,1206,6616,25915,nan
21,21,121,766,2272,7971,nan
36,81,217,1559,4334,22858,nan
36,49,218,1120,4207,18546,nan
2,34,32,457,1267,4237,nan
2,2,185,495,1378,6459,nan
2,34,32,453,1576,4182,nan
2,2,169,355,1363,7911,nan
2,34,32,330,1628,3012,nan
7,83,254,1159,6518,21216,nan
25,90,279,1864,7243,33605,nan
7,83,254,1159,6518,21229,nan
25,90,273,1870,7282,33660,nan
2,59,128,398,2300,9426,nan
2,67,468,2620,11239,51225,nan
2,67,160,2110,10187,49053,nan
2,2,2,2,2979,3130,nan
2,73,227,549,2102,6442,nan
2,2,289,425,3145,3706,nan
2,51,266,1002,5029,20596,nan
2,66,166,223,892,12222,nan
28,122,466,1970,8318,33472,nan
22,96,529,1969,9078,36534,nan
34,99,469,2322,9554,39267,nan
20,76,392,1291,5358,20178,nan
20,105,458,2135,8495,31987,nan
24,98,542,2083,8821,35872,nan
24,78,502,1837,7960,30725,nan
20,93,443,2162,8262,34639,nan
32,142,606,2362,10185,41883,nan
20,86,365,1348,5265,22192,nan
24,98,503,1983,7899,31269,nan
24,117,530,2117,8170,34555,nan
34,99,469,2326,9545,39349,nan
24,98,542,2082,8794,35836,nan
20,105,458,2135,8455,31809,nan
20,76,392,1288,5338,20078,nan
20,86,365,1343,5241,22204,nan
20,93,443,2165,8246,34460,nan
28,122,466,1970,8310,33429,nan
24,78,502,1840,7959,30600,nan
32,142,607,2348,10202,41687,nan
24,98,506,1983,7922,31326,nan
24,117,530,2125,8102,34411,nan
22,96,529,1961,9038,36365,nan
2,2,354,1171,1993,5615,nan
36,174,841,2890,12797,51734,nan
28,90,430,1710,3612,21874,nan
2,2,136,307,828,2136,nan
2,2,136,307,830,2155,nan
2,2,163,326,1008,5068,nan
2,82,188,630,2568,8489,nan
20,128,400,1442,4668,21740,nan
13,90,296,1982,8593,34501,nan
21,90,613,2334,10876,57386,nan
36,112,399,1638,6003,27327,nan
2,2,2,2,994,1399,nan
28,82,387,1321,5989,25225,nan
36,174,489,2555,10017,38153,nan
20,88,445,1972,8292,31978,nan
15,100,368,1627,7059,34046,nan
2,2,2,342,573,1574,nan
36,67,515,1672,7600,35880,nan
9,77,384,1666,6609,29163,nan
2,2,203,768,2716,12988,nan
2,2,2,2,3090,11289,nan
29,68,219,912,3618,13016,nan
13,86,391,1949,6655,32771,nan
2,109,321,1431,7008,27159,nan
21,82,502,2140,9357,34059,nan
9,57,167,907,3779,14566,nan
2,2,218,774,2633,12284,nan
2,74,177,654,2228,13847,nan
2,2,90,222,756,2420,nan
2,2,49,188,523,2444,nan
2,48,86,481,4438,11572,nan
21,103,746,3121,16696,81598,nan
2,49,101,361,1776,4581,nan
2,2,2,358,628,939,nan
2,2,2,326,370,3930,nan
2,2,2,374,534,2483,nan
2,40,114,449,1485,7080,nan
36,127,569,1312,7619,21974,nan
2,2,2,2,1987,3521,nan
2,2,2,2,2247,3598,nan
9,98,317,857,4213,15314,nan
21,57,233,1134,3314,14258,nan
21,63,212,1020,4279,18193,nan
13,98,307,1297,5175,22735,nan
2,2,164,822,2339,8519,nan
21,2,381,1926,6119,31723,nan
2,98,175,540,2054,5160,nan
2,54,249,1095,4016,14966,nan
2,66,158,158,158,158,nan
2,66,158,158,158,158,nan
36,65,286,3011,10676,31461,nan
2,114,212,1119,2220,7644,nan
28,71,362,1433,5795,27838,nan
21,59,199,606,5426,20963,nan
2,47,195,367,1248,17122,nan
2,2,158,158,158,158,nan
2,47,156,698,3616,17388,nan
2,2,247,832,2166,7138,nan
21,32,340,1268,6090,21884,nan
2,29,211,937,3529,15291,nan
13,94,314,1363,6219,22565,nan
13,71,162,924,3945,14838,nan
29,71,246,915,3430,13038,nan
2,2,36,791,1511,14487,nan
2,2,133,799,1504,11929,nan
2,51,377,1198,3822,26368,nan
36,99,689,2901,10953,47466,nan
36,97,412,1131,4218,18390,nan
36,129,299,2185,9094,45367,nan
2,59,204,1142,3223,7923,nan
2,2,2,1169,2311,14063,nan
36,116,439,1651,9223,35118,nan
2,2,2,273,455,2017,nan
21,82,350,1043,3611,18144,nan
2,2,2,315,1291,4034,nan
2,2,2,281,392,1596,nan
2,82,454,1901,7803,46685,nan
2,2,273,564,2137,9162,nan
13,28,276,924,3563,17455,nan
2,2,2,2,3251,7103,nan
2,2,172,557,2071,4881,nan
2,2,2,2,1002,2166,nan
13,70,211,1124,3808,17000,nan
2,2,2,434,2411,16932,nan
25,13,376,1261,5468,27566,nan
20,126,492,1638,10770,45693,nan
2,97,336,488,1645,14115,nan
2,2,266,451,2857,11135,nan
2,2,2,2,1976,3660,nan
2,41,182,1013,4128,16448,nan
2,2,271,866,2635,8526,nan
2,2,154,762,2589,10653,nan
2,2,2,2,1035,1890,nan
2,2,2,2,950,2485,nan
28,114,383,1634,6772,27318,nan
2,2,2,2,2385,4934,nan
2,66,168,399,1993,7121,nan
21,36,259,1446,5400,23651,nan
2,2,2,2,3533,4901,nan
2,2,164,718,2479,8588,nan
17,53,222,838,3216,14009,nan
26,64,284,1412,6294,25553,nan
26,64,280,1390,6283,25617,nan
21,63,343,1440,6386,26682,nan
25,142,701,3070,14318,62716,nan
2,2,2,490,1265,3330,nan
2,2,130,339,1377,4404,nan
2,55,173,289,660,7339,nan
2,2,225,591,886,2468,nan
2,2,225,591,886,2468,nan
21,71,261,1106,4611,20653,nan
21,71,269,1105,4569,20524,nan
2,2,88,237,501,3377,nan
2,2,2,450,570,11830,nan
2,2,353,717,3163,9492,nan
2,2,237,672,1206,8195,nan
20,20,158,946,5194,15114,nan
2,2,2,717,1263,5775,nan
36,82,369,967,3893,16493,nan
25,114,470,1921,7840,32164,nan
2,21,89,268,1027,4045,nan
17,65,299,1245,5711,26155,nan
2,2,152,850,2612,11529,nan
2,67,191,967,3261,20006,nan
2,2,139,792,2546,10974,nan
17,90,263,876,3668,19651,nan
20,113,336,1479,6728,27050,nan
36,98,375,1690,7724,22158,nan
20,113,401,1623,6976,29669,nan
36,71,275,973,2407,13545,nan
13,61,332,1452,6369,26382,nan
11,58,326,1454,6308,25778,nan
2,36,254,845,3236,13023,nan
2,36,254,842,3223,13010,nan
2,112,399,1686,10271,39902,nan
2,76,231,1327,5902,29764,nan
2,2,392,1135,1961,5250,nan
2,2,295,569,1946,8057,nan
21,88,236,1388,6166,20191,nan
2,2,109,323,778,2477,nan
36,118,572,2151,8789,38013,nan
2,67,95,493,1567,6733,nan
36,82,229,898,3139,15867,nan
2,2,240,728,2064,6685,nan
2,2,2,346,844,2673,nan
2,2,164,425,1284,4122,nan
2,73,218,733,2198,18848,nan
2,2,162,366,1409,8145,nan
2,36,151,592,2557,10753,nan
2,2,2,567,1176,5045,nan
20,74,410,1445,1763,6677,nan
17,32,175,616,1285,6501,nan
2,2,2,2,2199,3802,nan
2,2,153,373,722,3947,nan
2,2,2,2,2,7507,nan
2,86,171,643,2735,9150,nan
2,2,144,298,789,3996,nan
2,2,2,516,1394,3128,nan
2,2,182,234,1502,6006,nan
36,89,389,1525,5298,24021,nan
28,98,341,1323,5381,21763,nan
36,100,329,1104,6480,24025,nan
2,101,287,1147,4804,16907,nan
2,89,368,1253,4112,13764,nan
21,106,263,878,5225,20449,nan
36,136,391,1192,6708,25983,nan
2,93,275,1149,3736,19007,nan
2,93,334,1202,4426,17701,nan
2,2,170,203,2176,2944,23738
2,36,158,196,1421,4662,19843
2,105,286,912,5436,22156,nan
2,51,156,396,2198,9608,nan
2,54,279,1332,3320,20165,nan
2,2,172,315,2279,7566,nan
2,105,292,883,5446,22679,nan
2,36,205,595,2323,9123,37600
2,2,2,144,903,2768,9187
2,29,37,234,1775,4583,nan
2,44,127,672,3521,10695,nan
2,60,202,1057,5337,19057,nan
2,40,167,468,1925,8401,nan
2,2,102,345,1570,5075,nan
2,2,2,202,608,2169,nan
2,2,257,540,1651,8301,24822
2,2,113,308,1006,3681,16503
2,36,50,565,2047,8829,37571
2,2,121,369,936,3721,nan
2,44,128,525,1955,8077,nan
2,53,192,1436,6402,27808,nan
2,36,197,667,2537,3703,nan
2,2,83,135,1148,3299,nan
2,2,2,166,166,2113,6245
13,118,445,2603,9567,34657,nan
36,136,220,673,5457,13663,nan
20,174,603,2413,10758,45761,nan
2,97,331,1473,5684,12924,nan
36,82,335,1609,4881,28181,nan
36,66,410,1349,4490,26908,nan
2,2,110,489,1737,6085,nan
2,101,262,960,4166,13380,nan
2,2,102,401,1281,5917,nan
36,74,233,830,3716,13479,nan
2,2,106,237,772,2177,nan
2,160,280,919,3608,23063,nan
2,105,359,1331,4047,14036,nan
21,67,296,791,2577,11376,56589
20,113,346,1382,6734,26756,nan
20,113,320,1411,6473,26825,nan
20,113,320,1458,6505,27027,nan
20,113,336,1521,6734,26677,nan
20,113,336,1511,6593,27110,nan
20,113,336,1493,6776,27330,nan
20,113,336,1503,7000,27713,nan
20,113,336,1463,6880,27491,nan
20,113,336,1452,6975,27864,nan
20,113,406,1520,6918,28436,nan
13,69,240,946,4561,20877,nan
2,39,289,573,4486,8031,nan
2,2,2,236,770,3907,nan
2,13,60,262,1333,5640,nan
2,74,300,1122,5554,22855,nan
2,36,315,1379,5023,19677,nan
2,67,423,2529,11801,50799,nan
2,67,330,1348,4469,16810,nan
2,13,111,480,2310,10240,nan
2,2,2,2,2,1103,2837
2,2,2,490,1319,2271,5581
2,2,2,840,2162,10792,24483
2,2,2,770,2383,7432,27817
28,90,336,1409,5698,23848,nan
22,66,415,1248,6619,25677,nan
22,66,415,1248,6558,25873,nan
2,2,2,560,1555,1810,nan
2,2,2,529,1780,2558,nan
2,2,2,491,1609,4603,nan
2,2,2,519,1710,6208,nan
2,2,2,474,1804,5919,nan
2,2,2,495,1856,6679,nan
2,2,2,494,1567,5139,nan
2,52,80,540,2551,6310,nan
2,90,362,1461,5439,21456,nan
2,98,243,940,3489,14090,nan
2,47,250,659,4469,13637,nan
20,66,734,1924,10877,32468,nan
18,98,563,2588,8821,43148,nan
21,71,162,966,4192,13949,nan
36,109,357,1263,8758,36900,nan
13,64,243,842,3693,11545,nan
2,82,209,361,2114,6380,nan
36,105,575,1894,8308,38964,nan
13,111,617,1929,8988,44853,nan
2,2,331,990,4748,13111,nan
2,133,368,1529,6417,29103,nan
2,136,367,1541,6434,29539,nan
36,120,398,2364,8288,38418,nan
2,47,234,726,2902,18561,nan
22,80,348,1825,7022,25493,nan
2,47,182,799,3587,12965,nan
2,66,158,462,1550,9458,nan
21,128,484,1934,6009,30869,nan
2,121,380,1478,3532,19940,nan
2,148,272,1020,4976,12700,nan
20,150,541,1563,7327,30375,nan
2,60,195,955,4108,12399,nan
25,74,339,1322,3819,22059,nan
21,71,166,977,4212,13794,nan
13,111,615,1941,8859,44744,nan
2,82,209,361,2117,6324,nan
2,63,181,556,1924,9605,nan
2,2,298,463,2776,12148,nan
2,63,181,557,1924,9543,nan
2,90,215,812,2001,11304,nan
36,105,615,2014,7711,47577,nan
2,67,162,509,2189,7357,nan
36,120,398,2374,8403,38898,nan
2,98,171,583,1991,8930,nan
2,2,2,2,1442,4504,nan
21,96,372,1020,4459,25108,nan
21,67,250,973,3629,11382,nan
2,25,196,665,3611,12967,nan
2,21,248,807,3525,18705,nan
28,131,435,1880,8637,30821,nan
2,74,151,582,2349,10948,nan
2,2,105,228,905,4801,nan
2,2,98,2,850,4040,nan
2,30,65,359,1325,5484,nan
2,52,2,618,1899,4852,nan
2,2,44,105,961,3959,nan
13,21,161,731,3332,13289,nan
2,2,2,532,1586,4679,nan
2,2,2,595,1571,2054,nan
2,2,2,553,1607,5126,nan
2,52,80,560,2563,6598,nan
2,2,2,587,1854,2734,nan
2,2,2,568,1839,2828,nan
36,87,216,1798,4943,22936,nan
2,67,143,394,1428,5673,nan
2,2,212,637,1182,3202,nan
2,2,255,693,2053,7800,nan
2,2,228,708,1251,3513,nan
2,2,139,390,1231,4612,nan
2,49,105,730,2933,12228,nan
2,2,174,872,3571,10147,nan
2,2,229,632,1124,2885,nan
36,81,363,1439,4737,28756,nan
2,51,128,475,2459,10074,nan
2,36,120,524,2499,10454,nan
2,36,2,381,2070,9183,nan
2,28,74,534,2105,9980,nan
2,21,102,430,1636,7263,nan
2,66,2,584,1430,8109,nan
2,36,2,431,1852,8980,nan
2,2,287,983,4111,15648,nan
17,38,327,1468,3998,15808,nan
13,43,263,1467,5317,24007,nan
17,38,327,1462,3949,15085,nan
9,21,425,528,7212,20871,nan
13,51,330,1688,5799,26762,nan
2,65,223,1569,7264,40813,nan
25,134,718,3485,17777,93072,nan
2,2,2,1173,3178,8802,nan
2,2,2,2,2989,10601,nan
2,111,182,776,3427,7614,nan
36,76,197,982,4780,18616,nan
2,2,2,338,834,3004,nan
2,2,172,473,2010,7306,nan
2,2,176,583,1573,7548,nan
36,51,112,1198,4215,17815,nan
36,82,371,675,2332,8840,nan
2,2,2,650,1708,2745,nan
2,106,228,981,2762,14754,nan
2,60,29,399,737,5115,nan
2,2,117,350,779,4341,nan
2,2,2,650,1701,2740,nan
36,44,210,838,4142,12564,nan
2,2,2,391,720,1894,nan
2,29,229,548,2305,11254,nan
36,51,112,1206,4211,17919,nan
20,2,95,1151,2309,16462,nan
2,36,207,626,3030,12778,nan
2,82,190,663,2385,7141,nan
2,82,190,665,2397,7194,nan
21,88,325,999,4610,16014,nan
21,88,328,1030,4691,16591,nan
22,130,454,1803,6164,27846,nan
30,57,234,876,4443,16826,nan
30,59,223,752,4521,17290,nan
30,57,234,867,4397,16696,nan
30,59,225,756,4454,17140,nan
22,130,446,1758,6019,28020,nan
13,131,436,2001,8999,41666,nan
13,128,421,1875,8363,39149,nan
36,98,405,2128,6779,32592,nan
17,111,499,2655,8685,30977,nan
25,106,347,1481,6537,27228,nan
2,96,229,828,3964,17556,nan
21,129,350,1162,4572,26739,nan
17,65,199,974,3328,15417,nan
28,124,520,1613,8090,32152,nan
24,122,477,1851,9123,43912,nan
21,82,320,1199,4404,19258,nan
21,74,520,1763,7058,27767,nan
36,113,429,1491,5999,31387,nan
2,160,342,879,5650,13662,nan
2,109,235,1230,5342,22303,nan
18,99,353,2162,8225,24238,nan
20,44,203,833,3824,18902,nan
28,97,353,1782,9070,38417,nan
2,99,257,1189,5335,17712,nan
2,101,373,1514,5966,22701,nan
17,79,270,1085,4373,18353,nan
2,129,376,945,5008,23342,nan
2,112,369,1533,3413,21937,nan
2,102,342,646,2744,11143,nan
25,57,210,1098,3477,14330,nan
21,83,212,1068,3583,14249,nan
2,86,208,1034,1498,16605,nan
13,58,434,1084,4400,14597,nan
2,2,132,417,723,2892,nan
2,2,2,237,653,2633,nan
2,54,340,1143,3488,12951,nan
2,2,144,477,1477,5724,nan
2,2,166,262,478,3304,nan
21,123,363,1163,4041,16683,nan
2,55,2,776,3235,14349,nan
22,83,394,2071,9590,42513,nan
26,132,474,2083,9313,38550,nan
2,2,380,1015,1498,13197,nan
2,24,100,1026,4653,13008,nan
2,70,174,665,2390,8839,nan
2,2,2,617,1026,3087,nan
36,67,169,586,2050,16109,nan
2,2,140,303,914,4329,nan
2,2,2,470,1172,1881,nan
2,70,176,438,2153,9858,nan
2,111,430,1021,5901,24154,nan
2,2,245,744,2528,9736,nan
2,2,443,1447,5638,26290,nan
2,66,322,1642,9807,43894,nan
2,82,410,1642,6625,19552,nan
2,2,256,549,1705,6468,nan
2,66,182,492,1966,8135,nan
20,169,435,2884,10096,51207,nan
20,140,643,2587,12598,45199,nan
20,167,500,1778,12156,50295,nan
24,108,688,2929,10597,44159,nan
14,50,149,675,2710,11224,nan
14,50,149,675,2714,11200,nan
13,30,174,834,3317,10613,nan
13,30,174,830,3285,10525,nan
22,121,466,1763,6961,25955,nan
2,48,67,557,1428,4901,nan
21,117,391,2050,7266,30420,nan
2,2,2,750,2245,4606,nan
2,67,258,692,3363,13440,nan
20,142,742,2776,10879,43979,nan
2,2,360,620,2573,17338,nan
2,2,2,2,843,1061,nan
2,47,257,753,2450,17685,nan
2,2,2,2,2,10304,nan
2,2,2,2,2,12413,nan
2,2,2,2,2,10600,nan
21,89,409,1158,5935,23282,nan
21,62,275,1405,5582,26508,nan
2,13,112,236,1367,2500,nan
2,53,52,408,1598,5345,nan
2,13,100,360,891,4524,nan
2,40,129,345,1803,4640,nan
36,95,423,1806,7530,30408,nan
2,2,182,343,1172,2984,nan
2,2,211,585,1741,11486,nan
2,93,225,1061,4883,17076,nan
2,98,185,678,2164,14495,nan
32,79,202,664,3810,13081,nan
28,101,379,1226,4791,17806,nan
2,45,100,612,2970,10819,nan
2,2,157,668,2332,13010,nan
2,36,447,1477,3536,26833,nan
2,2,189,763,2665,9174,nan
21,129,348,1143,4519,26775,nan
2,129,336,1142,4544,26645,nan
36,136,304,853,7047,17713,nan
36,55,376,1750,4848,16008,nan
2,36,90,481,1724,7274,nan
20,66,502,1489,5471,29653,nan
24,117,406,1577,6439,25212,nan
25,65,113,949,2924,11025,nan
17,65,125,976,3107,10852,nan
2,36,137,421,1336,6317,nan
36,113,429,1491,5999,31343,nan
21,63,271,703,2573,9423,nan
36,105,359,2121,8845,28427,nan
36,136,570,1714,6089,38319,nan
34,136,541,1781,7232,22522,nan
2,2,154,154,154,154,nan
2,2,2,2,2,451,nan
2,2,188,517,2612,9022,nan
2,2,2,1121,3420,5971,nan
28,172,683,3082,13358,52909,nan
2,2,2,633,3803,6171,nan
24,146,649,3055,12750,53479,nan
2,2,2,1152,3378,5847,nan
2,2,2,630,3842,6454,nan
2,2,2,1362,3741,10226,nan
24,82,337,1454,6211,25959,nan
24,82,410,1580,6790,24508,nan
25,55,238,740,2162,9474,nan
2,2,2,623,3281,4954,nan
21,71,234,916,4286,17112,nan
2,71,233,979,4786,20720,nan
36,102,417,1791,7559,34335,nan
2,2,2,1281,3637,10127,nan
36,90,485,2046,9033,37968,nan
25,77,344,1345,4777,21264,nan
30,113,516,2043,8177,34792,nan
18,63,156,1213,3612,13045,nan
36,50,431,1718,4837,16311,nan
2,77,300,1027,2263,8545,nan
2,2,226,563,2326,10898,nan
13,68,197,573,3349,17692,nan
21,59,195,797,2684,10229,nan
21,90,374,1322,4925,25130,nan
13,55,263,1260,5249,21577,nan
36,69,483,2295,7833,32250,nan
2,2,2,342,822,2870,nan
28,86,298,1250,5338,21320,nan
36,82,676,2280,10277,41703,nan
2,2,2,342,822,2870,nan
26,68,281,1212,5119,21384,nan
36,75,623,2200,9324,33845,nan
30,120,554,2369,9710,39415,nan
36,103,296,1549,6401,21703,nan
32,140,604,2608,10282,40612,nan
2,2,2,342,822,2870,nan
29,99,322,1106,6324,23933,nan
2,2,2,342,822,2870,nan
2,67,163,348,1925,7091,nan
21,117,427,1964,6401,30723,nan
2,93,264,987,5671,17661,nan
2,59,131,449,1008,5706,nan
21,85,455,1470,4892,18407,nan
20,20,214,214,3671,8142,nan
2,2,2,741,1206,6125,nan
2,84,201,1475,5658,9274,nan
2,2,2,693,1081,6504,nan
2,2,174,631,1891,6127,nan
2,2,67,205,784,2631,nan
2,2,2,424,820,2121,nan
2,36,86,300,932,3504,nan
2,50,135,581,1383,9691,nan
2,2,2,545,1653,5473,nan
2,2,2,544,1646,5486,nan
2,2,361,1139,1454,16542,nan
2,2,2,2,1611,2962,nan
2,2,260,841,3203,11528,nan
2,2,2,2,1617,3017,nan
36,105,341,1645,5694,21345,nan
24,144,690,3110,13089,53686,nan
20,96,336,1488,5458,19474,nan
2,59,113,511,2227,7289,nan
2,2,113,288,969,3227,nan
13,63,188,663,2657,10750,nan
2,2,158,462,1678,4558,nan
2,89,498,1636,7307,36923,nan
12,89,465,1752,5407,23192,nan
13,52,174,1541,7216,37563,nan
2,2,210,669,3272,12643,nan
9,2,344,1914,9076,41427,nan
17,36,389,1962,9906,39541,nan
2,21,142,463,1777,8308,nan
2,2,276,722,2408,8438,nan
2,2,2,2,352,630,nan
2,68,141,380,1290,6144,nan
2,2,108,541,1756,6729,nan
2,2,2,779,2531,8928,nan
2,2,218,585,2025,8811,nan
2,36,159,539,1970,5838,nan
2,2,206,349,1225,2998,nan
17,78,289,879,3447,16285,nan
21,74,236,860,3644,13986,nan
21,74,236,860,3636,13671,nan
28,106,482,2310,8717,36021,nan
21,92,353,1548,6180,23075,nan
2,86,168,480,2633,7689,nan
2,2,2,2,2,8574,nan
13,103,478,2449,11083,40719,nan
17,99,440,2334,10375,42362,nan
13,109,458,2399,10611,43140,nan
36,81,392,1139,4280,15479,nan
36,58,356,1003,6552,19694,nan
36,90,485,2046,9029,37944,nan
23,83,505,2454,9900,42560,nan
2,36,235,1169,4101,18554,nan
2,36,220,1499,5343,23937,nan
2,75,136,186,917,5284,nan
2,63,157,395,870,4142,nan
36,108,543,2023,5860,27968,nan
2,90,382,1275,3706,21207,nan
20,48,333,1013,2865,17192,nan
2,21,36,329,772,2575,nan
36,94,393,1376,7550,26806,nan
21,67,506,1497,5413,28658,nan
20,121,298,1622,6160,23751,nan
36,63,456,1716,6289,27965,nan
13,51,121,421,1984,7550,nan
36,89,440,1706,8725,31130,nan
2,2,84,270,774,2545,nan
2,2,87,326,1243,2937,nan
21,101,415,1483,8639,29377,nan
21,74,268,1838,7457,26513,nan
2,2,2,2,2,4928,nan
2,2,78,306,1194,2431,nan
2,2,2,550,1539,5000,nan
2,84,348,1084,3586,19327,nan
2,47,98,115,248,5616,nan
36,170,525,2823,10382,35595,nan
2,2,2,262,617,9191,nan
2,78,328,1238,5157,24453,nan
2,83,368,807,4198,15662,nan
2,2,194,512,2478,12610,nan
20,163,606,2768,15437,58214,nan
2,2,308,1072,1459,2520,nan
2,2,2,2,2,8948,nan
13,63,220,1331,7369,30253,nan
2,2,2,427,643,1477,nan
36,89,340,1439,9167,27295,nan
2,2,2,2,3411,4611,nan
2,2,2,865,1827,5454,nan
2,2,2,1113,2955,8678,nan
2,83,250,977,2433,9994,nan
2,2,2,2,2,9223,nan
13,40,204,914,2828,11979,nan
2,2,2,1222,3319,9381,nan
2,2,2,400,1076,4503,nan
2,2,2,380,1292,2214,nan
2,2,2,2,806,1753,nan
2,2,128,225,774,1980,nan
28,116,510,2102,9092,37760,nan
2,2,305,638,1240,16438,nan
13,52,162,577,1640,14354,nan
21,76,363,1105,7423,27338,nan
13,2,168,1570,7094,37016,nan
2,2,255,626,1839,10334,nan
2,112,235,1338,2447,20100,nan
36,142,659,2370,8862,33630,nan
36,66,460,997,6806,15799,nan
2,2,158,462,1422,5070,nan
2,66,158,396,1130,7276,nan
2,72,158,550,3084,8609,nan
36,81,529,2053,7547,26539,nan
2,82,632,3306,15333,71803,nan
2,66,78,972,3751,15232,nan
12,38,157,1221,3771,13175,nan
2,26,152,437,1562,6816,nan
36,83,139,836,2369,11018,nan
2,2,120,342,878,2094,nan
21,60,281,1262,4991,18811,nan
2,102,195,840,4189,19857,nan
2,2,155,337,1925,7346,nan
2,76,241,1047,3713,14359,nan
2,2,140,614,2550,9858,nan
2,2,250,717,3037,9296,nan
2,2,194,1419,6219,27132,nan
2,146,203,1098,7157,27432,nan
2,2,532,1580,6076,35528,nan
2,2,525,1700,8132,37399,nan
2,52,408,1769,10078,46878,nan
2,2,2,828,1939,7983,nan
24,85,275,1182,4529,18848,nan
2,105,226,836,5574,19942,nan
18,53,190,1151,3542,17727,nan
36,74,332,1084,5030,18587,nan
2,2,2,867,1931,10554,nan
2,2,2,1140,2902,11059,nan
2,52,312,1189,5208,28762,nan
21,105,284,1287,6399,38672,nan
2,2,2,1140,2945,11126,nan
21,29,138,624,2452,5277,nan
2,59,102,454,1316,4194,nan
20,59,93,537,948,12331,nan
20,67,89,1048,1540,7836,nan
2,41,132,393,1657,3573,nan
20,105,253,1058,6074,29238,nan
17,46,196,698,5017,18719,nan
2,25,87,175,1552,5005,nan
2,21,136,210,1687,4756,nan
2,66,66,140,2834,10564,nan
2,66,121,268,1480,8587,nan
2,50,186,514,1474,4098,nan
2,66,138,890,4982,26016,nan
2,74,158,175,753,3750,nan
2,32,142,342,1863,7161,nan
2,66,158,358,420,7135,nan
13,59,170,643,2094,8219,nan
2,66,146,666,1933,7324,nan
2,52,117,305,1708,6059,nan
13,67,216,306,3914,17525,nan
25,67,175,866,3967,11642,nan
2,40,135,386,1334,4516,nan
2,64,99,283,848,3488,nan
2,2,126,286,406,3700,nan
2,66,126,359,1560,7789,nan
2,63,136,313,1573,5652,nan
2,67,196,951,5549,31980,nan
2,2,2,2,710,710,nan
2,51,133,451,1519,5690,nan
2,67,150,414,1855,10064,nan
2,44,142,264,994,3576,nan
2,64,171,347,749,3097,nan
2,29,156,363,1124,6153,nan
2,66,186,514,2394,11276,nan
2,68,149,657,2636,12854,nan
18,60,105,466,1921,9406,nan
17,52,266,905,3862,16291,nan
21,40,97,466,1623,10525,nan
20,51,266,1243,4754,34730,nan
28,71,198,631,2107,15551,nan
2,37,152,361,1970,8143,nan
13,36,254,596,2969,11021,nan
2,50,202,515,953,7159,nan
16,73,460,2049,5998,32253,nan
21,47,128,399,2783,12443,nan
2,66,126,217,1826,5888,nan
2,66,142,219,2073,5356,nan
13,48,80,538,2103,6601,nan
2,40,95,420,1639,6718,nan
24,74,123,392,1403,5769,nan
2,36,173,580,2785,14405,nan
2,2,164,279,1324,3806,nan
2,64,150,833,4823,33853,nan
2,66,160,492,1189,10236,nan
2,75,143,422,2064,5136,nan
2,60,143,278,742,4227,nan
2,49,96,468,1851,8123,nan
2,52,113,237,1667,3248,nan
2,66,160,418,1764,6917,nan
23,111,366,2036,5738,26476,nan
2,39,108,353,2499,6556,nan
2,66,90,136,1312,6974,nan
14,52,260,913,3806,17342,nan
2,31,85,193,1366,4921,nan
2,45,133,450,2408,12021,nan
2,49,160,312,1594,4907,nan
2,30,159,298,1190,3871,nan
2,51,105,255,1400,3441,nan
11,44,244,818,3457,14634,nan
2,2,2,2,710,1926,nan
2,74,170,498,2319,12279,nan
2,59,114,579,2447,9728,nan
2,2,172,485,1756,6839,nan
2,2,124,224,2044,7868,nan
9,91,396,3029,15264,75986,nan
17,51,141,503,1646,10394,nan
2,67,176,518,2312,6112,nan
2,2,334,835,1125,11682,nan
2,2,2,306,610,2360,nan
2,30,132,260,1991,6567,nan
2,113,237,765,3158,10336,nan
2,57,245,1315,5971,21446,nan
2,2,359,1487,3206,8641,nan
36,174,794,2760,11602,46491,nan
25,99,318,1627,6832,25334,nan
2,2,2,512,778,2455,nan
2,59,183,578,2483,9232,nan
17,59,189,890,3518,12140,nan
2,36,90,196,969,3267,nan
2,49,77,212,937,3068,nan
2,2,2,556,1098,5774,nan
2,2,2,399,832,2113,nan
2,86,166,481,2632,7636,nan
2,86,168,473,2624,7561,nan
36,59,234,1384,5144,24764,nan
24,86,283,1220,5471,22727,nan
2,2,464,893,4708,11367,nan
2,129,365,1407,5339,22630,nan
2,160,280,1387,2942,12571,nan
2,2,429,1224,2468,7233,nan
2,2,2,1321,2740,8038,nan
2,2,496,1084,4906,13128,nan
2,2,2,342,710,1414,nan
2,66,158,334,1198,4854,nan
2,2,158,158,1686,3830,nan
36,67,526,2060,8265,33815,nan
2,2,158,342,342,342,nan
2,2,2,1067,3058,4134,nan
2,81,360,1516,6050,24262,nan
15,57,239,879,3612,14555,nan
13,59,323,1853,9139,52459,nan
17,64,326,1965,10388,62603,nan
21,63,185,610,2258,5931,nan
21,63,185,610,2521,8617,nan
2,74,116,684,1371,5694,nan
13,70,232,897,3659,14981,nan


==> data/storage_ds_blosc2.csv <==
l2,l3,l4,l5,l6,l7,l8
91,140,218,406,1833,5165,nan
70,66,66,215,317,723,nan
66,74,84,237,465,903,nan
66,95,228,649,2053,7579,nan
66,95,228,653,2053,7588,nan
70,66,81,221,380,762,nan
66,95,228,651,2059,7573,nan
66,118,227,453,647,1631,nan
83,66,163,289,822,2119,nan
66,105,197,438,985,3433,nan
74,157,333,956,2691,8662,nan
66,116,133,308,655,2413,nan
88,150,301,1025,2194,6106,nan
75,155,350,633,1923,6291,nan
75,88,137,212,627,1761,nan
75,88,137,206,605,1626,nan
88,169,349,768,1879,6003,nan
66,140,189,291,663,1769,nan
87,122,238,588,2387,7751,nan
79,115,309,668,1985,6629,nan
73,66,168,286,1545,3553,nan
66,111,203,352,1145,3583,nan
81,109,193,678,1846,5838,nan
87,126,354,948,3028,9789,nan
66,140,256,752,2303,8449,nan
83,156,350,1034,3754,14507,nan
85,138,322,802,2245,8365,nan
83,112,140,183,225,260,nan
66,95,110,268,794,1654,nan
87,141,245,437,704,1353,nan
66,108,254,736,1299,2868,nan
66,88,144,414,537,1208,nan
66,100,161,433,839,1948,nan
91,129,342,966,4149,17288,nan
91,152,395,781,2682,8825,nan
90,104,118,231,383,1415,nan
69,74,87,116,351,717,nan
66,151,284,830,3138,8618,nan
87,145,360,1348,4552,17548,nan
90,134,311,859,3586,12766,nan
90,134,317,875,3626,12742,nan
87,111,278,593,1373,4383,nan
66,66,261,433,1218,3363,nan
77,102,260,583,1127,3841,nan
83,108,203,486,1469,4803,nan
85,119,180,444,1019,2866,nan
66,140,212,559,911,2488,nan
87,127,190,602,1130,2330,nan
83,131,304,610,1925,5021,nan
66,66,98,98,303,762,nan
66,126,168,267,570,1069,nan
66,66,66,129,357,673,nan
66,66,66,165,240,491,nan
81,113,296,517,1237,3825,nan
66,66,111,141,280,549,nan
83,74,122,206,554,1217,nan
66,119,221,336,1805,4822,nan
74,137,238,503,1450,4924,nan
70,117,257,664,2045,7550,nan
70,110,224,552,2101,7864,nan
66,66,285,492,994,2515,nan
66,119,196,400,658,1187,nan
71,137,444,1006,3456,10648,nan
83,97,300,664,1820,6106,nan
83,139,317,716,2558,8117,nan
66,73,218,384,1048,2425,nan
79,119,241,646,1979,7232,nan
77,105,166,309,1144,3187,nan
66,84,160,261,785,4412,nan
66,66,66,713,1861,3576,nan
66,66,257,643,1747,5818,nan
66,66,66,516,1227,2366,nan
66,66,198,437,971,3583,nan
66,66,66,494,793,1835,nan
66,97,295,719,1831,6278,nan
66,140,242,426,2033,6203,nan
66,66,66,66,1847,3444,nan
66,155,349,1006,3515,12679,nan
66,112,310,745,2088,6169,nan
66,66,66,66,66,66,nan
66,66,66,66,66,66,nan
66,66,66,66,66,66,nan
89,121,278,1102,2796,8798,nan
66,105,273,603,1867,5363,nan
87,136,305,672,1654,5219,nan
75,128,452,1967,7222,30641,nan
66,119,492,1648,7180,30013,nan
87,142,298,667,1604,5388,nan
85,138,308,886,2796,10969,nan
66,118,153,348,958,2832,nan
87,159,356,1112,3806,14651,nan
66,66,125,277,473,803,nan
66,66,66,66,66,653,nan
88,148,335,1188,3911,14763,nan
88,108,307,950,3608,12700,nan
76,198,487,1631,6495,25225,nan
88,184,397,1519,5629,22847,nan
66,117,172,595,1923,9255,nan
81,149,407,1122,2735,8205,nan
66,66,161,321,668,1191,nan
66,95,108,260,632,1189,nan
80,95,219,376,850,2048,nan
66,66,169,270,435,1404,nan
75,114,202,469,1105,4046,nan
66,101,159,304,1255,3507,nan
66,77,107,201,503,1189,nan
82,115,191,668,1456,5092,nan
70,99,215,406,1293,3579,nan
82,115,183,679,1466,4829,nan
76,167,372,819,2433,11266,nan
66,66,66,517,1258,2880,nan
66,66,66,66,1227,2667,nan
70,100,176,492,1423,4031,nan
70,100,176,491,1441,5162,nan
79,127,213,697,1777,4553,nan
87,126,207,594,1194,3832,nan
66,66,173,613,1715,6149,nan
66,66,66,521,993,1635,nan
83,87,234,268,691,1182,nan
80,94,195,321,636,1335,nan
66,122,193,393,614,1640,nan
88,102,274,369,1028,2849,nan
82,87,174,205,498,1111,nan
66,95,165,167,364,1085,nan
88,117,288,440,1036,3002,nan
66,66,116,199,361,652,nan
66,66,191,333,1019,6169,nan
66,66,196,332,1031,6111,nan
66,66,66,272,903,2627,nan
87,123,244,691,4131,25510,nan
83,125,295,1259,9784,63481,nan
66,66,138,250,669,4132,nan
90,190,339,1142,4183,17194,nan
83,140,289,980,3369,12016,nan
90,154,413,1178,4369,16687,nan
88,66,305,657,2147,7989,nan
66,66,204,372,585,2036,nan
79,145,295,806,2712,9837,nan
90,144,244,807,2425,8099,nan
66,140,316,996,2296,10862,nan
80,117,215,628,1590,3612,nan
66,103,246,290,780,2070,nan
83,104,214,312,705,2551,nan
66,84,128,178,281,1013,nan
81,84,108,205,384,779,nan
81,117,172,692,1751,3840,nan
71,74,200,384,867,2289,nan
66,77,123,217,421,935,nan
66,102,123,191,341,658,nan
79,144,239,591,2101,8147,nan
66,66,141,182,318,814,nan
66,66,66,533,821,3457,nan
66,66,66,294,601,1595,nan
66,66,146,264,506,1667,nan
66,66,66,451,1005,2645,nan
88,168,406,1152,4186,15797,nan
87,100,225,440,2004,7876,nan
66,66,138,287,1004,3025,nan
66,66,122,160,212,273,nan
66,95,162,259,604,2242,nan
75,104,111,184,656,1337,nan
79,104,114,177,645,1386,nan
80,104,113,185,666,1543,nan
80,104,113,184,653,1509,nan
66,102,214,378,1004,2176,nan
66,156,466,1338,4726,19478,nan
90,125,268,777,2406,7851,nan
66,147,249,513,1765,7189,nan
66,96,202,432,1236,4532,nan
66,95,192,436,1250,4504,nan
70,94,191,423,1214,4435,nan
83,116,257,722,2412,8705,nan
83,122,269,874,3174,12591,nan
66,66,139,566,1889,7505,nan
77,110,173,455,1092,3166,nan
77,110,173,455,1102,3127,nan
75,95,160,318,978,2821,nan
75,95,158,308,970,2811,nan
66,105,230,465,1104,2564,nan
66,115,150,239,630,1746,nan
71,94,211,427,1048,3744,nan
66,109,223,526,1659,6059,nan
87,145,362,1019,3249,12279,nan
75,108,242,679,2435,8467,nan
66,66,66,487,742,1224,nan
66,148,272,941,3943,18249,nan
66,89,122,171,338,658,nan
83,112,173,544,1029,2076,nan
90,144,298,853,3668,12664,nan
87,145,365,1458,4513,17475,nan
66,66,226,430,999,3456,nan
66,144,290,1054,3575,15253,nan
66,120,209,466,1692,6646,nan
66,111,158,186,624,1208,nan
66,89,122,171,338,658,nan
66,128,248,905,5171,25232,nan
66,66,66,66,66,1370,nan
66,66,171,256,661,1594,nan
87,119,262,726,2506,9318,nan
66,116,179,236,652,1816,nan
66,127,190,519,1211,2338,nan
66,66,229,433,667,1179,nan
66,66,77,191,437,1241,nan
66,66,66,141,309,624,nan
66,66,130,167,315,671,nan
66,66,66,519,1182,1859,nan
73,99,260,362,917,2401,nan
75,109,184,563,1251,3680,nan
66,81,102,267,444,836,nan
66,66,66,310,561,1316,nan
88,179,430,924,2182,5030,nan
66,95,148,269,733,2933,nan
66,88,289,610,1251,3379,nan
66,111,182,284,472,1102,nan
70,84,81,264,1275,3620,nan
85,121,245,613,1923,6716,nan
66,66,156,350,948,3044,nan
77,116,181,556,1446,4072,nan
66,89,169,409,932,3085,nan
66,109,162,207,396,1753,nan
85,139,284,678,1825,5705,nan
66,126,244,537,1826,6421,nan
70,124,266,697,2325,8118,nan
66,113,179,376,1038,2830,nan
66,108,311,1017,2855,10496,nan
90,119,263,643,1188,5233,nan
66,116,235,663,1272,3754,nan
66,135,218,296,1481,3755,nan
91,137,240,952,2160,7373,nan
91,170,560,1735,5793,23438,nan
83,147,485,1540,5264,19513,nan
79,124,197,409,997,2108,nan
85,81,224,504,831,2481,nan
66,66,161,197,416,1074,nan
66,66,66,212,233,702,nan
66,66,66,261,440,1394,nan
75,135,345,675,1465,4125,nan
66,66,137,259,521,1067,nan
73,74,92,148,245,431,nan
83,88,108,138,239,362,nan
74,137,285,572,1166,3417,nan
70,109,264,845,3265,13096,nan
70,109,258,844,3215,12770,nan
75,126,266,689,2233,8440,nan
66,66,66,193,470,1081,nan
75,135,345,643,1396,3894,nan
66,66,66,66,349,716,nan
70,125,351,904,3023,10841,nan
77,99,291,696,1341,3584,nan
66,97,136,293,483,1400,nan
77,109,241,345,504,1410,nan
66,97,129,196,515,1414,nan
66,140,225,492,1110,3376,nan
75,159,278,1072,2835,7120,nan
66,99,198,375,1286,3489,nan
90,132,224,691,1336,3396,nan
66,111,189,311,625,1276,nan
66,137,198,290,491,849,nan
66,66,66,624,1421,2807,nan
66,66,66,650,1550,3128,nan
66,114,136,210,307,531,nan
66,66,166,230,328,508,nan
66,66,139,219,291,933,nan
75,114,222,489,1096,4000,nan
66,100,156,322,1280,3438,nan
75,101,318,734,1621,5787,nan
66,131,249,863,4505,26071,nan
66,140,278,767,1523,4800,nan
90,143,233,537,1145,6332,nan
66,66,170,258,626,1684,nan
84,126,184,389,764,1821,nan
66,66,255,483,695,2629,nan
71,110,174,551,1116,3230,nan
66,76,184,402,680,1024,nan
66,124,242,895,3206,11965,nan
66,109,202,393,801,3152,nan
66,100,176,454,1144,2541,nan
66,90,148,286,510,1276,nan
66,104,148,241,447,1219,nan
73,102,165,435,1269,4019,nan
69,120,245,712,2110,8805,nan
75,149,416,915,3894,15986,nan
66,127,285,717,2522,11208,nan
66,114,274,805,2609,9082,nan
66,99,246,537,2721,9983,nan
66,92,242,758,2278,7533,nan
66,104,193,369,748,2115,nan
75,120,324,666,2260,10928,nan
77,136,253,705,1749,4363,nan
66,66,174,286,707,1853,nan
77,66,216,395,667,3184,nan
82,124,269,658,2032,7077,nan
79,145,282,509,1630,5596,nan
87,116,272,829,2599,9835,nan
77,133,251,523,782,2022,nan
66,109,216,545,1528,6031,nan
87,116,242,452,1780,5392,nan
77,115,172,481,1460,3724,nan
79,114,220,491,1406,4366,nan
85,129,357,983,2887,9785,nan
66,161,254,847,2931,10957,nan
91,142,415,1054,2864,9126,nan
66,105,237,473,720,1651,nan
74,97,241,798,1901,10105,nan
66,89,265,455,1822,4522,nan
75,108,241,412,1299,4065,nan
66,66,119,140,251,367,nan
66,104,161,301,827,2763,nan
83,116,271,711,2491,9524,nan
90,144,278,873,3103,10311,nan
66,118,226,495,2177,6761,nan
90,162,463,1113,3506,11626,nan
66,97,171,389,1395,6267,nan
79,147,371,1253,4983,20145,nan
66,66,91,290,1251,3353,nan
75,99,159,561,1472,4681,nan
66,66,129,150,433,864,nan
83,119,148,255,438,960,nan
66,80,107,168,307,625,nan
66,161,249,457,1108,4807,nan
74,93,229,403,989,2843,nan
88,133,384,858,2656,8597,nan
76,145,303,782,1385,4238,nan
75,116,278,493,929,3676,nan
66,116,303,719,1384,3984,nan
83,90,94,110,151,408,nan
66,66,66,66,1315,2885,nan
84,112,252,482,798,1584,nan
71,112,211,392,885,2119,nan
79,133,197,327,612,1689,nan
66,66,66,223,341,502,nan
81,90,202,306,571,1231,nan
87,138,361,1024,3439,13347,nan
79,125,302,581,2405,10882,nan
85,115,199,561,1397,4624,nan
70,83,219,484,1402,4438,nan
87,149,217,429,1724,8897,nan
85,136,329,900,2801,9529,nan
66,81,199,426,1332,3476,nan
66,66,66,256,384,527,nan
73,134,277,681,2424,6948,nan
66,74,226,507,935,2902,nan
66,85,143,226,564,1099,nan
66,140,298,706,1768,4397,nan
76,128,270,777,3113,11010,nan
79,126,275,698,1774,4593,nan
66,66,66,314,892,2163,nan
91,144,246,448,1949,3722,nan
90,161,231,341,1393,2924,nan
66,115,190,428,1410,4140,nan
66,155,319,1045,3527,11443,nan
66,155,335,948,3303,9848,nan
83,127,340,730,1873,4764,nan
66,97,140,315,673,1258,nan
66,66,66,154,600,1488,nan
87,120,231,440,1413,3704,nan
66,152,231,575,1270,3045,nan
90,133,240,820,2459,7020,nan
66,113,294,847,2410,7388,nan
66,113,148,357,1110,2974,nan
66,144,263,722,1561,3930,nan
91,137,250,499,1473,4200,nan
66,123,230,363,1132,2704,nan
66,66,66,66,1977,4895,nan
83,113,231,626,1981,6285,nan
74,126,270,781,2175,7239,nan
79,119,253,634,1902,7425,nan
74,107,256,671,2023,6682,nan
66,101,169,291,903,2080,nan
77,134,348,863,3021,11432,nan
70,138,160,1315,3624,12383,nan
91,135,419,1274,3594,14265,nan
91,193,558,2046,8314,34447,nan
66,111,183,364,701,1474,nan
66,66,144,348,621,1910,nan
66,66,144,345,603,1855,nan
66,66,66,66,1922,4900,nan
66,117,195,534,1494,4951,nan
66,66,66,221,297,722,nan
66,66,66,221,292,712,nan
66,66,66,398,812,1934,nan
94,159,391,1250,4213,15713,nan
66,66,136,180,411,869,nan
98,222,598,2128,8206,32335,nan
66,66,111,143,164,354,nan
66,66,66,66,723,1078,nan
79,92,125,155,371,874,nan
66,145,263,399,1339,2259,nan
66,113,255,765,2158,6791,nan
66,74,147,285,584,1591,nan
66,77,104,184,364,889,nan
66,66,195,340,580,1158,nan
88,124,329,894,3070,10718,nan
66,66,143,201,494,1071,nan
73,76,131,323,753,1665,nan
66,66,125,208,1035,2241,nan
66,66,129,238,243,580,nan
66,66,66,66,609,903,nan
66,87,108,252,533,1301,nan
66,106,163,298,470,651,nan
66,98,269,813,2777,12002,nan
79,132,219,532,1242,4376,nan
66,96,184,335,776,2042,nan
79,122,307,1063,3969,15665,nan
66,66,150,331,498,1413,nan
66,66,182,288,549,1865,nan
66,126,302,454,1831,4730,nan
67,151,289,538,926,2581,nan
75,101,390,816,1634,4410,nan
77,138,437,1051,2684,9184,nan
71,88,163,250,343,1138,nan
66,151,289,847,2992,9680,nan
87,144,398,720,2161,8562,nan
66,153,362,878,2531,8390,nan
66,126,271,491,2029,6395,nan
75,151,305,982,3220,9094,nan
87,125,302,744,2059,6685,nan
79,165,315,964,2672,10017,nan
79,140,304,675,1979,7359,nan
66,126,255,423,2021,5726,nan
66,119,212,292,442,1881,nan
66,66,185,261,442,1094,nan
66,119,212,290,447,1858,nan
66,66,185,263,438,1049,nan
75,115,179,464,1047,3481,nan
66,91,197,418,795,2639,nan
66,84,195,419,909,3113,nan
66,66,66,227,569,1378,nan
66,97,170,279,668,931,nan
66,66,66,213,292,794,nan
66,66,256,450,582,2127,nan
66,125,256,328,535,2199,nan
66,66,66,437,588,842,nan
66,66,245,437,1020,2044,nan
87,136,225,362,565,913,nan
66,66,75,146,356,913,nan
66,66,122,148,250,548,nan
66,81,115,175,331,532,nan
83,140,395,991,3066,11172,nan
66,66,210,440,1460,5636,nan
66,74,143,189,297,569,nan
78,126,279,739,2196,7846,nan
66,66,143,169,349,830,nan
66,99,191,470,1525,6827,nan
83,112,76,682,4321,34308,nan
71,87,138,189,500,900,nan
87,119,278,460,992,3077,nan
87,113,170,537,1115,3491,nan
79,133,186,512,977,2276,nan
84,174,411,1139,3466,12558,nan
87,135,260,497,977,1731,nan
79,109,187,354,626,1115,nan
79,111,190,343,622,1120,nan
77,109,191,338,642,1161,nan
70,101,147,247,426,716,nan
74,103,190,398,749,1565,nan
82,105,169,303,562,988,nan
77,155,223,469,880,3457,nan
73,110,223,542,1530,5188,nan
66,66,66,234,471,1274,nan
66,108,108,530,1316,3916,nan
66,91,135,302,816,2677,nan
66,105,194,546,1618,5394,nan
66,89,160,233,595,1357,nan
77,152,440,1063,2740,9369,nan
77,142,287,1082,2550,7202,nan
77,142,282,1084,2699,7792,nan
66,89,126,220,536,1236,nan
90,131,310,698,2580,9739,nan
75,155,356,1160,3872,13856,nan
77,105,150,430,1530,5064,nan
66,66,66,118,139,157,nan
66,66,66,125,139,275,nan
66,66,66,215,405,1248,nan
66,66,154,176,713,1532,nan
66,66,66,260,388,751,nan
66,66,66,66,309,432,nan
66,108,175,278,460,1531,nan
66,66,89,94,359,607,nan
66,66,66,421,782,1244,nan
66,66,150,213,262,652,nan
66,66,213,370,988,2229,nan
80,115,275,641,1698,4705,nan
88,133,213,307,478,1373,nan
66,219,563,1345,3419,14217,nan
66,138,984,3665,16409,92679,nan
66,219,567,1423,4324,19502,nan
66,66,66,386,745,1839,nan
66,66,66,66,1077,2225,nan
71,96,253,743,2871,12119,nan
66,88,148,265,336,1190,nan
79,95,147,315,834,2251,nan
66,66,133,267,336,578,nan
66,102,190,461,1160,2797,nan
66,74,241,618,1656,3764,nan
66,66,243,314,601,865,nan
66,130,290,678,1746,4269,nan
66,66,66,307,536,1339,nan
73,127,266,653,2204,11126,nan
66,66,66,368,847,3695,nan
77,118,265,670,2274,10370,nan
76,170,416,1504,7040,38577,nan
80,100,203,452,1629,5676,nan
66,66,207,457,830,2380,nan
66,85,197,292,1112,2293,nan
66,115,214,271,641,2326,nan
66,66,66,66,2849,7403,nan
83,95,138,149,497,1346,nan
87,152,293,762,1634,4094,nan
91,119,218,326,580,1495,nan
66,91,111,115,240,351,nan
81,118,291,1090,3986,18748,nan
66,66,150,254,455,1079,nan
66,66,272,519,1531,3906,nan
66,106,200,694,1755,4572,nan
75,133,310,681,2008,6253,nan
66,66,111,237,302,1103,nan
66,66,178,364,809,4013,nan
66,145,304,1010,3842,13754,nan
77,106,193,347,2432,6030,nan
89,113,255,815,1845,4800,nan
76,129,193,497,945,1708,nan
87,104,138,465,846,1794,nan
77,152,275,880,2164,5131,nan
66,66,66,66,1067,2497,nan
66,80,171,388,744,2273,nan
66,66,179,355,908,2975,nan
66,66,111,237,531,1185,nan
66,66,111,111,111,111,nan
66,94,147,328,761,1981,nan
83,105,131,217,1002,1875,nan
66,66,66,395,644,1193,nan
66,66,205,440,941,2764,nan
83,129,269,706,2287,8704,nan
66,66,219,400,1049,2730,nan
92,167,427,1288,4785,18827,nan
66,89,137,224,624,1989,nan
66,140,272,491,1677,4584,nan
66,122,326,767,2197,6503,nan
66,66,66,709,1784,4558,nan
87,145,355,851,2755,10259,nan
66,66,66,405,746,1332,nan
66,66,281,348,1987,9421,nan
90,125,316,448,769,2415,nan
66,66,273,500,1291,2441,nan
66,66,237,531,1732,5738,nan
71,98,181,535,1368,4394,nan
81,102,159,398,789,1638,nan
83,97,112,154,210,422,nan
91,123,410,765,2389,10074,nan
91,147,393,725,2028,6648,nan
90,137,291,650,1503,2781,nan
66,66,315,354,2222,10837,nan
66,77,215,573,1982,7935,nan
66,66,146,252,780,4399,nan
66,66,170,238,708,3246,nan
66,66,146,269,737,3066,nan
66,66,174,237,762,2334,nan
66,118,182,418,1049,4636,nan
66,118,170,405,946,3436,nan
66,84,150,362,1142,4441,nan
66,137,361,816,1918,5283,nan
91,204,708,1992,7432,24027,nan
66,66,183,473,1113,3672,nan
75,94,167,309,535,1666,nan
90,112,246,694,2251,8298,nan
77,120,239,473,925,2165,nan
74,119,260,689,1934,6302,nan
66,126,266,649,1368,3323,nan
66,66,66,389,936,6071,nan
79,101,255,640,1695,5640,nan
79,101,250,643,1722,5642,nan
66,79,111,287,942,3330,nan
66,66,172,243,476,723,nan
66,66,66,66,66,888,nan
98,200,439,1678,6992,30712,nan
87,113,353,616,1229,2767,nan
90,90,434,1260,4294,13760,nan
77,131,253,712,1684,4259,nan
66,106,313,851,3207,8840,nan
77,140,278,439,1108,5091,nan
66,140,276,592,1437,4440,nan
66,66,266,594,1215,4309,nan
66,138,276,763,2570,9222,nan
66,113,176,631,2299,8226,nan
66,94,281,748,1723,4237,nan
66,66,342,643,1710,5173,nan
70,120,269,644,2022,6085,nan
66,144,254,507,1482,5699,nan
87,108,340,1174,3933,12607,nan
66,66,305,615,2285,6908,nan
66,66,351,668,2626,6854,nan
66,92,155,224,431,964,nan
66,116,239,656,1209,3772,nan
90,119,263,638,1216,5253,nan
66,66,194,256,513,1062,nan
66,66,266,384,1126,2716,nan
91,119,194,543,1850,4738,nan
66,66,175,256,450,603,nan
66,66,250,386,1060,1939,nan
66,66,251,357,527,1046,nan
77,131,320,610,1454,4711,nan
83,66,168,239,493,802,nan
66,118,218,347,1578,5280,nan
66,113,177,311,766,3883,nan
66,66,146,192,401,925,nan
66,108,194,340,801,2721,nan
66,101,156,312,986,3414,nan
66,66,66,639,973,1805,nan
66,66,66,712,1468,3878,nan
66,66,66,448,1016,2047,nan
66,110,169,284,527,975,nan
66,95,95,95,110,224,nan
66,94,94,94,123,422,nan
66,97,97,97,144,343,nan
90,210,498,1478,4722,15657,nan
83,155,272,551,1030,2248,nan
66,129,230,350,1393,3394,nan
66,126,220,347,1287,2718,nan
83,97,244,599,2440,9592,nan
66,142,200,451,780,2811,nan
66,88,123,193,496,1195,nan
66,102,154,368,1050,3538,nan
75,82,138,228,373,755,nan
66,66,132,187,241,597,nan
66,144,203,467,787,2470,nan
83,104,217,322,623,1313,nan
66,83,153,459,515,921,nan
66,66,158,285,1109,3098,nan
66,66,156,311,1146,2944,nan
66,66,162,306,1263,3223,nan
66,66,155,285,993,2571,nan
66,66,66,66,594,1085,nan
66,66,66,66,656,1114,nan
66,138,245,499,1368,4463,nan
88,156,256,473,1669,4495,nan
74,171,297,694,1477,4247,nan
66,95,132,315,1014,3040,nan
66,151,225,625,1066,2325,nan
66,140,292,465,1633,3477,nan
66,66,261,430,1443,2801,nan
66,123,246,725,1236,2880,nan
66,137,235,763,1679,4556,nan
66,66,66,589,1324,3842,nan
66,66,66,586,1303,4030,nan
66,82,189,393,751,2035,nan
66,91,141,392,994,3364,nan
75,102,140,412,1143,2261,nan
66,66,213,456,986,5512,nan
80,110,164,277,429,1614,nan
66,66,86,212,369,1118,nan
66,66,114,301,680,2477,nan
74,99,214,571,1643,6390,nan
66,66,76,207,405,1358,nan
73,90,168,564,1706,5751,nan
90,126,345,1068,3457,12425,nan
66,126,268,908,2762,10700,nan
66,166,471,1571,6762,26387,nan
88,173,360,1193,4331,16180,nan
91,144,249,457,1975,3749,nan
66,118,197,398,699,1698,nan
66,88,119,218,483,1681,nan
75,76,156,357,1306,4970,nan
75,96,142,446,1589,6897,nan
87,90,172,227,716,1373,nan
66,66,66,167,545,922,nan
66,66,66,222,448,1161,nan
66,66,66,222,448,1173,nan
83,66,123,292,618,1817,nan
66,116,256,771,2478,9611,nan
79,182,407,1394,5003,19730,nan
98,176,176,176,854,2053,nan
66,70,84,171,495,1832,nan
66,66,66,609,1338,2088,nan
66,87,186,421,877,2988,nan
66,66,66,297,714,2288,nan
76,94,113,189,423,1298,nan
66,95,268,570,1374,3399,nan
66,66,66,385,763,2040,nan
66,66,66,66,592,801,nan
75,119,311,692,2052,6404,nan
66,66,66,424,713,2217,nan
66,171,248,493,1485,5928,nan
66,66,66,66,1252,3041,nan
66,66,66,66,1289,2887,nan
66,66,66,66,1970,4445,nan
66,66,66,569,1183,2490,nan
66,104,186,374,884,1983,nan
66,66,236,327,1126,2979,nan
90,119,320,507,884,1524,nan
66,151,246,554,1989,6572,nan
66,66,146,188,492,1062,nan
66,77,124,432,1209,3915,nan
89,145,375,1198,4431,17043,nan
66,66,66,66,832,1329,nan
66,66,241,485,1060,2595,nan
66,66,138,303,583,1067,nan
66,66,115,229,470,1070,nan
73,66,111,393,735,1432,nan
66,97,111,229,280,610,nan
66,87,171,300,612,1618,nan
87,106,290,701,1659,4479,nan
66,97,136,386,722,1746,nan
66,95,172,390,1132,3504,nan
66,95,180,364,986,3737,nan
94,187,414,1162,4043,14686,nan
66,115,200,500,1573,5707,nan
66,66,338,799,2605,6438,nan
66,66,295,574,1991,4973,nan
75,113,225,631,1939,7511,nan
66,147,269,444,1423,3212,nan
66,66,136,236,744,2395,nan
79,85,203,379,1563,4545,nan
66,116,156,485,1006,2928,nan
66,66,145,437,1058,4203,nan
66,66,66,66,1094,1434,nan
66,66,139,397,609,3424,nan
66,66,66,66,1034,1633,nan
66,106,159,432,1223,4188,nan
66,119,119,381,1010,2886,nan
70,97,66,271,380,860,nan
66,103,136,286,710,2739,nan
66,66,119,212,455,1422,nan
66,66,141,244,632,1573,nan
66,66,141,243,625,1572,nan
66,66,66,66,628,857,nan
66,66,182,381,443,724,nan
90,151,350,978,2769,10429,nan
66,66,142,260,782,1947,nan
66,66,142,263,798,2003,nan
66,113,201,365,1385,4187,nan
66,119,199,352,1307,3981,nan
66,113,201,364,1368,4207,nan
66,119,198,355,1310,3976,nan
66,121,203,519,910,2848,nan
66,110,199,442,1122,3202,nan
91,138,239,577,1125,2645,nan
87,137,242,655,1356,3073,nan
66,66,173,355,896,2819,nan
83,162,240,647,2193,8466,nan
76,138,322,855,2757,10712,nan
76,73,158,315,758,2143,nan
69,109,179,281,757,2483,nan
66,66,212,431,670,2584,nan
75,108,185,538,1256,3544,nan
82,131,285,1058,3339,14033,nan
87,129,315,681,2096,9205,nan
66,80,66,267,475,2044,nan
76,84,127,312,998,4148,nan
76,84,127,311,1098,4594,nan
83,104,306,737,2595,7437,nan
83,141,310,1030,4035,14981,nan
66,116,172,425,1286,5038,nan
73,119,260,693,2460,9312,nan
66,105,165,401,969,3401,nan
66,74,194,465,1678,7230,nan
66,87,189,498,1858,8222,nan
74,102,363,794,2170,7028,nan
70,114,219,498,1302,4658,nan
87,105,179,542,1648,6145,nan
66,196,404,1186,3641,17218,nan
66,169,248,474,752,4512,nan
90,167,362,1058,4832,23340,nan
66,131,195,561,1941,7711,nan
90,156,389,1085,3256,13555,nan
66,104,253,471,560,2808,nan
66,90,111,157,233,754,nan
83,66,111,237,278,785,nan
73,110,252,830,3007,11749,nan
73,108,206,532,1772,7060,nan
73,93,171,530,1603,5981,nan
66,66,66,606,2067,5072,nan
66,66,66,651,2098,6228,nan
66,66,66,665,1757,5053,nan
66,66,230,597,1939,5601,nan
66,66,66,671,2302,8372,nan
66,66,320,756,1908,5240,nan
66,66,231,620,1408,6249,nan
68,122,387,1653,6145,26144,nan
78,94,160,254,746,3207,nan
91,111,244,798,2132,7697,nan
75,90,133,347,799,3150,nan
83,120,226,429,1089,3044,nan
75,66,197,321,953,3536,nan
75,66,197,306,909,3423,nan
91,115,402,800,2204,6132,nan
91,115,391,766,2154,5902,nan
66,66,111,125,256,680,nan
87,115,187,453,1230,3648,nan
66,66,118,224,319,711,nan
66,97,141,387,1398,7098,nan
66,118,153,234,384,571,nan
73,83,216,622,3082,14393,nan
66,133,203,342,1406,2854,nan
73,91,122,252,565,1198,nan
73,88,137,306,448,1204,nan
73,88,176,270,460,1090,nan
90,120,237,449,755,1825,nan
66,66,111,125,140,210,nan
66,66,164,272,397,1417,nan
66,154,280,481,2154,6246,nan
66,98,193,453,661,2297,nan
66,66,218,412,893,2395,nan
66,97,130,197,357,680,nan
70,82,179,430,1167,3424,nan
75,165,260,627,1460,5121,nan
88,111,281,571,2006,7001,nan
90,82,289,782,2533,10507,nan
66,66,66,66,66,1044,nan
66,66,66,125,139,220,nan
80,98,126,170,243,516,nan
85,113,172,252,346,445,nan
76,76,76,76,76,76,nan
90,162,346,774,2532,8608,nan
66,66,170,196,424,566,nan
66,66,166,208,413,544,nan
86,108,110,163,280,397,nan
86,102,156,205,236,426,nan
86,92,177,206,349,653,nan
88,88,88,88,183,824,nan
66,66,66,207,334,872,nan
87,113,297,518,941,3669,nan
66,108,215,655,2507,11704,nan
66,90,123,287,502,1164,nan
66,111,136,282,612,1245,nan
66,108,137,254,574,1134,nan
66,66,66,243,318,844,nan
66,93,191,414,1318,4659,nan
66,91,169,410,1479,5454,nan
66,99,165,455,1390,5515,nan
66,91,192,475,1538,6884,nan
66,95,184,495,1845,7009,nan
66,95,197,480,1910,6815,nan
66,80,165,317,772,1844,nan
66,66,66,66,451,724,nan
66,66,157,284,756,1364,nan
66,115,172,279,572,1690,nan
75,152,346,985,2771,9053,nan
74,106,219,489,1216,4673,nan
66,66,66,123,216,534,nan
66,66,66,118,217,525,nan
66,82,183,282,765,1802,nan
66,94,162,214,714,1675,nan
66,66,247,458,1280,3145,nan
87,97,176,235,638,1126,nan
66,102,155,245,730,1876,nan
73,123,194,456,1118,2508,nan
66,66,98,187,361,830,nan
83,97,260,342,768,1328,nan
90,166,297,620,2319,7408,nan
83,102,222,484,1416,4886,nan
66,154,297,408,1515,3173,nan
66,66,66,437,789,2026,nan
75,74,156,350,814,2191,nan
90,141,345,861,2912,12056,nan
83,88,97,113,202,311,nan
83,88,97,113,202,311,nan
77,130,266,706,1935,7055,nan
66,66,192,446,1227,2627,nan
66,66,66,438,718,1530,nan
66,66,66,728,1539,4382,nan
66,66,66,403,624,2081,nan
66,112,183,410,1890,4772,nan
87,107,270,781,2041,4973,nan
66,66,228,536,1399,3904,nan
66,66,66,66,260,160,nan
66,66,66,66,317,356,nan
66,66,120,222,410,1073,nan
66,66,146,263,598,2066,nan
66,90,130,141,369,711,nan
66,66,66,66,251,160,nan
66,66,88,117,239,429,nan
66,66,66,66,66,304,nan
66,66,357,1399,4881,21876,nan
90,134,421,740,2338,8129,nan
66,113,180,332,676,3778,nan
66,66,247,392,786,4419,nan
66,123,200,444,988,2901,nan
66,66,239,423,974,4837,nan
66,113,224,547,942,3151,nan
66,66,271,429,843,4612,nan
66,138,234,484,1188,3529,nan
66,66,258,458,953,4981,nan
66,131,240,527,1166,3522,nan
66,66,276,422,1494,4563,nan
66,126,223,520,1172,3615,nan
66,66,252,389,1387,4340,nan
66,66,175,283,848,2743,nan
66,66,144,300,641,2679,nan
66,66,105,112,257,581,nan
79,83,90,105,326,1368,nan
79,83,90,105,321,1292,nan
66,80,165,242,530,1631,nan
66,66,66,216,279,462,nan
66,66,160,253,458,809,nan
66,104,142,358,1042,3507,nan
75,113,215,475,988,4007,nan
66,108,148,325,1125,2844,nan
75,151,349,741,2083,7878,nan
66,136,232,311,1039,2332,nan
66,139,357,1143,3649,9678,nan
66,66,66,454,836,2165,nan
77,111,136,574,1438,4559,nan
66,111,192,615,1173,2463,nan
66,66,247,533,1044,4211,nan
74,160,328,810,2141,6330,nan
77,131,250,809,2324,7640,nan
66,126,269,604,2102,7626,nan
90,113,236,383,1975,4742,nan
66,158,259,755,1363,2899,nan
66,66,340,673,1442,5732,nan
66,102,252,420,1034,3074,nan
66,66,164,193,352,789,nan
83,98,123,260,577,1622,nan
87,135,255,478,845,1883,nan
66,66,66,66,139,161,nan
73,111,264,770,2527,8075,nan
66,92,159,417,1271,3445,nan
98,205,533,1928,7220,26839,nan
73,111,223,581,1800,6130,nan
92,206,474,1346,4896,17791,nan
66,134,268,546,1997,6824,nan
75,161,232,332,688,1929,nan
77,158,360,1528,4799,18624,nan
77,158,361,1535,4791,18648,nan
90,144,340,873,2905,11162,nan
66,66,160,208,457,1081,nan
76,66,381,499,1409,3162,nan
66,66,66,66,3284,13771,nan
66,66,172,304,780,2787,nan
75,119,320,704,1577,6475,nan
81,87,224,437,1020,3122,nan
98,154,493,693,1885,5719,nan
66,126,420,1431,5391,21300,nan
66,154,291,924,2843,9665,nan
66,115,228,480,1129,4417,nan
66,66,237,365,574,1386,nan
77,137,266,561,1789,6788,nan
66,66,66,508,915,2957,nan
73,113,172,373,991,3368,nan
66,147,421,1346,5249,22098,nan
83,115,217,527,1151,3551,nan
83,120,220,513,1775,6157,nan
83,86,265,686,2181,7746,nan
66,66,217,496,1218,3148,nan
66,66,175,324,494,1068,nan
66,66,219,401,1015,1934,nan
66,66,214,320,470,1842,nan
66,111,286,436,718,1604,nan
66,66,243,379,1084,1833,nan
66,66,175,264,648,1098,nan
73,84,152,388,751,1959,nan
66,66,144,263,398,1427,nan
66,111,162,418,729,1328,nan
66,104,152,468,930,2495,nan
74,120,248,491,1214,3697,nan
66,81,126,214,440,1197,nan
66,66,66,261,375,980,nan
66,66,66,328,418,500,nan
66,66,139,263,398,1379,nan
66,66,66,289,426,673,nan
83,83,183,345,544,1528,nan
66,66,66,257,513,850,nan
75,127,244,700,1367,3673,nan
66,66,66,735,1653,5947,nan
68,123,241,564,1446,5105,nan
74,133,274,595,1982,6289,nan
66,97,123,250,690,1866,nan
66,97,133,266,710,2212,nan
66,84,169,380,1071,2390,nan
74,89,152,226,440,1181,nan
66,66,66,66,167,195,nan
91,119,349,552,1565,3105,nan
66,66,66,66,698,1231,nan
83,142,359,1012,3575,14122,nan
83,97,183,282,516,867,nan
66,120,223,401,1618,4669,nan
66,104,134,215,982,1955,nan
66,66,264,545,1707,6424,nan
66,66,66,506,1099,4309,nan
66,109,300,899,3722,15828,nan
75,169,382,1137,3780,16109,nan
81,115,200,574,1703,6048,nan
80,131,276,690,2340,8029,nan
66,118,238,456,1729,5556,nan
76,107,182,325,592,1062,nan
66,66,66,66,153,183,nan
71,116,173,388,731,2617,nan
66,66,243,387,589,2891,nan
66,66,66,66,1120,1687,nan
66,115,155,414,850,2586,nan
98,194,544,1661,5614,21406,nan
98,194,544,1661,5614,21406,nan
66,66,158,221,514,2770,nan
83,122,322,872,2189,6527,nan
66,66,74,125,154,164,nan
79,102,205,316,1499,4559,nan
66,140,216,574,1548,3570,nan
91,154,387,898,2692,8066,nan
66,77,235,430,1036,4337,nan
92,163,465,1704,7844,42250,nan
73,137,264,659,2466,8442,nan
66,102,191,448,1092,2848,nan
66,93,215,506,1713,5751,nan
66,66,66,480,700,2469,nan
66,66,66,458,871,1494,nan
85,192,310,695,2647,6734,nan
94,217,513,1311,4713,16663,nan
93,188,347,936,1923,4979,nan
80,133,207,380,649,2027,nan
75,102,252,573,2058,5475,nan
75,116,241,549,1955,5627,nan
75,94,209,551,1784,7327,nan
90,148,402,1160,4109,15922,nan
66,66,162,215,824,1487,nan
66,133,364,650,2341,5538,nan
74,123,290,714,1939,7851,nan
79,127,288,735,1692,4389,nan
66,130,243,404,1151,2409,nan
66,97,222,437,1418,6161,nan
83,175,292,921,2639,9293,nan
66,97,154,297,689,2583,nan
66,86,150,263,656,1892,nan
75,193,320,580,1407,3660,nan
66,105,225,382,1106,5004,nan
83,104,151,250,562,1741,nan
66,90,255,538,1259,3978,nan
66,90,172,571,2153,8039,nan
67,93,134,252,943,2864,nan
83,111,218,265,577,865,nan
66,66,111,239,550,1151,nan
66,66,66,66,213,262,nan
66,93,195,492,1096,3014,nan
76,104,204,232,549,766,nan
66,66,111,241,546,809,nan
66,99,66,299,515,1184,nan
66,97,66,206,509,1505,nan
66,66,66,443,959,1499,nan
66,66,241,448,1048,2800,nan
66,66,66,66,1001,1910,nan
66,66,66,449,938,1492,nan
78,79,128,257,438,1478,nan
66,66,66,633,1500,4335,nan
66,96,218,420,1453,3412,nan
88,109,183,251,431,932,nan
66,104,122,183,250,361,nan
87,104,166,227,317,656,nan
66,66,224,377,1266,6221,nan
85,161,433,1290,4517,17216,nan
85,159,408,1258,4480,17110,nan
85,165,388,1246,4284,16036,nan
66,127,239,672,1364,5153,nan
66,127,237,670,1384,5161,nan
66,66,150,130,833,1997,nan
66,66,149,130,786,2059,nan
75,144,274,619,2475,8610,nan
91,137,343,961,3085,10031,nan
83,94,194,230,552,1311,nan
66,66,202,339,876,2427,nan
66,177,318,1473,4021,14545,nan
83,152,320,903,2162,7430,nan
87,130,193,868,1974,6457,nan
84,119,373,1118,3400,10685,nan
90,141,228,1105,2638,8911,nan
80,162,233,1104,2726,8985,nan
83,118,164,644,1375,4291,nan
77,111,173,473,1453,3776,nan
66,66,66,618,1360,3928,nan
66,66,66,575,1342,3896,nan
66,66,234,341,1087,3985,nan
76,101,205,491,1126,3548,nan
66,66,236,455,949,4560,nan
66,120,211,405,1085,4167,nan
73,132,201,284,1250,2936,nan
66,90,217,590,1462,3697,nan
71,66,179,379,854,2620,nan
66,66,66,262,550,1138,nan
66,66,66,285,461,1814,nan
66,66,66,280,427,1549,nan
66,66,66,66,352,882,nan
66,66,169,285,759,1805,nan
66,66,130,272,527,1590,nan
66,66,173,269,678,1636,nan
66,66,66,244,457,1449,nan
85,113,255,521,1440,4103,nan
70,123,292,452,1010,2843,nan
67,108,202,502,1348,3751,nan
72,162,259,598,1463,4346,nan
88,127,266,671,2310,8481,nan
91,171,587,1582,6882,28397,nan
73,104,245,616,1892,7652,nan
85,94,154,247,552,1167,nan
66,66,95,211,577,2082,nan
66,66,97,209,573,2103,nan
66,66,83,270,542,1805,nan
77,116,267,718,2459,9075,nan
66,83,170,422,1206,3949,nan
77,124,309,956,3163,11065,nan
74,99,206,530,1643,6188,nan
66,96,217,541,1991,7351,nan
72,113,286,851,3241,12080,nan
77,113,270,690,2429,8956,nan
66,83,172,408,1162,3946,nan
80,124,299,894,3077,10926,nan
75,116,266,794,2786,10426,nan
66,102,223,535,1328,4523,nan
71,126,289,689,2216,7537,nan
88,151,240,826,1513,5141,nan
66,131,228,751,1465,5336,nan
66,66,276,562,2471,11115,nan
75,77,202,492,2436,12543,nan
77,79,166,500,1388,4973,nan
66,99,144,265,824,3053,nan
66,109,132,245,364,1218,nan
66,122,324,724,2069,6327,nan
76,100,221,545,1596,5134,nan
73,103,190,653,1723,5629,nan
81,103,258,619,2011,6179,nan
66,87,122,257,621,1788,nan
66,66,66,66,576,1392,nan
66,66,66,66,1282,2379,nan
66,66,66,66,364,573,nan
66,66,66,478,847,1521,nan
83,110,256,645,2161,8223,nan
91,151,415,1278,4231,16109,nan
66,66,66,94,136,143,nan
66,141,253,633,1087,3713,nan
66,96,162,359,1009,3208,nan
91,137,353,733,2201,5541,nan
79,178,344,734,2618,7421,nan
71,109,210,536,1700,6315,nan
78,140,281,840,2878,10980,nan
66,118,179,314,627,1702,nan
66,66,265,605,1515,5717,nan
66,77,147,177,274,443,nan
66,66,87,244,497,1050,nan
66,135,423,1335,4984,19794,nan
83,119,211,685,2046,7249,nan
66,66,246,450,1189,2051,nan
75,136,355,681,1627,5904,nan
66,66,284,492,1225,2812,nan
83,105,177,294,572,1350,nan
83,66,130,288,609,1059,nan
70,74,152,268,584,1277,nan
66,66,176,264,403,1187,nan
66,131,216,608,908,3411,nan
83,123,246,464,1050,3646,nan
74,120,258,653,1577,4660,nan
90,162,363,1147,3554,10776,nan
90,158,374,1025,3025,10877,nan
87,154,351,952,3298,12650,nan
75,85,192,377,965,4034,nan
66,66,199,329,465,631,nan
66,113,231,481,880,2464,nan
66,66,186,264,604,1405,nan
66,102,145,439,1035,2295,nan
66,102,148,438,1013,2355,nan
66,66,247,557,1856,5118,nan
66,66,140,367,744,1926,nan
66,66,191,335,915,2179,nan
76,124,268,798,3164,14141,nan
66,109,202,540,1448,5300,nan
66,66,206,376,1060,3575,nan
66,147,278,763,2211,6924,nan
66,66,87,122,129,161,nan
80,101,122,187,273,496,nan
91,126,415,922,2315,7041,nan
66,141,201,577,1052,3285,nan
66,66,153,334,785,2824,nan
66,66,66,66,347,523,nan
66,145,210,616,1879,5412,nan
83,124,132,324,1124,2454,nan
85,124,132,411,1132,2451,nan
66,119,165,249,780,1305,nan
67,108,225,377,963,1478,nan
75,77,107,279,427,1120,nan
66,66,66,66,66,1347,nan
66,124,197,381,624,2064,nan
66,66,134,130,384,1095,nan
83,123,277,681,2354,8296,nan
76,130,206,352,567,2992,nan
75,121,207,523,1902,7004,nan
66,66,66,657,1267,3465,nan
66,66,66,269,537,1428,nan
66,66,97,316,495,970,nan
66,66,121,320,589,1126,nan
66,66,113,319,519,986,nan
66,66,113,306,478,948,nan
66,66,105,321,562,1016,nan
66,66,66,244,581,1489,nan
66,66,66,66,796,1709,nan
66,110,291,702,1663,7026,nan
85,130,197,703,1471,3949,nan
66,86,96,295,616,1505,nan
66,88,146,311,550,1157,nan
66,97,161,383,619,1408,nan
74,89,205,357,869,2838,nan
66,154,259,353,1154,2462,nan
91,126,337,530,1011,2340,nan
66,66,66,275,474,1061,nan
90,105,105,105,134,388,nan
66,66,66,66,66,639,nan
66,66,229,347,659,1284,nan
66,66,111,179,256,494,nan
88,147,230,699,1148,2973,nan
66,126,306,868,3324,12668,nan
66,118,221,452,1668,4415,nan
66,66,66,66,66,5248,nan
73,102,205,535,2059,8019,nan
70,87,199,314,515,1345,nan
70,77,204,307,518,1418,nan
70,95,187,513,1469,5726,nan
66,134,211,501,1322,3014,nan
66,66,161,217,269,580,nan
66,120,223,532,1295,3972,nan
87,105,153,278,685,1943,nan
66,66,66,66,1615,3430,nan
79,88,244,612,2841,12548,nan
66,66,66,66,66,4446,nan
66,97,116,227,608,1410,nan
66,118,238,456,1314,3534,nan
66,74,120,241,442,1059,nan
88,126,295,539,875,2485,nan
83,118,174,337,587,1696,nan
66,66,115,255,530,1286,nan
66,66,66,66,66,3665,nan
66,94,244,740,2106,8031,nan
66,66,66,66,962,2141,nan
83,188,536,2359,10883,50129,nan
66,66,132,442,895,2879,nan
66,111,228,512,1493,5365,nan
66,66,103,212,346,545,nan
77,108,262,690,2042,8541,nan
70,103,204,615,1976,7844,nan
85,143,310,984,3665,15304,nan
75,117,259,592,2124,9994,nan
66,66,274,473,1281,3471,nan
66,66,284,548,1543,4535,nan
66,66,273,521,1581,4963,nan
66,66,263,486,1319,3922,nan
66,66,184,276,1092,1870,nan
66,66,221,460,1893,6662,nan
90,130,444,1225,3084,12920,nan
90,136,449,779,2350,12902,nan
66,97,143,270,564,1689,nan
66,90,155,567,1498,4489,nan
66,84,127,454,1040,2391,nan
66,81,131,274,775,1907,nan
66,66,156,272,704,2383,nan
66,90,155,569,1537,4632,nan
66,66,104,104,125,211,nan
66,66,238,372,743,1749,nan
87,129,289,687,1582,4397,nan
66,66,169,225,688,1098,nan
83,156,259,393,855,2139,nan
66,98,148,274,557,1346,nan
88,129,219,413,708,2045,nan
75,113,173,259,469,2885,nan
66,109,211,447,1356,4414,nan
66,86,205,630,1540,6399,nan
82,120,212,648,2190,8634,nan
87,112,149,311,622,1133,nan
79,108,222,381,844,1884,nan
87,111,209,451,998,3183,nan
66,66,239,427,1301,2733,nan
83,142,403,1190,4228,16776,nan
66,66,111,137,245,354,nan
75,135,258,573,2354,6658,nan
66,80,143,262,735,1986,nan
66,119,263,463,2147,5068,nan
66,80,140,267,603,1393,nan
66,66,66,364,576,2296,nan
66,66,125,239,618,2679,nan
66,102,120,215,376,938,nan
81,108,239,442,926,2754,nan
90,130,211,341,784,3391,nan
74,113,147,417,793,1723,nan
75,144,368,883,2343,7780,nan
66,115,194,264,794,1570,nan
66,111,172,371,827,1850,nan
87,147,351,1803,6930,32944,nan
66,100,130,222,612,1601,nan
70,111,153,308,680,1855,nan
66,122,183,532,1141,3121,nan
66,115,161,219,405,1197,nan
66,109,136,229,671,1668,nan
66,118,211,397,964,2682,nan
66,66,292,390,1306,3562,nan
66,129,200,434,828,1953,nan
66,118,188,338,1009,2645,nan
70,86,242,322,1888,5247,nan
74,115,234,517,1367,4871,nan
81,138,367,1125,4172,16360,nan
66,85,145,336,770,1907,nan
73,108,146,410,1238,4306,nan
79,118,266,321,826,2866,nan
66,66,123,220,712,2895,nan
66,66,132,254,449,1407,nan
66,66,117,339,1102,4289,nan
66,66,102,230,439,1495,nan
66,66,119,225,727,2585,nan
66,66,66,154,305,623,nan
66,66,119,225,718,2591,nan
66,66,66,66,66,1425,nan
66,66,66,66,66,1240,nan
66,66,66,66,66,1144,nan
66,66,66,154,308,630,nan
79,121,202,548,1070,3064,nan
83,140,473,845,1969,5158,nan
66,66,66,303,453,682,nan
66,146,258,549,2329,6686,nan
66,156,280,921,2219,5676,nan
73,85,189,367,886,2568,nan
66,95,113,199,325,1183,nan
66,102,176,356,710,1335,nan
66,89,165,265,496,1071,nan
91,169,402,943,2864,9490,nan
90,147,225,609,1399,4490,nan
75,113,159,413,983,3994,nan
71,91,181,425,1214,3456,nan
66,66,66,439,671,1479,nan
66,66,236,433,662,2685,nan
66,66,221,435,558,1677,nan
66,66,192,275,778,1603,nan
77,119,335,765,1558,4098,nan
66,66,225,344,1038,2299,nan
77,119,318,768,1503,3884,nan
66,66,233,327,1040,2123,nan
81,101,197,556,1113,3219,nan
66,103,229,483,1149,1991,nan
66,66,66,532,847,3061,nan
66,92,212,669,2554,10315,nan
66,115,283,864,3501,13478,nan
66,93,311,1029,3749,14447,nan
66,133,370,1095,4066,15945,nan
75,101,247,589,1216,3479,nan
66,101,240,585,1247,3467,nan
90,66,136,517,1558,4900,nan
87,133,296,664,1517,3578,nan
98,162,425,1000,2774,8616,nan
76,146,292,767,2336,8183,nan
66,144,291,1104,3465,17602,nan
66,97,147,375,667,1351,nan
66,91,126,179,415,990,nan
66,66,77,216,359,770,nan
66,66,111,173,275,560,nan
80,105,271,574,1762,5285,nan
90,127,227,400,1007,3124,nan
79,86,212,401,922,3632,nan
66,66,310,847,3673,21510,nan
66,74,76,239,732,2505,nan
83,104,198,727,994,2501,nan
66,151,363,748,2320,8625,nan
74,108,223,528,1449,6192,nan
66,66,84,157,452,1600,6520
83,144,378,1339,5112,23456,nan
66,105,286,619,2229,9183,nan
75,89,116,327,992,2453,nan
66,66,111,253,586,1783,nan
73,102,179,378,1366,4963,nan
66,88,216,461,1199,4227,nan
66,149,207,851,1752,6557,nan
66,66,318,579,2828,10672,nan
66,66,66,837,1876,10658,nan
66,101,225,862,3625,20077,nan
66,104,176,715,2977,15230,nan
87,142,277,722,2791,10593,nan
87,139,268,716,2727,10029,nan
87,142,288,703,2867,10622,nan
87,94,148,247,375,681,nan
66,66,157,210,350,1294,3220
81,126,154,328,687,2405,nan
80,95,134,353,757,2130,nan
66,66,228,401,809,4389,nan
70,74,113,218,428,1279,nan
66,70,116,308,782,1976,nan
66,66,66,318,721,2481,nan
66,66,198,365,984,3921,14220
66,66,66,424,827,2325,7215
66,66,191,556,1591,5931,nan
66,66,66,552,1716,5854,nan
75,126,400,736,2461,7745,nan
91,116,319,620,1671,5888,nan
66,66,241,392,1136,3617,nan
66,66,119,138,289,851,nan
98,236,481,1650,4069,9717,nan
98,168,406,2238,5220,30104,nan
98,168,488,1583,5823,24226,nan
98,126,445,1834,6676,28617,nan
90,161,325,702,1715,3892,nan
88,135,207,244,882,1636,nan
92,139,240,295,795,1911,nan
81,131,193,290,634,1570,nan
66,102,139,230,598,1664,6814
66,66,272,524,1670,5925,nan
66,84,246,619,3018,15335,nan
66,66,184,291,916,3017,nan
66,77,162,303,702,2334,nan
66,95,173,345,938,3083,nan
66,66,176,386,1352,9386,nan
66,66,66,242,340,612,nan
70,127,300,879,3352,12620,nan
73,118,196,369,471,1518,nan
66,66,196,235,532,676,nan
66,66,122,201,388,752,nan
87,133,232,497,1893,6232,nan
66,88,148,258,397,1613,nan
66,66,146,266,347,602,nan
66,66,66,298,532,833,nan
85,138,287,988,2615,8379,nan
81,116,287,759,2538,8876,nan
88,123,242,682,1820,5916,nan
90,148,293,740,2088,6743,nan
88,154,331,1014,3648,13956,nan
98,194,438,1353,4672,15825,nan
81,127,295,750,2311,7380,nan
70,101,168,476,1358,4432,14322
70,109,127,244,503,1893,nan
75,107,135,265,642,1670,nan
87,109,135,219,615,1353,nan
66,66,66,313,501,1689,nan
66,66,66,303,490,1742,4851
66,66,66,381,651,2161,5656
66,66,212,362,551,1843,4668
66,66,66,303,613,1743,4627
66,93,156,384,1120,3247,nan
66,93,159,392,954,3264,nan
66,66,66,66,2237,6464,nan
66,66,198,363,994,3864,14257
66,66,66,425,837,2294,7180
83,90,227,435,1236,3961,nan
66,161,362,660,2024,8422,nan
66,129,274,604,1739,6306,nan
81,113,233,564,1786,6678,nan
94,203,461,1522,5169,19782,nan
73,89,198,454,1368,4676,nan
92,174,420,1296,4615,17352,nan
91,127,303,547,1305,5464,nan
66,66,207,362,491,760,nan
91,127,337,961,2198,7453,nan
81,113,242,561,1780,6624,nan
94,203,458,1523,5159,19764,nan
73,89,198,457,1368,4668,nan
92,174,422,1298,4625,17288,nan
66,108,108,165,408,581,nan
66,66,66,754,1861,4749,19349
66,66,66,66,2847,9277,nan
66,66,66,490,957,2618,nan
66,66,241,455,1140,3244,nan
66,130,241,452,1839,4167,nan
66,97,182,316,563,1717,nan
79,111,228,759,2354,8679,nan
79,111,232,669,2462,8580,nan
72,108,221,688,2506,8427,nan
82,106,243,818,2487,8188,nan
80,104,261,631,2052,7490,nan
72,106,221,821,2343,8116,nan
73,76,137,253,324,789,nan
81,150,211,480,989,2111,nan
82,107,186,387,773,2319,nan
66,74,156,266,814,1507,nan
74,99,244,525,1374,3788,nan
81,113,192,339,1892,4071,nan
66,104,211,480,1193,3880,nan
82,107,186,344,785,2268,nan
66,66,185,292,935,2562,nan
66,66,185,291,911,2560,12090
66,94,215,497,1022,2885,nan
66,77,115,261,860,2749,nan
66,94,173,482,1046,3289,nan
66,104,137,220,431,911,nan
66,104,137,220,444,899,nan
66,134,159,493,1373,4410,nan
66,96,202,429,1705,5959,nan
66,122,108,325,911,2987,nan
83,126,211,786,1697,6220,nan
82,108,185,536,1986,5282,nan
66,93,203,659,1671,5985,nan
66,101,270,640,1499,7046,nan
66,88,142,462,1299,5954,nan
66,66,139,158,263,477,1725
66,66,129,119,318,445,753
66,83,83,97,168,168,nan
66,125,122,326,1117,3283,nan
66,66,66,118,139,146,nan
66,66,104,292,408,794,nan
66,66,66,283,461,1341,3242
66,66,66,283,467,1353,3551
66,66,66,125,315,350,nan
66,66,146,310,672,974,nan
66,83,83,83,104,104,nan
66,66,132,211,411,643,nan
66,66,173,285,484,2184,nan
66,66,66,197,369,1330,5899
66,66,66,66,139,203,329
66,66,66,115,294,802,2294
66,86,107,140,554,1401,4211
66,66,192,142,242,3698,14338
71,98,165,316,2130,5732,nan
81,161,306,678,1895,5828,nan
66,148,204,348,662,1922,nan
66,66,103,200,275,586,nan
83,129,308,963,2006,7254,nan
66,77,98,239,570,1833,nan
66,95,186,268,666,3449,13119
66,98,140,318,836,2676,10719
66,98,151,284,803,2733,10623
66,98,151,284,826,2741,nan
66,66,66,66,2094,4165,nan
66,84,132,163,298,653,nan
66,66,98,293,624,2348,7141
66,111,158,392,987,3589,11224
70,97,123,198,306,339,nan
66,82,101,250,825,2207,nan
66,80,83,141,840,1896,nan
83,135,325,583,1723,4728,nan
83,95,222,378,1360,4754,nan
66,73,179,285,594,1026,nan
83,139,314,1071,4957,21268,nan
66,106,148,233,591,1180,nan
66,104,146,297,555,974,nan
77,120,161,470,1359,6080,nan
75,163,407,1263,4778,17677,nan
66,104,176,405,1039,2913,10414
91,156,284,671,2058,5265,nan
66,66,66,332,591,1718,nan
79,166,356,1051,3855,16212,nan
66,144,290,1247,5605,25131,nan
75,148,343,662,1211,4038,nan
66,66,220,560,1366,4062,nan
66,66,66,66,3327,10255,nan
66,66,66,66,2594,7087,nan
66,66,66,429,1235,2105,nan
80,90,124,389,896,2686,nan
66,66,66,341,536,1260,nan
66,66,66,348,498,1180,nan
74,98,219,755,1460,3593,nan
71,109,228,460,1337,3220,11020
66,123,182,334,904,2605,5018
73,88,196,370,1215,3461,12935
66,66,66,164,234,378,1318
90,122,215,602,1177,3367,nan
66,140,260,637,1214,4049,nan
66,125,186,499,971,4022,nan
66,66,66,130,228,505,1055
66,66,66,375,544,977,2449
66,66,66,110,247,323,597
83,99,210,302,657,1469,nan
66,85,148,215,426,1141,nan
66,66,66,153,206,429,nan
91,115,289,577,1431,3710,nan
66,125,122,342,1093,3179,nan
85,115,211,334,884,2903,nan
81,159,308,691,1911,5738,nan
66,88,188,262,732,3157,nan
70,102,127,416,1151,5179,18850
66,66,66,66,477,1109,nan
83,97,112,198,317,1205,nan
66,66,66,602,1027,1937,nan
66,66,66,339,465,637,nan
81,126,241,693,2758,13535,nan
66,109,173,349,1185,4235,nan
81,115,182,503,1429,6074,24398
66,129,258,649,1710,7069,nan
66,120,206,587,1852,8784,nan
83,159,401,1228,3933,15627,nan
71,123,262,597,1219,5704,nan
66,104,125,179,249,361,676
66,169,215,776,3095,9504,nan
66,169,215,703,2897,9227,nan
66,171,186,654,2676,7535,nan
66,66,250,575,2802,7383,nan
66,183,139,562,2784,8996,nan
92,172,424,962,2854,7789,nan
79,119,246,465,1360,3823,11337
91,126,238,615,1295,3493,nan
91,137,344,742,2198,5517,nan
76,109,294,845,2394,8217,nan
66,87,205,361,1170,3887,nan
81,130,280,852,3140,11926,nan
83,112,283,671,1954,8808,nan
66,97,111,133,183,286,449
66,74,66,402,836,2671,nan
66,66,66,66,220,275,nan
87,140,400,1221,4121,15415,nan
66,145,210,471,1348,3570,nan
66,160,241,485,1656,4348,nan
87,173,253,880,1932,5129,nan
66,102,155,285,808,1900,5762
70,142,311,1226,4233,23909,nan
66,109,356,582,1490,4913,nan
66,66,161,232,725,1700,nan
66,66,129,196,516,1458,nan
66,111,210,318,603,1348,nan
66,115,134,194,349,749,nan
66,111,245,549,1611,5592,nan
83,145,350,1041,3854,15070,nan
79,137,379,867,2872,8666,nan
66,108,244,742,2415,7866,nan
66,92,131,269,639,2388,nan
66,124,219,495,1326,5074,nan
67,95,255,555,2089,7376,nan
67,97,232,564,2101,7862,nan
66,108,252,685,1392,3745,nan
66,119,213,351,830,2003,7896
66,107,216,379,1119,2831,nan
66,103,126,251,528,1084,nan
66,66,66,528,1117,2927,nan
74,107,263,848,3653,17569,nan
74,126,258,877,2778,11141,nan
74,136,344,908,3190,13763,nan
87,164,373,864,3143,10848,nan
66,66,66,66,751,1485,nan
66,66,66,66,66,940,nan
66,66,66,66,66,1224,nan
66,66,66,66,650,2063,5957
66,66,66,334,713,1970,6033
66,66,176,310,733,2319,8477
66,83,152,315,743,1823,6401
66,66,287,653,2308,5227,13246
66,66,66,361,946,2275,8464
66,97,161,214,649,1053,2421
83,105,176,285,690,2101,nan
102,222,826,2682,10411,41798,nan
90,241,602,2009,7887,32057,nan
90,147,435,1553,5824,24373,nan
66,66,150,240,720,1999,nan
66,66,149,242,712,2009,nan
91,144,415,824,3000,6648,nan
66,83,146,300,739,2017,nan
66,66,139,158,264,497,nan
66,66,66,66,66,1652,nan
76,83,233,439,1083,3104,nan
66,133,279,803,2110,6989,nan
66,66,150,240,713,1974,nan
66,66,150,236,711,2021,nan
66,66,66,478,982,1811,nan
66,66,66,66,822,1496,nan
66,66,66,66,891,1519,nan
66,66,66,269,826,1994,nan
66,66,66,481,985,1674,nan
82,127,250,732,2370,9086,nan
74,110,219,645,2524,10517,nan
91,147,351,881,2237,9221,nan
66,95,66,367,864,2392,nan
66,82,172,412,898,2620,nan
66,125,248,578,1087,3836,nan
66,66,66,236,449,1010,nan
66,186,343,818,1932,6217,nan
66,66,116,225,471,1399,nan
66,66,66,309,787,2111,nan
66,66,77,146,249,358,nan
66,132,160,293,890,2489,nan
66,66,66,174,612,1281,nan
74,104,282,543,1808,7901,nan
66,66,66,66,66,335,nan
66,66,66,66,66,66,nan
75,140,380,973,2979,10458,nan
66,111,66,344,694,1690,nan
66,83,255,455,1178,3292,nan
66,66,66,354,538,1186,nan
66,66,66,66,66,644,nan
66,66,66,66,66,1524,nan
98,181,495,1533,5380,20913,nan
73,119,102,328,1033,2013,nan
66,66,151,206,325,522,nan
66,66,66,66,286,321,nan
66,94,211,392,860,2717,nan
66,80,146,396,890,3702,nan
66,66,293,748,2933,9023,nan
73,119,102,318,1287,2664,nan
66,66,202,435,867,3549,nan
66,66,193,301,893,2611,nan
66,99,176,485,1166,3379,nan
90,176,431,1297,4938,19097,nan
66,93,216,399,751,2389,nan
91,142,437,1326,4625,17362,nan
66,66,137,441,1197,4388,nan
66,66,131,202,529,1618,nan
66,140,227,617,1277,2594,nan
66,140,225,615,1236,2686,nan
66,147,236,485,1356,5184,nan
91,152,400,1306,4750,18038,nan
88,148,391,1060,3450,11252,nan
90,183,432,1258,4429,16629,nan
98,187,430,1387,4896,17926,nan
90,124,416,1007,3359,11832,nan
83,198,317,985,3428,12452,nan
66,125,238,512,1403,3495,nan
91,147,254,436,1868,5688,nan
66,66,66,356,688,2023,nan
66,66,122,151,672,1549,nan
87,115,199,535,1143,2543,nan
76,88,370,514,981,2306,nan
87,111,238,391,764,2199,nan
83,90,201,389,1248,3954,nan
87,120,210,523,1659,5724,nan
90,119,173,296,705,1767,nan
83,126,210,367,799,1752,nan
66,66,185,358,842,1876,nan
86,120,283,603,2232,8427,nan
66,96,167,386,1014,3189,nan
80,118,318,617,1713,6700,nan
77,111,238,549,1885,7177,nan
66,66,66,349,672,1994,nan
66,66,66,231,461,1050,nan
85,127,170,580,1836,6432,nan
66,66,66,66,575,1184,nan
66,96,172,649,1412,4847,nan
83,142,248,582,1573,5986,nan
66,66,66,887,2416,5483,nan
66,66,66,665,1284,5447,nan
66,148,291,510,2190,7884,nan
66,66,180,374,1033,2680,nan
66,66,200,305,964,2384,nan
66,140,207,324,709,2216,nan
85,120,245,501,1631,5442,nan
83,149,271,549,1427,4778,nan
66,66,66,491,756,1255,nan
66,151,254,583,1973,7746,nan
66,153,264,574,2037,7980,nan
91,151,220,684,1294,4555,nan
66,66,77,154,328,942,nan
85,156,451,1621,7746,34655,nan
66,153,230,691,1335,2573,nan
66,148,229,670,1358,2615,nan
80,157,329,715,2069,6560,nan
74,95,145,424,878,2680,nan
87,168,482,1727,7676,37106,nan
66,66,66,66,66,569,nan
90,76,118,161,874,1528,nan
66,97,125,251,300,857,nan
80,134,302,599,1655,6638,nan
66,84,114,219,394,1144,nan
66,140,245,480,1524,3974,nan
66,151,483,1739,6096,28594,nan
66,140,238,474,1507,3640,nan
87,131,348,798,2016,8098,nan
66,109,353,1141,4938,19799,nan
66,156,390,1235,4781,19588,nan
75,119,243,579,1424,4944,nan
79,120,314,527,1121,3919,nan
66,66,250,481,1207,3904,nan
66,66,66,529,698,1199,nan
66,148,299,888,2202,6720,nan
66,141,303,816,2211,7387,nan
66,149,330,1010,2553,8692,nan
66,149,328,1085,2960,11047,nan
66,142,322,1050,2932,9489,nan
66,144,302,904,2327,7578,nan
66,145,322,934,2370,8046,nan
66,144,312,867,2228,7464,nan
66,66,366,742,2686,9886,nan
66,148,285,822,1964,6722,nan
66,149,328,1228,3558,14449,nan
66,142,322,924,2319,7671,nan
90,114,345,1880,9040,58122,nan
85,131,250,721,2148,7719,nan
66,74,95,246,649,2580,nan
73,66,104,256,457,1051,nan
66,74,66,160,397,885,nan
66,66,66,66,268,509,nan
66,66,66,180,359,747,nan
66,81,181,494,1185,3951,nan
66,81,173,455,1045,3169,nan
66,66,66,66,549,1138,nan
79,130,279,835,3358,14789,nan
88,168,413,1155,3620,15960,nan
66,98,208,370,786,2623,nan
66,73,157,302,978,3222,nan
66,66,143,243,627,1860,nan
66,66,165,270,698,1426,nan
66,81,137,189,369,937,nan
66,88,150,323,882,2987,nan
66,66,66,238,288,697,nan
66,144,284,476,1766,7053,nan
66,133,213,714,1262,2555,nan
66,151,255,558,1611,6232,nan
66,66,77,159,352,1007,nan
91,151,220,680,1335,4700,nan
80,129,322,717,1868,7196,nan
73,102,257,737,1683,4658,nan
85,97,260,965,3819,24332,nan
79,147,296,1029,2898,7936,nan
66,150,285,529,2247,6148,nan
89,150,394,1000,3390,13047,nan
66,156,283,532,2145,5791,nan
66,150,293,768,1928,6906,nan
90,177,398,954,4024,13429,nan
66,140,246,587,1334,4263,nan
66,140,255,587,1312,4208,nan
66,147,254,426,1256,7403,nan
71,79,257,732,1756,4468,nan
66,66,66,220,360,504,nan
66,66,66,249,345,513,nan
66,66,111,181,506,1134,nan
90,137,324,598,1543,4720,nan
66,66,289,531,1484,4880,nan
91,152,419,1372,4099,14850,nan
66,84,166,398,1143,3983,nan
87,132,252,766,2319,7903,nan
66,103,202,514,1676,6695,nan
79,77,198,512,1358,4651,nan
66,66,173,388,550,1701,nan
66,115,258,490,1051,2178,nan
66,66,339,746,1443,6948,nan
75,108,198,314,1047,2936,nan
66,66,66,66,327,561,nan
90,161,337,600,1129,3992,nan
66,66,200,280,1061,2891,nan
81,113,264,654,1970,7656,nan
66,122,66,369,721,2138,nan
66,118,182,417,965,4086,nan
66,66,177,311,804,2820,nan
66,66,168,339,1067,3286,nan
76,74,166,1549,4932,23239,nan
66,66,66,250,412,864,nan
66,111,151,320,786,1774,nan
66,77,83,188,611,1056,nan
66,89,66,254,457,1798,nan
91,199,497,1393,4117,14898,nan
66,111,132,269,589,1451,nan
91,136,300,1149,2469,7163,nan
79,138,237,501,1346,3437,nan
66,126,223,436,2816,9017,nan
66,83,136,433,1310,5560,nan
66,89,186,608,2076,8608,nan
66,118,224,334,1391,4719,nan
89,119,253,641,2026,6874,nan
66,77,121,243,429,1061,nan
66,66,202,361,556,890,nan
66,66,66,190,232,243,nan
66,116,364,861,2537,10082,nan
66,66,147,405,712,1563,nan
66,104,111,221,815,1957,nan
66,66,154,409,1355,3416,nan
66,94,155,351,1244,4184,nan
66,66,154,410,1347,3395,nan
66,94,155,351,1245,4147,nan
75,109,255,456,2031,4759,nan
84,155,388,924,3133,10947,nan
66,84,165,189,510,888,nan
66,66,302,455,1925,4092,nan
66,109,229,548,1521,3345,nan
66,120,226,554,1533,3543,nan
66,98,161,367,1024,2481,nan
75,142,310,626,1519,4668,nan
66,97,84,434,540,910,nan
66,66,66,66,725,959,nan
74,94,195,589,1880,7085,nan
73,97,240,643,2305,8894,nan
73,99,235,621,2043,7522,nan
66,66,66,539,1424,2275,nan
73,98,276,788,3674,18362,nan
83,126,139,133,185,714,nan
73,90,236,441,1040,2427,nan
91,191,474,1253,5157,18704,nan
74,111,170,516,1373,3708,nan
66,103,173,552,1124,2520,nan
66,66,253,387,804,2079,nan
66,66,66,131,185,240,nan
66,66,66,442,770,1809,nan
73,66,88,279,851,5515,nan
71,79,214,541,1880,7161,nan
78,102,332,1057,4198,17240,nan
74,86,223,584,2009,7810,nan
66,125,109,545,848,3086,nan
91,126,250,364,669,2990,nan
91,140,249,684,1495,5526,nan
66,129,189,355,877,4997,nan
66,147,265,467,1525,3612,nan
90,131,244,815,1846,5820,nan
66,66,66,223,301,863,nan
91,126,368,672,1293,3715,nan
81,102,207,359,804,2144,nan
81,102,207,357,821,2252,nan
84,198,479,750,2205,4163,nan
91,140,227,383,618,1199,nan
66,84,124,178,375,805,nan
66,66,66,255,274,814,nan
66,66,66,66,279,316,nan
66,66,66,255,294,538,nan
86,86,86,86,241,1276,nan
81,81,81,81,347,1208,nan
85,85,85,85,387,1411,nan
88,88,88,103,308,1645,nan
66,104,155,339,1156,3263,nan
66,66,77,191,491,1278,nan
75,116,233,637,1876,5964,nan
66,88,150,238,524,1372,nan
66,66,102,178,440,1487,nan
66,79,120,252,794,2751,nan
66,89,159,392,1373,5641,nan
85,133,382,1239,4853,19501,nan
85,112,310,778,2262,8835,nan
85,112,306,769,2243,8674,nan
66,66,66,66,1522,3375,nan
66,66,66,712,1414,4584,nan
66,66,66,689,1403,4394,nan
66,66,66,677,1219,3856,nan
66,66,66,705,1170,3878,nan
66,66,317,578,1073,4548,nan
66,118,196,442,991,2743,nan
75,140,278,562,1186,3754,nan
75,126,259,730,1506,4605,nan
75,126,251,701,1608,4566,nan
66,139,264,484,1900,5802,nan
66,66,66,252,767,1830,nan
66,106,133,298,729,2071,nan
66,66,111,118,312,500,nan
66,126,250,758,2772,10862,nan
66,74,87,119,547,1117,nan
66,66,261,524,1779,4387,nan
66,66,237,383,712,1251,nan
66,66,66,66,66,66,nan
80,94,127,300,676,1660,nan
76,95,175,378,741,1898,nan
75,122,229,404,852,2785,nan
74,98,229,418,1127,3549,nan
71,93,150,299,991,2999,nan
86,124,341,1031,3521,13656,nan
81,119,278,817,2783,10596,nan
84,201,521,1098,2727,7137,nan
74,94,147,444,802,2304,nan
84,131,407,684,1996,6058,nan
71,109,212,444,1304,4068,nan
77,132,245,524,1207,3118,nan
66,66,155,137,634,1844,nan
66,66,66,66,935,3013,nan
66,66,66,842,1957,8724,nan
66,66,66,66,786,2667,nan
74,152,286,706,2756,13344,nan
81,141,278,793,2979,13494,nan
81,145,272,724,2721,12768,nan
94,141,414,1450,4812,15946,nan
77,144,277,679,2149,9264,nan
77,124,290,901,3971,22355,nan
82,155,262,661,2129,7804,nan
76,149,324,1020,3731,14729,nan
66,66,281,561,1016,2665,nan
66,66,256,461,747,1451,nan
66,66,275,507,935,2479,nan
66,66,288,573,1337,3748,nan
66,100,168,300,717,2331,nan
66,161,437,1434,4785,18605,nan
66,66,66,66,1038,1698,nan
66,104,139,238,335,962,nan
69,97,176,413,1562,4452,nan
69,97,180,427,1564,4638,nan
66,158,291,962,2641,9680,nan
76,122,257,544,1262,3684,nan
66,104,218,380,1101,3968,nan
66,97,115,277,494,1320,nan
76,141,287,723,2164,9092,nan
91,115,243,617,1537,5024,nan
70,147,224,886,2126,5695,nan
66,101,160,410,1051,3733,nan
66,97,166,395,1044,2863,nan
66,66,145,287,708,2302,nan
66,111,310,822,2988,11494,nan
83,136,249,538,1186,4434,nan
66,126,297,597,2591,6493,nan
66,101,160,403,1007,3568,nan
66,97,166,386,1029,2580,nan
66,66,145,285,703,2331,nan
83,147,246,618,1714,4921,nan
83,147,279,557,1299,3940,nan
66,66,149,258,673,2502,nan
74,87,125,270,665,1960,nan
83,122,164,564,1218,4047,nan
66,66,66,66,385,678,nan
70,108,152,440,815,2676,nan
66,77,122,264,448,1651,nan
70,77,121,244,488,1260,nan
70,123,299,608,1694,5202,nan
66,66,66,556,1166,2109,nan
73,124,254,514,1649,3280,nan
80,124,256,517,1649,3552,nan
87,104,282,617,1606,3740,nan
66,66,66,242,348,599,nan
66,76,111,164,481,1241,nan
66,122,187,577,1681,7397,nan
66,77,66,139,532,894,nan
66,66,111,272,537,1285,nan
66,66,111,229,505,1317,nan
79,85,241,532,1056,3110,nan
66,89,258,542,1014,2580,nan
66,99,118,255,433,1404,nan
66,66,115,312,611,2709,nan
77,94,112,230,408,680,nan
90,76,198,243,390,1178,nan
66,66,66,323,649,1065,nan
66,66,99,153,384,844,nan
66,66,66,66,522,915,nan
66,132,275,819,3067,12075,nan
66,86,196,195,500,1928,nan
66,66,66,518,851,2672,nan
66,66,66,66,66,2749,nan
66,66,66,66,66,1425,nan
66,66,111,140,168,226,nan
90,113,286,458,1161,3557,nan
76,110,163,307,757,2178,nan
66,112,174,439,635,1119,nan
67,108,158,357,558,1293,nan
88,152,519,1230,3906,11207,nan
90,119,204,290,469,1058,nan
66,129,200,709,1333,3441,nan
83,120,311,724,1899,5215,nan
73,110,206,410,1386,5079,nan
66,110,177,406,1307,4169,nan
70,77,175,366,1202,3902,nan
66,66,66,294,353,485,nan
66,71,66,145,262,435,nan
66,86,155,313,1082,3670,nan
70,96,183,354,643,1716,nan
91,158,491,1484,4758,18545,nan
87,94,179,349,880,3186,nan
91,154,254,711,1522,2707,nan
66,80,147,202,377,852,nan
66,66,147,249,509,1023,nan
66,66,162,288,666,1630,nan
66,66,66,274,326,780,nan
66,111,115,463,907,1735,nan
66,66,100,154,269,1103,nan
87,133,307,772,2478,7773,nan
66,119,350,859,2830,9936,nan
66,66,152,263,569,1692,nan
90,126,277,806,3377,12157,nan
66,66,155,266,648,1593,nan
79,137,375,1176,4122,16004,nan
66,119,180,493,1364,3975,nan
66,66,154,310,523,1686,nan
66,128,318,862,2559,8327,nan
74,125,267,720,2213,7260,nan
84,140,390,1065,3718,13042,nan
73,111,170,261,435,933,nan
66,116,182,439,769,2151,nan
81,110,176,402,1525,5110,nan
66,66,121,160,414,953,nan
66,66,66,464,851,2262,nan
66,66,152,266,720,1572,nan
74,113,198,375,827,2006,nan
66,95,149,531,1435,4122,nan
66,113,184,223,344,526,nan
66,66,285,406,498,2331,nan
66,93,172,290,705,1935,nan
66,90,186,398,870,2336,nan
66,113,241,768,1818,5986,nan
66,66,202,416,881,2450,nan
66,150,237,472,1368,4223,nan
66,66,86,295,719,1176,nan
66,66,66,66,66,66,nan
66,66,66,130,213,513,nan
66,66,284,869,2805,11806,nan
66,86,293,736,2717,12339,nan
79,110,100,540,2242,10367,nan
66,66,66,257,384,1235,nan
87,158,466,1422,5588,23820,nan
91,155,243,394,1773,4274,nan
66,66,66,66,66,625,nan
85,118,348,716,1909,6583,nan
77,141,395,1343,5064,22647,nan
66,89,173,336,904,3753,nan
79,155,402,1537,5963,28201,nan
66,66,66,258,368,1227,nan
66,138,272,557,1684,7266,nan
66,66,66,425,824,2217,nan
66,66,66,400,672,993,nan
66,128,238,386,1482,3749,nan
66,66,66,122,206,355,nan
66,66,266,454,1524,3782,nan
66,66,166,375,1699,4669,nan
66,66,66,295,568,1086,nan
66,95,239,447,767,1837,nan
75,124,248,737,2484,9142,nan
77,143,377,1177,4480,17530,nan
66,125,371,1464,5644,23256,nan
66,66,217,336,521,1115,nan
66,66,66,66,541,969,nan
90,125,190,449,870,4410,nan
66,66,66,210,347,614,nan
66,119,452,1206,4302,17220,nan
66,89,162,370,623,1313,nan
90,126,292,753,2606,9436,nan
66,101,219,409,1075,4167,nan
81,141,239,724,2092,7490,nan
91,147,226,668,1414,2528,nan
66,66,100,172,390,1217,nan
83,115,235,583,1778,6347,nan
74,113,223,472,1040,3448,nan
66,77,155,288,661,1928,nan
77,81,234,534,1034,2711,nan
74,106,313,777,2018,6488,nan
66,102,217,443,907,3119,nan
70,100,164,398,1587,6542,nan
66,74,169,502,1814,8122,nan
81,136,295,913,2880,10775,nan
77,125,281,716,2616,9497,nan
74,128,282,736,2441,8973,nan
81,109,202,443,1285,3480,nan
66,122,212,582,1326,4091,nan
79,97,175,338,810,3061,nan
66,66,100,200,288,624,nan
91,130,372,722,1668,5249,nan
91,126,316,1169,3484,12787,nan
66,87,151,282,703,2097,nan
74,130,216,456,1320,3648,nan
66,82,148,252,541,1855,nan
66,94,166,266,735,2167,nan
70,95,197,479,1735,6775,nan
66,84,164,440,1557,6073,nan
85,115,234,631,1736,6299,nan
74,89,253,672,2059,8236,nan
66,85,137,339,876,2577,nan
82,138,270,715,2295,8501,nan
66,106,233,478,1361,4387,nan
85,114,229,621,1734,6065,nan
91,172,368,934,2723,9506,nan
66,76,240,400,701,2384,nan
70,100,167,352,1202,4057,nan
66,133,285,637,1584,5661,nan
66,88,164,242,324,673,nan
66,167,268,710,1813,7331,nan
77,126,279,646,2041,8493,nan
79,66,292,399,1112,4487,nan
79,66,290,380,1060,4400,nan
66,133,245,825,1986,5680,nan
66,81,116,284,1686,7275,nan
81,122,344,727,2530,10707,nan
66,66,121,172,322,1166,nan
66,84,127,190,448,1357,nan
66,66,126,242,410,1212,nan
66,66,91,88,152,436,nan
66,66,66,162,317,783,nan
66,124,245,430,1201,3895,nan
70,97,177,377,853,2026,nan
66,66,129,176,260,511,nan
66,66,66,419,702,1803,nan
66,66,66,124,204,449,nan
66,66,132,172,315,604,nan
66,66,66,66,66,1610,nan
66,66,66,155,338,702,nan
66,66,245,401,907,3451,nan
66,66,278,642,2244,9693,nan
83,120,266,784,2593,9799,nan
66,66,66,130,214,449,nan
75,76,227,477,1192,4064,nan
66,66,66,130,227,512,nan
66,155,295,874,1857,6474,nan
87,97,166,295,624,1701,nan
66,66,66,161,257,559,nan
83,97,111,169,447,905,nan
66,66,111,215,383,867,nan
66,95,162,286,642,1475,nan
81,126,273,754,2609,9907,nan
66,66,90,230,306,1198,nan
79,108,152,305,728,2399,nan
66,66,66,125,153,240,nan
66,90,138,358,712,1904,nan
79,102,209,438,1012,2666,nan
66,66,66,301,537,1455,nan
66,80,137,247,655,2046,nan
66,66,142,232,508,1034,nan
85,149,222,489,773,2811,nan
66,97,118,196,320,600,nan
79,118,201,384,1068,3274,nan
66,66,219,349,2345,10706,nan
66,66,262,336,664,1927,nan
66,66,134,255,401,2793,nan
66,100,173,350,991,3334,nan
66,66,246,356,473,615,nan
66,66,94,260,327,661,nan
66,66,101,199,378,917,nan
66,66,66,66,66,1319,nan
66,66,66,280,378,699,nan
90,133,188,327,1671,5113,nan
66,122,152,260,608,1437,nan
66,157,320,995,1845,6139,nan
66,66,66,66,66,1194,nan
87,89,186,274,882,3475,nan
66,66,66,262,446,996,nan
77,116,253,653,2075,8131,nan
66,66,66,66,230,392,nan
92,223,502,1752,5860,21519,nan
82,152,410,1224,4292,16466,nan
86,151,407,1234,4638,18516,nan
87,134,315,1107,3712,14849,nan
66,66,185,464,1182,2880,nan
72,135,286,574,1685,4183,nan
66,89,161,390,759,2185,nan
66,77,101,379,623,1159,nan
75,66,144,446,885,2593,nan
87,131,191,558,1200,2881,nan
66,97,97,228,513,1168,nan
66,168,330,666,1761,5214,nan
66,108,153,239,329,636,nan
88,153,379,816,2110,8113,nan
83,112,140,254,344,582,nan
88,146,285,511,929,3525,nan
66,140,232,457,1143,4912,nan
66,129,177,408,1394,4469,nan
66,66,111,228,265,511,nan
94,171,413,1076,3969,13408,nan
66,66,154,284,799,2403,nan
66,112,290,571,1531,3282,nan
66,132,350,685,1303,3108,nan
66,66,344,761,1799,4169,nan
66,66,211,552,1333,3306,nan
66,66,184,542,1417,4394,nan
66,66,186,548,1359,3872,nan
66,66,201,633,1908,6520,nan
66,66,251,469,1550,5340,nan
66,122,227,509,1412,4879,nan
66,122,182,476,876,2398,nan
66,120,215,561,1841,7721,nan
66,111,175,430,1370,8613,nan
77,122,311,781,3003,12887,nan
66,66,66,717,1718,6113,nan
66,66,262,470,746,1450,nan
66,66,295,686,1791,8764,nan
66,66,276,591,1080,3432,nan
66,66,286,590,1178,4384,nan
70,82,84,223,391,727,nan
66,112,333,932,3752,14762,nan
90,147,330,774,3245,14472,nan
66,126,189,415,808,1992,nan
66,108,225,375,1126,3851,nan
66,156,219,712,1816,4073,nan
66,110,127,489,1155,3111,nan
75,66,226,502,1096,3764,nan
66,66,66,66,66,2278,nan
75,66,230,460,1187,3687,nan
66,66,66,66,66,2761,nan
75,66,230,510,1162,3941,nan
66,66,66,66,66,2698,nan
66,66,164,221,506,770,nan
66,66,66,568,924,2671,nan
66,66,83,269,385,1000,nan
66,66,66,125,199,244,nan
66,93,197,440,1612,5867,nan
66,66,147,227,703,1734,nan
66,66,263,466,707,1548,nan
66,66,290,569,1203,3675,nan
66,66,281,566,1036,2668,nan
66,66,66,66,66,1049,nan
66,107,167,805,3838,19039,nan
66,74,117,345,972,3276,nan
66,120,189,497,1516,5430,nan
66,85,95,158,307,1095,nan
66,111,160,455,1367,4905,nan
80,125,302,737,2637,10050,nan
66,77,160,242,544,1038,nan
66,137,236,385,598,2832,nan
66,66,193,379,856,1766,nan
66,66,66,498,1168,3775,nan
66,109,222,687,1266,3507,nan
66,111,218,593,1641,5451,nan
75,100,248,691,1317,2976,nan
75,98,244,687,1269,2830,nan
66,66,190,190,320,598,nan
66,66,112,151,386,593,nan
66,66,129,170,382,879,nan
73,106,168,452,711,2355,nan
70,66,125,139,476,862,nan
83,109,147,211,368,687,nan
66,136,217,300,1549,3560,nan
88,160,358,1092,3431,12910,nan
83,90,147,168,432,1473,nan
66,66,233,462,1119,3901,nan
70,66,164,392,1334,4139,nan
66,97,154,223,532,1025,nan
66,149,239,532,1623,4369,nan
79,109,297,675,1561,5561,nan
87,123,270,673,2199,10035,nan
66,152,270,681,1178,3254,nan
66,66,157,196,469,991,nan
66,66,66,265,883,1944,nan
66,66,154,218,539,1171,nan
66,66,66,599,1196,3098,nan
66,66,90,191,537,1671,nan
66,66,66,161,873,2206,nan
75,121,269,611,1885,5035,nan
75,169,322,672,2125,6598,nan
66,66,66,424,727,1364,nan
66,66,66,144,217,635,nan
66,78,127,234,578,1864,nan
77,147,240,320,527,1088,nan
86,181,503,1787,7150,32586,nan
66,140,290,676,1416,2563,nan
66,66,66,413,592,1192,nan
74,124,270,743,2527,9470,nan
66,66,66,251,869,1899,nan
66,66,66,156,869,2322,nan
66,66,66,571,1183,3066,nan
66,66,87,129,701,2427,nan
80,87,89,483,913,2960,nan
66,66,141,506,1147,3233,nan
83,112,204,466,1391,4007,nan
90,122,230,565,2140,7034,nan
66,77,143,180,413,963,nan
66,66,66,66,66,534,nan
66,66,83,66,164,236,nan
66,66,66,66,66,444,nan
66,66,66,66,66,1561,nan
66,90,161,299,740,1493,nan
66,66,66,66,66,66,nan
66,96,66,174,368,506,nan
66,66,66,169,498,1669,nan
66,108,157,216,439,937,nan
66,66,66,66,66,66,nan
66,66,66,66,66,66,nan
66,66,66,66,66,1330,nan
66,170,340,1155,3198,13394,nan
66,152,296,1152,4165,15182,nan
77,166,402,1783,6248,24499,nan
66,172,545,1711,7009,29036,nan
66,66,110,173,360,874,nan
66,104,171,307,1394,4220,nan
66,66,307,748,2310,7141,nan
66,159,347,1166,4524,15821,nan
77,159,537,1435,4891,18783,nan
91,119,329,997,2936,8641,nan
66,165,357,1196,4441,15363,nan
66,161,247,741,2036,7254,nan
90,133,343,895,3255,11887,nan
78,137,330,987,3228,12740,nan
83,135,341,892,3116,11524,nan
83,133,318,943,2881,11284,nan
81,134,324,964,3063,12086,nan
79,147,271,818,3126,11224,nan
83,90,122,253,301,499,nan
90,119,216,755,1566,3496,nan
66,66,66,125,139,168,nan
90,116,216,549,1037,3598,nan
66,66,123,130,780,1605,nan
91,126,389,496,954,3641,nan
84,98,312,433,1074,2453,nan
91,144,354,735,1838,4718,nan
66,66,126,157,524,922,nan
66,138,265,488,1987,5479,nan
66,66,66,66,66,66,nan
90,180,275,597,1290,2635,nan
83,115,234,503,1531,5432,nan
87,142,323,950,3268,11642,nan
90,119,282,547,1881,5848,nan
66,66,66,66,418,513,nan
66,95,130,193,770,1184,nan
81,89,272,519,1200,3159,nan
66,66,66,94,212,372,nan
66,66,66,100,224,349,nan
66,66,66,66,247,724,nan
66,66,66,66,202,475,nan
66,66,66,66,214,512,nan
66,97,111,118,140,238,nan
83,112,520,837,2179,10058,nan
66,66,66,66,248,813,nan
66,66,190,311,560,1752,nan
81,122,252,711,1519,4051,nan
66,89,192,465,1891,8447,nan
66,147,246,743,1553,4033,nan
66,140,256,337,673,1239,nan
70,97,165,266,581,1655,nan
73,93,182,360,992,4894,nan
66,66,294,488,1691,5744,nan
66,113,250,625,1476,5694,nan
66,97,191,425,995,3679,nan
81,137,230,479,1395,4835,nan
81,133,246,551,1431,5934,nan
66,129,225,364,574,1747,nan
81,133,353,1111,4443,17781,nan
66,66,167,303,916,2708,nan
66,66,127,173,429,804,nan
66,66,66,329,551,900,nan
87,112,238,525,1162,3264,nan
87,112,231,527,1166,3233,nan
66,80,94,140,423,822,nan
66,80,108,202,448,960,nan
66,77,110,222,511,1024,nan
66,80,168,312,813,2456,nan
66,80,168,315,810,2509,nan
66,66,98,220,502,1214,nan
66,66,66,162,371,907,nan
66,66,66,177,304,605,nan
66,66,144,243,627,1674,nan
66,77,107,276,678,2041,nan
66,77,107,283,678,1966,nan
66,66,91,139,229,460,nan
66,74,66,113,269,537,nan
66,66,66,182,287,577,nan
66,102,128,258,561,1823,nan
74,88,147,393,925,3558,nan
66,66,66,257,575,1671,nan
66,66,66,66,231,483,nan
90,133,238,375,1038,2919,nan
75,136,268,685,1538,3681,nan
66,66,90,197,427,880,nan
78,96,165,314,724,2173,nan
66,102,218,463,1318,4161,nan
80,139,321,975,3784,14413,nan
91,195,510,1868,7511,29817,nan
66,66,134,223,535,1668,nan
92,171,449,1264,4587,17375,nan
86,155,248,907,1995,4644,nan
66,66,66,121,191,205,nan
66,66,114,130,148,274,nan
66,94,111,137,233,544,nan
66,66,207,353,430,780,nan
66,66,134,290,666,1821,nan
83,90,208,464,1066,2960,nan
83,105,229,512,1088,3491,nan
91,112,269,492,1208,4459,nan
91,147,361,829,2831,8951,nan
83,154,275,705,2109,6069,nan
91,161,387,929,3575,12428,nan
66,74,136,562,746,1755,nan
66,99,130,469,1153,3972,nan
83,115,179,591,1482,5843,nan
91,151,397,972,3255,12629,nan
90,133,344,1009,3019,10620,nan
90,142,353,849,3127,10854,nan
90,124,343,930,3096,11361,nan
91,139,364,977,3524,13040,nan
91,130,410,1292,4904,18079,nan
91,129,326,1033,4739,17744,nan
91,132,391,1108,4056,15655,nan
91,139,310,985,3688,13832,nan
91,139,310,980,3701,13764,nan
66,102,182,245,1626,3224,nan
66,105,98,603,1673,4558,nan
66,122,235,552,1642,6276,nan
66,66,66,349,543,1446,nan
66,66,66,66,279,1057,nan
66,66,66,66,66,66,nan
66,66,66,66,66,66,nan
81,126,285,929,3415,13427,nan
66,66,245,363,640,3358,nan
66,66,244,361,641,2419,nan
66,66,201,335,765,1716,nan
66,66,169,256,485,854,nan
66,66,187,287,744,1553,nan
66,66,187,304,680,1699,nan
66,66,210,309,645,1376,nan
66,66,210,364,798,2251,nan
66,66,216,382,872,2262,nan
66,66,205,361,808,2209,nan
66,66,187,304,712,1688,nan
66,66,231,377,761,1879,nan
66,66,223,388,928,2573,nan
66,66,240,433,1314,4915,nan
70,97,306,513,892,1616,nan
66,71,66,144,356,750,nan
66,66,66,245,294,699,nan
66,66,66,131,180,298,nan
66,108,166,283,803,3590,nan
85,133,236,616,1710,5639,nan
75,95,211,815,1810,7592,nan
74,106,226,490,1405,5895,nan
66,82,78,418,1112,4797,nan
66,140,269,692,2134,7657,nan
66,130,265,621,1794,6436,nan
87,129,228,524,1903,6013,nan
83,125,218,657,2008,6804,nan
66,66,66,66,1043,1833,nan
66,66,66,66,492,698,nan
66,66,66,386,679,902,nan
83,133,260,662,1444,6017,nan
83,131,155,438,722,1801,nan
66,66,66,66,889,1550,nan
66,66,66,526,1155,1991,nan
66,66,250,373,1089,2028,nan
66,66,66,474,920,2672,nan
66,104,198,311,492,1165,nan
66,66,66,172,281,447,nan
66,144,378,630,1504,4903,nan
66,66,66,66,1312,2806,nan
66,93,96,98,579,1628,nan
66,66,111,275,443,646,nan
66,74,111,158,377,1181,nan
66,120,184,507,949,2868,nan
66,66,98,140,269,415,nan
66,66,66,130,183,416,nan
66,66,136,214,482,825,nan
71,109,239,527,1365,4313,nan
75,75,236,437,1344,4311,nan
75,187,375,953,2984,11116,nan
66,137,228,516,1058,3238,nan
73,90,236,437,1058,2357,nan
66,89,123,257,616,1274,nan
66,66,109,225,367,1453,nan
77,127,245,477,925,2972,nan
80,107,160,386,1158,3175,nan
70,102,243,652,1755,6516,nan
66,81,162,294,533,1850,nan
84,149,415,865,1459,2853,nan
76,74,161,297,516,1717,nan
80,101,215,360,921,3784,nan
66,81,169,291,532,1708,nan
76,74,161,285,512,1713,nan
84,142,281,760,1989,6346,nan
66,151,232,407,965,2933,nan
81,154,348,780,2828,11589,nan
81,102,207,371,896,3701,nan
70,104,252,660,1812,6794,nan
88,158,405,1080,3951,16701,nan
66,91,130,380,780,2224,nan
70,97,163,574,1585,5887,nan
66,116,155,344,719,2278,nan
70,103,177,489,1470,4951,nan
66,91,133,384,777,2195,nan
66,97,118,251,509,1292,nan
70,99,162,577,1551,5957,nan
66,97,154,189,508,1153,nan
66,127,206,444,1754,5943,nan
66,125,203,377,1790,6381,nan
84,141,277,773,2046,6464,nan
66,99,171,371,586,1794,nan
70,103,170,528,1564,4821,nan
83,125,244,507,1258,3739,nan
66,100,176,621,1602,5252,nan
66,99,163,503,1024,2620,nan
83,113,289,746,2083,8358,nan
66,115,182,387,817,2565,nan
66,104,182,271,573,1923,nan
87,160,300,567,1537,4658,nan
67,99,197,453,791,2215,nan
80,74,206,362,712,1830,nan
66,66,66,66,674,1307,nan
66,111,226,394,911,4424,nan
66,66,66,66,224,412,nan
91,141,248,506,812,2232,nan
66,66,66,94,232,547,nan
66,66,84,152,281,849,nan
66,66,92,151,265,741,nan
66,66,87,136,250,524,nan
66,66,88,142,246,598,nan
83,104,218,451,1440,4975,nan
83,112,250,753,2476,8850,nan
91,147,238,684,1200,3285,nan
73,101,135,476,1084,3582,nan
66,74,160,449,1496,7791,nan
66,75,163,445,1605,8226,nan
66,80,141,408,1591,7678,nan
66,66,217,361,1005,1599,nan
66,105,146,577,1059,2905,nan
66,104,146,500,707,1404,nan
88,127,204,300,456,722,nan
83,108,154,222,343,601,nan
79,120,159,237,299,518,nan
77,109,139,226,284,595,nan
90,140,232,352,584,1008,nan
80,111,149,221,293,522,nan
81,113,162,244,316,428,nan
76,103,127,184,236,302,nan
90,129,227,318,476,640,nan
80,108,154,233,375,780,nan
76,103,127,184,276,492,nan
77,106,134,195,279,407,nan
69,69,69,69,88,226,nan
66,66,66,66,66,66,nan
66,119,252,629,2280,8397,nan
73,104,266,542,1537,3581,nan
89,157,277,678,2972,9036,nan
66,95,147,275,663,2564,nan
87,166,376,1009,2970,10461,nan
66,97,132,265,381,1274,nan
66,139,264,656,1599,5503,nan
66,114,196,341,948,2665,nan
66,85,123,245,471,965,nan
79,153,379,1211,4362,19072,nan
79,144,460,1036,4169,13822,nan
66,66,121,212,583,1617,nan
66,75,119,228,391,1384,nan
66,66,242,420,1326,4445,nan
66,66,66,163,232,384,nan
66,66,118,252,361,939,nan
66,97,176,317,736,2144,nan
66,66,177,383,879,1855,nan
66,66,201,270,636,1872,nan
80,141,279,616,1889,3932,nan
91,158,303,702,1894,10514,nan
89,164,292,721,3255,10266,nan
83,140,377,1143,4015,15167,nan
80,124,291,772,2554,9760,nan
66,66,223,359,850,1489,nan
66,66,144,204,295,460,nan
66,66,184,376,1039,2280,nan
79,134,362,1204,4607,17932,nan
83,112,297,817,3410,14093,nan
78,126,339,1129,4332,18636,nan
66,106,148,357,1449,4266,nan
81,120,286,728,1658,4805,nan
87,133,349,535,1104,3356,nan
85,134,285,742,1545,3980,nan
66,77,166,488,1189,3778,nan
80,130,263,512,1280,3704,nan
73,104,202,634,2270,9168,nan
66,103,189,413,1436,4605,nan
66,101,189,307,615,1568,nan
88,143,282,932,2605,9351,nan
88,134,382,1174,3691,12817,nan
77,133,361,992,3071,10310,nan
83,103,234,586,1591,4323,nan
83,98,226,595,1889,6059,nan
83,90,97,140,183,225,nan
76,83,126,169,211,258,nan
66,66,66,295,511,943,nan
90,108,250,401,900,1811,nan
66,93,145,283,718,1679,nan
66,115,157,307,564,2082,nan
66,104,146,306,567,1052,nan
66,66,194,419,950,2089,nan
66,103,216,571,2093,8642,nan
66,132,366,1215,4841,19728,nan
66,102,223,540,1852,7573,nan
71,74,223,620,2355,9882,nan
66,89,183,517,1704,7008,nan
66,96,152,490,1655,6551,nan
66,107,149,459,1503,5716,nan
66,101,162,474,1707,6679,nan
83,112,140,212,343,643,nan
87,128,259,531,1591,8190,nan
88,149,256,914,2497,8901,nan
79,87,245,475,1000,3288,nan
85,124,308,898,3401,13650,nan
66,92,147,477,1594,6290,nan
66,93,209,562,1995,7961,nan
66,85,98,286,629,1796,nan
73,112,219,518,1695,5780,nan
83,108,225,518,990,2138,nan
66,66,111,139,360,656,nan
66,125,244,470,1210,2323,nan
85,144,471,1845,7651,34414,nan
66,66,270,353,1015,1933,nan
66,88,160,243,471,910,nan
66,82,137,305,815,2738,nan
66,66,259,524,1253,7078,nan
66,66,280,566,1457,9318,nan
66,66,266,547,1526,8674,nan
66,66,291,577,1217,7647,nan
66,66,302,676,1723,12124,nan
83,95,280,786,3960,22628,nan
83,185,298,516,1044,2898,nan
66,144,252,714,1666,6164,nan
74,160,384,785,2628,6783,nan
66,126,268,412,1071,3705,nan
90,161,361,821,1954,6114,nan
75,89,287,691,1587,5101,nan
66,86,96,223,451,1656,nan
66,104,253,484,1163,3324,nan
83,133,180,477,1072,2805,nan
66,66,128,249,392,853,nan
66,66,190,345,913,2098,nan
66,66,66,66,527,784,nan
66,66,102,208,455,954,nan
87,145,526,1659,5681,19914,nan
79,151,409,1273,4022,15947,nan
66,66,151,310,870,3665,nan
66,66,169,280,572,2763,nan
66,165,287,799,3136,10685,nan
87,134,371,1025,3550,12203,nan
66,116,232,564,1705,6283,nan
88,136,374,1021,3507,12276,nan
87,134,367,1023,3549,12104,nan
88,136,375,1014,3513,12213,nan
66,66,66,322,537,1737,nan
66,66,177,315,692,2289,nan
66,66,66,293,464,1328,nan
66,112,139,223,448,1276,nan
85,120,216,442,859,2389,nan
70,86,159,438,1169,4355,nan
88,148,278,922,2743,9426,nan
66,66,257,494,880,2272,nan
76,117,194,391,1002,3037,nan
83,177,425,1057,3275,11515,nan
76,117,195,390,1001,3038,nan
81,125,197,366,619,2260,nan
66,66,117,198,461,1068,nan
80,95,203,518,1058,3119,nan
88,202,394,863,2053,10370,nan
76,137,435,1236,4119,14690,nan
66,66,218,818,2420,5950,nan
66,91,168,284,929,2357,nan
66,112,115,808,1596,5698,nan
87,161,359,1035,3319,12338,nan
85,133,404,1058,3418,14514,nan
81,136,395,1267,5949,28981,nan
66,66,66,125,140,1093,nan
90,187,411,1339,3475,11607,nan
70,131,329,1138,4092,17410,nan
90,169,362,1108,3584,13413,nan
66,85,194,393,993,3320,nan
69,115,257,701,2686,9749,nan
66,66,66,406,896,4188,nan
88,120,286,843,3006,11315,nan
81,147,358,1018,3905,15016,nan
79,145,367,982,3420,13288,nan
85,166,411,1373,5219,22317,nan
83,122,346,929,3209,12067,nan
91,119,338,653,1049,3707,nan
91,119,337,782,1723,3471,nan
66,153,233,459,1294,3085,nan
66,66,66,157,287,645,nan
66,66,66,423,810,1853,nan
66,66,125,282,1032,1878,nan
66,95,155,354,1020,3581,nan
66,66,201,253,400,1969,nan
66,66,187,267,432,2048,nan
66,66,178,262,772,2056,nan
66,66,185,264,747,1976,nan
66,66,178,237,700,1391,nan
66,66,173,252,707,1444,nan
66,66,171,303,639,1406,nan
66,66,177,301,706,1389,nan
66,66,188,304,663,1314,nan
66,66,183,300,736,1596,nan
66,66,156,304,665,1410,nan
66,66,186,321,701,1534,nan
66,66,187,339,766,1582,nan
66,66,194,309,482,1819,nan
66,66,201,294,489,1750,nan
66,66,195,309,483,1752,nan
66,66,186,317,462,1737,nan
66,66,194,346,492,869,nan
66,66,180,317,495,902,nan
66,66,168,343,541,993,nan
66,66,169,367,523,999,nan
66,66,181,366,522,1064,nan
66,66,66,369,591,1016,nan
66,66,66,362,529,946,nan
66,66,66,346,557,984,nan
66,66,66,345,546,956,nan
66,66,183,265,469,2474,nan
66,66,175,246,784,2170,nan
66,66,178,252,812,1782,nan
66,66,161,271,764,1646,nan
66,66,177,319,763,1910,nan
66,66,184,317,749,1600,nan
66,66,160,309,708,1732,nan
66,66,182,318,780,1587,nan
66,66,194,301,481,1926,nan
66,66,201,297,499,1855,nan
66,66,186,320,506,1870,nan
66,66,180,317,491,1030,nan
66,66,163,357,563,1208,nan
66,66,180,350,550,1026,nan
66,66,66,362,551,1033,nan
66,66,66,345,513,938,nan
78,133,289,922,2903,10737,nan
86,143,354,1062,3995,15574,nan
66,79,171,283,958,3792,nan
66,90,162,419,1235,4013,nan
66,91,263,777,3231,11822,nan
70,91,269,940,3331,12340,nan
66,102,269,759,3407,12232,nan
66,98,247,739,3040,11160,nan
77,167,413,1286,4796,18029,nan
66,66,66,66,622,1647,nan
66,88,200,499,1517,4994,nan
66,108,179,391,1265,4296,nan
66,66,156,262,776,2264,nan
66,97,126,154,210,391,nan
90,134,285,743,2562,7644,nan
79,101,229,384,1194,3570,nan
90,133,362,766,3296,16278,nan
66,66,276,489,613,2563,nan
66,109,117,264,467,1119,nan
66,66,66,314,521,938,nan
66,66,129,136,202,444,nan
66,66,104,187,483,1206,nan
66,118,191,382,828,2714,nan
66,66,66,66,66,2184,nan
66,144,248,650,1854,5624,nan
66,126,240,723,2339,8914,nan
66,115,197,480,1332,5128,nan
85,132,238,630,2034,7760,nan
79,113,295,543,1155,2900,nan
79,66,187,347,795,1936,nan
66,66,123,246,571,1455,nan
66,84,96,365,628,2043,nan
66,66,66,66,66,1671,nan
66,66,104,208,493,639,nan
66,66,66,66,698,1132,nan
66,66,150,285,665,1777,nan
66,66,143,214,489,941,nan
66,110,261,532,2514,7859,nan
66,115,201,618,2040,7741,nan
72,120,209,408,917,2115,nan
66,66,234,356,941,2301,nan
66,66,66,318,1054,3833,nan
81,153,301,866,2686,9860,nan
66,66,66,225,1084,3023,nan
66,66,66,344,567,963,nan
66,66,66,359,570,1074,nan
66,66,66,361,571,1765,nan
66,66,66,369,568,1828,nan
66,66,66,378,547,1824,nan
66,66,66,369,545,1820,nan
66,66,66,365,530,1801,nan
66,66,66,366,523,1788,nan
66,66,66,378,551,1839,nan
66,66,66,381,649,1860,nan
66,66,66,374,689,1829,nan
66,66,66,374,703,1939,nan
66,66,66,380,708,1880,nan
66,66,66,394,736,1766,nan
66,66,66,378,739,1771,nan
66,66,66,375,681,1829,nan
66,66,66,372,697,1814,nan
66,66,66,376,669,1887,nan
66,66,66,381,682,1080,nan
66,66,66,411,751,1130,nan
66,66,66,401,685,1089,nan
66,66,66,389,729,1086,nan
66,66,66,400,697,1086,nan
66,66,66,411,707,1114,nan
66,66,266,411,704,2458,nan
91,161,342,731,1654,3813,nan
91,156,461,1443,5614,22345,nan
74,137,398,1282,4907,20024,nan
71,117,291,713,2585,9629,nan
75,121,289,870,3328,11774,nan
66,66,66,277,494,1461,nan
91,140,449,1376,4363,16139,nan
66,66,66,66,1522,2745,nan
73,113,235,533,1213,4432,nan
66,97,66,238,430,1006,nan
66,68,159,468,744,1558,nan
66,91,183,253,557,1257,nan
66,74,181,421,812,1891,nan
81,113,223,632,1387,3535,nan
66,66,168,396,1093,3314,nan
66,104,210,282,827,1359,nan
66,66,66,624,1410,2736,nan
66,66,66,369,688,1607,nan
66,138,237,320,1404,3660,nan
91,126,244,723,1545,4332,nan
66,123,170,224,792,1859,nan
73,77,134,413,985,2317,nan
85,101,282,569,1210,3930,nan
66,66,258,352,516,2659,nan
91,161,342,731,1653,3713,nan
91,161,312,765,1375,4239,nan
66,66,270,409,736,2534,nan
66,66,111,142,257,437,nan
66,103,164,383,831,2885,nan
79,137,287,703,1923,6618,nan
66,98,297,606,1796,6275,nan
83,97,177,287,675,1766,nan
66,97,111,269,734,1962,nan
66,86,178,293,577,2197,nan
78,111,311,734,2196,7824,nan
66,104,157,372,744,2006,nan
74,100,146,365,961,3238,nan
78,111,309,740,2191,7890,nan
81,121,222,558,1477,5067,nan
74,100,144,360,930,2866,nan
70,119,197,411,1219,3588,nan
70,119,197,397,1215,3560,nan
66,66,179,344,946,3507,nan
66,66,132,125,235,335,nan
66,95,213,530,1205,3919,nan
86,141,373,985,2565,10315,nan
90,104,182,261,625,1907,nan
66,115,122,507,1535,5929,nan
81,155,370,868,3019,12373,nan
75,77,102,237,383,874,nan
73,77,203,482,1758,7375,nan
75,77,202,448,1675,6841,nan
86,141,379,1054,3160,14912,nan
66,66,159,295,502,1842,nan
73,127,215,457,1556,4830,nan
66,94,212,410,843,2461,nan
66,84,193,362,1009,2860,nan
75,77,102,237,345,778,nan
83,131,217,726,1558,4049,nan
66,96,217,547,1178,3662,nan
66,66,159,293,505,1737,nan
81,95,210,504,1655,6101,nan
88,122,301,886,3434,15058,nan
83,119,238,688,2151,7421,nan
66,93,172,406,1377,4961,nan
66,84,191,367,1017,2877,nan
77,127,288,718,2221,7553,nan
81,121,222,563,1499,5314,nan
66,120,191,599,1542,4280,nan
66,116,212,698,1754,5561,nan
77,126,318,1176,4366,18314,nan
74,116,319,862,3190,12129,nan
74,116,316,866,3163,12115,nan
77,124,316,1169,4345,17926,nan
66,123,340,1217,5088,22713,nan
67,100,245,679,1814,6472,nan
70,106,290,868,3226,13132,nan
66,66,136,222,397,1047,nan
66,66,66,105,147,317,nan
91,114,294,840,2774,9706,nan
66,66,186,472,1210,4188,nan
66,66,66,66,66,1489,nan
74,100,152,400,1200,4667,nan
74,100,144,360,921,3242,nan
66,66,111,214,490,1039,nan
75,191,318,882,3377,12044,nan
66,66,124,183,499,1603,nan
66,66,66,66,435,801,nan
66,108,149,272,926,4237,nan
66,66,110,151,327,612,nan
90,126,294,503,981,2077,nan
66,66,211,357,943,1751,nan
66,115,269,613,1405,5355,nan
82,134,253,656,2104,7585,nan
89,171,376,1009,3852,14939,nan
66,66,66,66,1365,2973,nan
66,66,66,66,1031,2564,nan
66,66,66,66,1663,4988,nan
91,128,292,873,1942,5124,nan
66,101,157,326,627,1880,nan
66,66,207,404,1527,3580,nan
66,66,66,631,1310,4033,nan
66,66,66,661,1279,4216,nan
66,66,66,627,1236,3592,nan
66,66,132,202,383,788,nan
79,108,208,441,1426,4633,nan
66,66,66,66,66,1310,nan
66,66,66,479,1493,6735,nan
66,66,66,676,1928,8084,nan
66,66,66,66,1117,3253,nan
66,116,345,851,4463,26761,nan
66,151,514,1416,9057,53524,nan
66,66,193,423,1382,3755,nan
66,66,66,397,1230,4526,nan
66,105,134,274,1111,3411,nan
66,66,128,357,1080,4069,nan
66,90,92,261,992,2669,nan
66,94,219,410,891,3329,nan
83,105,238,414,1390,4290,nan
66,66,148,198,430,1872,nan
66,106,133,148,186,694,nan
88,162,400,882,2287,6124,nan
66,66,277,464,1730,3700,nan
66,136,290,513,905,2514,nan
66,147,291,721,1827,5256,nan
66,66,285,447,1796,5067,nan
66,66,288,568,1697,3755,nan
66,66,292,560,1518,3879,nan
66,155,316,465,1966,4246,nan
66,125,283,475,893,2250,nan
66,66,316,610,1934,4488,nan
66,66,284,610,987,4253,nan
66,66,277,579,1567,4251,nan
66,66,270,587,950,4346,nan
66,66,261,508,930,4195,nan
66,66,287,605,1598,4648,nan
66,66,66,573,948,3660,nan
66,66,262,582,969,2084,nan
66,66,265,590,1023,2107,nan
66,66,66,527,1242,3827,nan
66,66,66,555,982,3600,nan
66,66,66,569,966,3987,nan
66,66,263,597,1030,2252,nan
66,66,66,527,1055,2227,nan
66,66,293,464,1717,3867,nan
66,66,66,538,1188,3638,nan
66,66,278,605,1023,4673,nan
66,66,66,587,996,2205,nan
66,66,250,570,1003,2082,nan
66,66,66,565,999,3909,nan
66,66,255,520,858,1829,nan
66,66,66,66,1224,2411,nan
66,66,279,605,977,4435,nan
66,66,267,580,1862,4321,nan
66,66,66,66,1172,2230,nan
66,66,296,562,1674,3517,nan
66,66,66,557,1243,2224,nan
66,66,66,66,1261,2275,nan
66,66,66,66,1277,2397,nan
66,66,66,66,1327,2339,nan
66,66,66,66,1221,2292,nan
91,123,261,572,1106,3500,nan
66,66,66,144,197,299,nan
66,66,272,495,1682,5242,nan
66,70,91,171,266,592,nan
66,66,97,156,202,371,nan
66,66,109,151,222,544,nan
66,70,91,179,276,592,nan
75,124,176,458,1566,5947,nan
66,66,111,125,139,225,nan
90,122,172,493,977,2295,nan
94,112,251,477,684,1653,nan
70,106,224,625,1585,5712,nan
70,106,230,630,1704,6138,nan
66,66,66,470,798,2164,nan
83,97,165,439,985,2965,nan
87,119,172,367,911,1962,nan
83,115,157,354,860,2387,nan
71,101,214,364,757,2038,nan
66,108,202,353,707,2035,nan
66,115,222,423,1415,4317,nan
66,115,215,426,1538,4754,nan
66,66,83,115,150,203,nan
75,99,208,410,1118,2924,nan
75,99,215,398,1110,2858,nan
66,89,131,227,533,1407,nan
71,114,228,453,1289,4184,nan
66,89,131,227,536,1408,nan
71,123,227,459,1312,4339,nan
66,108,181,527,1415,4532,nan
66,108,186,380,1119,3883,nan
66,108,183,396,1104,3855,nan
66,108,178,536,1438,4518,nan
78,130,213,473,794,1996,nan
88,177,282,700,2023,5206,nan
80,153,353,772,1747,4355,nan
70,147,350,754,1764,4869,nan
66,118,247,470,1508,4433,nan
66,126,210,362,770,2245,nan
90,97,152,227,706,1674,nan
66,126,210,362,770,2245,nan
90,80,186,451,872,3284,nan
71,94,177,282,512,1317,nan
71,94,177,285,498,1236,nan
90,130,423,717,1761,5725,nan
66,118,247,470,1508,4433,nan
66,90,155,263,430,1169,nan
70,95,241,377,1230,4484,nan
78,130,213,485,920,2527,nan
66,66,66,66,66,153,nan
66,90,155,260,420,1102,nan
66,66,66,66,66,153,nan
66,66,66,66,66,153,nan
66,66,66,66,66,153,nan
66,66,66,212,465,1149,nan
66,108,161,342,608,1788,nan
70,127,326,866,2414,6597,nan
73,76,180,262,634,1886,nan
66,66,66,251,403,689,nan
66,66,66,66,66,153,nan
81,96,203,376,793,1401,nan
81,96,203,376,823,1689,nan
66,66,66,125,139,154,nan
83,145,285,916,1992,7359,nan
70,127,319,876,2483,6842,nan
83,104,226,466,1078,3728,nan
66,66,66,250,408,696,nan
77,101,124,473,1150,3604,nan
83,83,126,196,286,517,nan
83,145,288,919,2010,8149,nan
66,97,111,233,746,1994,nan
66,111,186,324,740,1112,nan
90,119,162,258,1012,2198,nan
83,97,112,154,210,420,nan
83,101,165,257,446,1397,nan
79,81,162,255,657,1862,nan
66,66,66,66,139,153,nan
66,66,189,324,848,1895,nan
66,66,66,125,178,259,nan
73,106,158,340,793,2008,nan
66,90,118,163,258,521,nan
83,97,126,140,254,361,nan
79,88,166,259,645,1803,nan
66,66,111,135,309,862,nan
66,97,97,125,239,313,nan
73,92,126,152,270,466,nan
83,104,231,464,1111,3804,nan
66,66,209,383,675,2099,nan
83,97,112,182,261,363,nan
66,66,117,268,712,2216,nan
66,66,81,156,209,607,nan
66,66,144,208,274,706,nan
73,77,123,402,1221,4890,nan
69,77,107,347,778,2238,nan
71,66,244,400,1154,2498,nan
66,84,142,258,864,2989,nan
77,113,269,561,1249,2897,nan
66,66,66,66,238,300,nan
76,80,135,229,677,1647,nan
69,77,107,363,787,2298,nan
77,113,263,558,1212,2755,nan
74,93,258,632,1755,4942,nan
71,66,234,405,1067,2164,nan
66,81,118,140,342,677,nan
71,108,119,138,380,640,nan
80,84,97,295,542,1415,nan
66,97,119,147,175,186,nan
74,93,252,630,1722,4902,nan
66,66,81,156,209,595,nan
66,66,101,129,222,525,nan
66,66,144,208,270,636,nan
75,80,104,381,1148,3240,nan
73,101,223,401,850,3701,nan
80,80,113,460,1297,3976,nan
66,118,247,470,1516,4432,nan
83,134,184,288,432,1008,nan
66,101,150,222,466,709,nan
71,94,184,267,513,1116,nan
83,158,257,670,1689,4385,nan
71,94,184,269,507,1190,nan
83,134,184,286,413,1011,nan
79,104,216,351,674,1908,nan
71,99,146,217,436,816,nan
79,104,200,396,811,2453,nan
66,66,66,224,393,562,nan
66,66,140,210,516,1393,nan
82,108,156,235,540,1193,nan
83,158,259,564,1699,4444,nan
66,66,98,199,284,969,nan
66,126,210,362,770,2253,nan
71,99,146,217,452,906,nan
66,66,83,136,269,760,nan
66,66,105,199,410,1599,nan
66,66,111,200,295,954,nan
85,102,111,161,246,564,nan
66,66,109,186,523,1584,nan
66,66,109,184,506,1492,nan
66,118,250,468,1573,4618,nan
66,66,83,137,257,797,nan
66,66,98,197,401,1705,nan
66,90,232,661,1917,5869,nan
66,121,275,740,2323,7950,nan
66,107,157,376,974,1902,nan
66,90,211,566,1383,3679,nan
66,96,142,316,795,2229,nan
79,101,157,449,1025,3533,nan
66,96,142,315,799,2273,nan
66,97,111,154,182,553,nan
66,66,126,220,636,1985,nan
90,154,200,302,665,2933,nan
66,87,191,336,885,2992,nan
69,115,225,858,2074,5511,nan
90,104,218,606,1023,1481,nan
83,83,154,239,399,626,nan
73,99,177,434,1368,4477,nan
66,90,208,380,1216,4351,nan
66,66,81,236,520,1374,nan
71,120,231,474,1751,6084,nan
73,66,168,289,708,2445,nan
71,114,234,470,1720,5985,nan
71,114,234,470,1731,5969,nan
83,127,233,532,1725,5841,nan
66,148,293,777,2172,6441,nan
66,85,201,292,675,2980,nan
91,178,330,1181,4117,15558,nan
94,140,360,943,3314,11830,nan
66,66,66,507,1047,1637,nan
66,66,66,66,1444,3406,nan
66,85,211,340,1246,2988,nan
66,66,66,287,390,1264,nan
66,66,182,245,419,757,nan
66,66,66,191,398,2005,nan
66,66,66,161,258,546,nan
66,120,209,662,2143,5714,nan
79,144,311,1094,4267,18002,nan
83,97,210,419,791,1911,nan
66,66,143,211,469,1153,nan
66,92,177,314,799,2209,nan
66,87,186,466,1690,4166,nan
66,119,215,534,1643,6326,nan
83,125,276,1191,4738,18183,nan
75,110,402,1340,6238,23877,nan
84,167,352,1880,6310,28129,nan
74,149,154,1208,4793,21846,nan
80,157,310,1550,5191,22277,nan
85,131,350,1434,6972,29240,nan
88,120,394,1717,6938,30558,nan
77,112,202,715,3820,13468,nan
75,115,184,883,3217,12413,nan
70,107,88,754,2527,11295,nan
91,149,397,1735,7067,28866,nan
82,146,283,1405,5543,20708,nan
70,138,233,958,4392,17861,nan
76,112,184,784,3154,12004,nan
83,121,303,1257,5270,20338,nan
79,109,304,1042,4935,19799,nan
90,96,418,1889,6550,26810,nan
91,112,381,1886,7151,30780,nan
77,68,131,564,2363,6889,nan
76,142,365,1666,6754,28583,nan
84,136,373,1489,7205,32065,nan
91,151,439,2022,8121,34705,nan
91,145,421,1831,7375,30457,nan
91,157,383,1780,7854,32033,nan
84,110,320,1288,5891,23423,nan
77,130,177,896,3937,16632,nan
70,102,108,797,2431,11318,nan
76,130,300,1310,4938,21747,nan
91,171,433,1623,7333,33559,nan
81,131,194,1181,4658,19413,nan
80,134,408,1748,7251,31333,nan
74,108,141,821,2373,8697,nan
73,136,350,1604,5816,23326,nan
76,134,145,917,3786,14813,nan
84,118,354,1342,5704,22858,nan
66,73,165,365,1212,4517,nan
66,73,163,315,1055,4498,nan
79,126,279,680,2055,6354,nan
66,73,158,298,834,3427,nan
66,81,156,403,1009,3039,nan
66,81,159,433,1221,3753,nan
80,88,113,487,955,2133,nan
75,171,446,1518,5844,22777,nan
66,172,448,1492,4727,17356,nan
85,152,486,1579,5803,23591,nan
103,168,318,1843,5304,18021,nan
66,220,500,1613,6835,27796,nan
66,176,419,1373,5126,20168,nan
66,145,403,1375,4903,18958,nan
66,66,66,66,1903,4120,nan
66,66,66,66,1982,4293,nan
66,66,66,66,1728,3666,nan
87,126,455,1887,8248,39375,nan
88,131,296,1348,7108,33213,nan
90,139,255,1488,7889,38310,nan
89,142,400,1825,9708,46345,nan
82,113,304,1135,6249,25572,nan
66,66,150,247,393,1283,nan
66,66,66,66,66,1229,nan
66,66,114,458,1179,2486,nan
66,66,66,164,202,439,nan
66,88,130,328,673,1272,nan
66,115,218,632,1621,7470,nan
66,66,152,372,646,2135,nan
77,120,296,868,2709,8489,nan
85,177,434,1548,5546,21612,nan
76,151,433,2041,9750,44028,nan
80,127,387,1560,7584,32570,nan
79,133,218,608,1592,4874,nan
66,115,151,453,1033,3447,nan
66,66,66,125,165,250,nan
79,99,159,386,1265,5308,nan
79,128,240,842,3047,12576,nan
66,66,150,249,388,1339,nan
66,71,102,172,416,440,nan
66,130,276,487,1239,2451,nan
66,66,219,370,815,1796,nan
66,66,66,270,418,1402,nan
66,66,66,267,461,1419,nan
66,98,112,203,1094,1942,nan
66,84,202,383,1288,3693,nan
66,104,164,468,865,2065,nan
66,66,234,373,966,2595,nan
66,144,209,596,1325,4083,nan
66,66,212,241,515,1251,nan
79,89,248,504,1092,3759,nan
66,66,66,473,897,1774,nan
66,127,199,448,1284,3260,nan
66,119,182,258,394,1604,nan
84,112,260,397,876,1429,nan
66,133,258,954,1726,4144,nan
77,137,399,803,1798,4022,nan
66,66,157,287,619,1927,nan
66,112,172,305,744,1963,nan
75,145,251,826,2335,7109,nan
66,66,66,519,1046,3049,nan
70,115,174,402,1539,4396,nan
66,84,97,169,308,1306,nan
66,88,121,213,566,2087,nan
74,137,430,1284,3536,15790,nan
66,66,66,210,357,802,nan
87,98,205,428,601,2123,nan
66,107,147,277,954,2933,nan
66,66,66,179,286,643,nan
66,66,182,306,548,1031,nan
66,118,152,287,3036,8841,nan
66,89,115,261,513,1659,nan
66,66,66,66,1615,4577,nan
66,66,66,183,287,464,nan
73,111,285,648,1452,5537,nan
66,104,191,619,1921,6614,nan
66,106,209,640,1787,8196,nan
66,105,273,502,1329,3904,nan
66,89,189,673,1995,6605,nan
66,66,173,347,886,2484,nan
66,66,157,260,495,1200,nan
66,66,66,473,900,3622,nan
66,77,202,575,1857,6285,nan
66,146,315,1063,3906,11740,nan
66,103,226,547,1437,5246,nan
66,112,216,631,1728,5266,nan
66,66,313,678,1489,5769,nan
66,153,337,622,1460,6578,nan
91,125,369,1405,3681,15243,nan
66,66,236,514,1772,4992,nan
66,101,217,646,2036,7297,nan
91,127,404,1491,4734,18001,nan
66,147,421,867,2674,9469,nan
66,119,272,639,2101,6567,nan
66,66,278,762,2418,7885,nan
79,133,285,883,4043,12279,nan
87,93,251,574,2221,8912,nan
66,106,162,306,829,1983,nan
66,66,66,645,1328,3123,nan
91,218,557,1748,6745,26546,nan
87,202,536,1715,6668,25985,nan
88,207,550,1541,5234,18789,nan
90,200,525,1617,6235,25024,nan
81,111,283,812,2686,9776,nan
66,111,230,515,1385,3333,nan
66,66,66,66,539,2445,nan
66,66,66,66,539,2380,nan
77,101,222,516,1759,6374,nan
66,129,225,687,1429,3062,nan
83,111,232,673,1843,5685,nan
74,108,147,353,849,3185,nan
66,151,291,642,1257,3520,nan
66,66,275,433,789,2888,nan
66,66,66,66,567,882,nan
66,66,154,271,699,2267,nan
66,90,152,373,1061,3544,nan
74,66,157,464,1361,4043,nan
66,146,227,463,921,5559,nan
83,115,217,520,1588,4889,nan
66,66,141,221,506,1080,nan
66,77,142,387,1020,3344,nan
66,77,172,436,1017,3337,nan
66,98,155,345,1183,3491,nan
105,158,420,1038,2597,7854,nan
66,66,99,182,364,991,nan
66,108,132,215,470,1307,nan
66,66,111,153,595,1002,nan
79,97,198,615,1904,6439,nan
66,66,134,310,843,3290,nan
66,66,134,304,792,2864,nan
66,66,163,276,622,2026,nan
66,113,291,1219,4508,18466,nan
66,106,290,1101,4029,17007,nan
66,102,237,790,3301,13103,nan
70,107,166,478,1475,5427,nan
71,77,261,771,2467,9440,nan
66,99,299,1255,4812,19885,nan
66,80,111,373,1025,3399,nan
73,96,129,448,1189,3706,nan
73,112,274,1056,3757,14589,nan
70,109,320,1420,5244,20783,nan
71,77,261,771,2467,9448,nan
66,101,222,789,2899,10776,nan
66,112,281,1282,4676,19442,nan
66,113,279,873,3069,11518,nan
66,111,215,741,2806,12013,nan
66,106,307,1255,4805,19973,nan
70,74,191,609,1833,6896,nan
66,77,206,422,845,2553,nan
66,129,197,467,1287,3464,nan
66,66,191,361,598,2485,nan
66,146,246,465,927,5409,nan
66,129,264,674,1438,4908,nan
66,66,275,455,773,3065,nan
74,119,180,355,1017,3216,nan
83,118,245,641,1433,4868,nan
83,101,233,638,1744,6526,nan
91,126,239,550,903,2859,nan
66,130,291,638,1249,3493,nan
66,66,164,247,491,2032,nan
79,109,228,582,1893,7069,nan
66,66,124,333,924,3541,nan
70,94,179,530,1740,6285,nan
70,97,238,769,2645,11022,nan
66,103,227,762,2566,10456,nan
66,95,193,591,1932,6970,nan
66,113,244,836,3095,12635,nan
66,113,240,837,3127,12500,nan
66,99,245,811,2797,11467,nan
66,170,295,811,2126,6369,nan
83,97,210,419,791,1899,nan
66,152,456,856,3097,11685,nan
66,111,66,223,407,1542,nan
66,123,245,733,1974,5742,nan
66,66,283,623,2193,6178,nan
74,121,206,596,1232,2820,nan
87,122,281,778,2626,9532,nan
66,127,304,739,3362,12255,nan
79,77,151,481,1020,3173,nan
91,126,216,635,1061,2834,nan
90,102,182,538,1119,2906,nan
66,83,84,284,381,904,nan
66,66,192,314,634,1746,nan
66,83,84,284,450,832,nan
66,66,172,256,662,2615,nan
66,83,84,211,505,848,nan
68,120,209,468,1245,2333,nan
80,127,241,1014,2855,10428,nan
68,120,209,468,1217,2298,nan
80,127,239,1012,2882,10389,nan
66,101,116,170,350,727,nan
66,118,364,1351,4809,20186,nan
66,118,187,1118,4595,19209,nan
66,66,66,66,354,451,nan
66,106,119,183,408,570,nan
66,66,155,176,389,548,nan
66,101,197,367,909,4210,nan
66,97,136,170,275,1201,nan
87,165,313,818,2649,8725,nan
83,142,363,890,3033,9520,nan
92,138,349,1200,3925,14200,nan
83,115,285,631,2030,6323,nan
83,146,309,868,2609,8525,nan
85,136,383,1021,3377,11883,nan
85,126,343,945,2868,10330,nan
83,142,284,935,2746,8907,nan
89,178,436,1010,3162,10602,nan
83,121,274,658,1900,6456,nan
85,135,355,916,3061,10398,nan
85,156,357,1045,3369,12190,nan
92,138,352,1192,3930,14271,nan
85,136,382,1019,3386,11877,nan
83,146,310,867,2602,8468,nan
83,115,286,629,2018,6258,nan
83,121,271,648,1893,6461,nan
83,142,279,927,2735,8733,nan
87,165,318,817,2676,8693,nan
85,126,345,953,2881,10299,nan
89,178,427,992,3169,10453,nan
85,135,353,929,3080,10485,nan
85,156,363,1050,3334,12197,nan
83,142,365,888,2992,9417,nan
66,66,254,520,866,1663,nan
91,197,566,1568,5516,20673,nan
87,122,320,665,1424,5321,nan
66,66,141,217,447,993,nan
66,66,141,217,453,1014,nan
66,66,130,176,513,1659,nan
66,119,161,447,978,3049,nan
83,161,281,554,1039,2449,nan
76,130,265,1213,4242,14543,nan
79,133,431,1244,5004,24010,nan
91,151,326,812,1921,5453,nan
66,66,66,66,208,286,nan
87,119,292,644,2004,6500,nan
91,198,327,1037,2478,5381,nan
83,130,312,752,1973,6148,nan
75,140,310,915,2754,10320,nan
66,66,66,125,221,379,nan
91,116,383,875,2387,7202,nan
69,102,167,340,732,2908,nan
66,66,180,373,1219,3544,nan
66,66,66,66,529,946,nan
83,112,234,554,1563,4407,nan
73,122,318,1009,2843,10625,nan
66,144,276,864,3312,12664,nan
77,140,405,1123,3456,11612,nan
71,102,181,571,1581,4823,nan
66,66,183,355,1197,3504,nan
66,112,152,308,584,2041,nan
66,66,108,157,323,639,nan
66,66,98,170,355,1050,nan
66,94,123,259,921,1807,nan
79,142,528,1718,7422,35480,nan
66,96,125,266,769,1466,nan
66,66,66,174,239,371,nan
66,66,66,168,198,698,nan
66,66,66,189,280,677,nan
66,81,135,334,713,2463,nan
90,166,387,525,1717,3275,nan
66,66,66,66,582,1069,nan
66,66,66,66,656,1069,nan
71,133,285,568,1865,5749,nan
81,101,211,553,997,2940,nan
75,106,212,646,1811,6087,nan
73,152,283,747,2233,7765,nan
66,66,173,505,1148,3108,nan
75,66,299,1005,2493,10892,nan
66,125,181,380,752,1581,nan
66,81,156,346,574,1439,nan
66,97,111,111,111,111,nan
66,97,111,111,111,111,nan
91,119,213,926,2232,4786,nan
66,143,225,676,1277,3055,nan
87,117,295,810,2631,11354,nan
75,104,193,435,1735,5634,nan
66,94,162,261,742,3091,nan
66,66,111,111,111,111,nan
66,94,162,399,1106,2656,nan
66,66,231,489,1052,2936,nan
80,90,283,782,2927,9094,nan
66,84,208,572,1904,7004,nan
74,134,275,812,3026,9793,nan
73,121,180,573,2087,6870,nan
83,115,234,421,864,1787,nan
66,66,87,461,792,5698,nan
66,66,159,482,784,4074,nan
66,105,288,556,1168,4103,nan
91,142,449,1376,4373,16063,nan
91,140,338,576,1081,3238,nan
91,155,267,1103,3973,20275,nan
66,96,199,547,1004,2450,nan
66,66,66,555,1097,3993,nan
91,159,360,953,4111,15178,nan
66,66,66,164,255,612,nan
77,125,287,568,1581,5944,nan
66,66,66,259,708,2031,nan
66,66,66,169,218,523,nan
66,120,286,832,1809,5683,nan
66,66,247,389,887,3007,nan
71,82,212,375,821,2498,nan
66,66,66,66,685,1621,nan
66,66,171,317,643,1385,nan
66,66,66,66,423,635,nan
70,111,214,511,1139,3113,nan
66,66,66,237,726,3031,nan
80,74,311,744,2883,11585,nan
84,177,338,510,2064,4323,nan
66,140,275,381,728,3151,nan
66,66,237,341,1113,2649,nan
66,66,66,66,879,1557,nan
66,90,149,283,945,2162,nan
66,66,238,532,1395,4053,nan
66,66,165,403,871,2383,nan
66,66,66,66,537,935,nan
66,66,66,66,463,1006,nan
87,158,320,920,3011,11040,nan
66,66,66,66,1244,2514,nan
66,111,170,286,777,2037,nan
75,89,231,701,1960,5619,nan
66,66,66,66,587,992,nan
66,66,176,403,980,1967,nan
76,104,212,521,1400,4781,nan
83,110,275,869,3101,11539,nan
83,110,270,861,3098,11579,nan
81,113,298,836,2831,10001,nan
83,173,514,1751,6935,27275,nan
66,66,66,341,635,1470,nan
66,66,152,290,808,2026,nan
66,99,165,243,348,1337,nan
66,66,222,383,557,832,nan
66,66,222,383,557,832,nan
79,115,248,706,2505,10084,nan
79,115,249,710,2473,10003,nan
66,66,112,171,300,1047,nan
66,66,66,163,188,396,nan
66,66,274,483,1647,4543,nan
66,66,225,434,704,2931,nan
83,83,111,211,373,500,nan
66,66,66,462,747,2406,nan
90,119,278,628,1906,7374,nan
83,149,365,1053,3708,13772,nan
66,77,116,234,583,1928,nan
77,110,282,764,2788,11553,nan
66,66,172,542,1483,4347,nan
66,110,184,633,1410,5926,nan
66,66,158,519,1462,4874,nan
80,131,241,536,1724,7185,nan
83,147,273,833,2774,10100,nan
91,134,279,837,3053,8675,nan
83,147,312,903,3051,11875,nan
90,116,254,496,834,2370,nan
74,110,287,885,3176,11827,nan
73,109,285,892,3144,11556,nan
66,88,216,426,946,2608,nan
66,88,216,422,938,2565,nan
66,151,313,944,4035,16599,nan
66,117,244,785,3126,14867,nan
66,66,282,586,906,1867,nan
66,66,263,417,770,1985,nan
76,129,243,802,2652,8375,nan
66,66,118,209,386,842,nan
90,155,410,1134,4125,15583,nan
66,105,124,366,834,2354,nan
90,119,233,517,1020,3562,nan
66,66,224,379,711,1481,nan
66,66,66,174,207,458,nan
66,66,146,194,292,591,nan
66,118,161,250,414,2048,nan
66,66,139,189,360,729,nan
66,82,125,331,999,3487,nan
66,66,66,393,714,2086,nan
81,109,270,423,487,913,nan
81,89,166,285,402,860,nan
66,66,66,66,769,1415,nan
66,66,150,249,386,1306,nan
66,66,66,66,66,1873,nan
66,116,182,411,1040,3266,nan
66,66,161,257,404,1600,nan
66,66,66,301,559,1303,nan
66,66,159,213,424,1161,nan
90,133,326,824,2562,9716,nan
87,126,276,752,2324,9089,nan
90,135,269,673,2904,10805,nan
66,140,260,720,2212,7466,nan
66,133,283,737,2015,6365,nan
75,137,236,536,2461,8292,nan
91,161,290,657,2989,9989,nan
66,137,257,653,1883,7410,nan
66,135,266,666,2183,6317,nan
66,66,151,155,478,802,1807
66,89,111,156,299,632,1571
66,141,253,534,2311,6589,nan
66,77,123,228,427,841,nan
66,106,234,574,1138,4040,nan
66,66,148,217,664,1184,nan
66,141,254,507,2266,6958,nan
66,85,197,311,716,1676,5367
66,66,66,164,347,835,2418
66,84,89,222,682,1332,nan
66,91,149,469,1604,4997,nan
66,102,200,492,1524,3679,nan
66,94,172,318,878,3276,nan
66,66,134,252,566,1381,nan
66,66,66,164,333,1104,nan
66,66,223,379,862,3634,8834
66,66,143,218,526,1545,6244
66,89,101,392,1039,3961,15684
66,66,146,256,510,1640,nan
66,95,129,335,854,3125,nan
66,102,206,884,3316,12864,nan
66,89,150,168,370,691,nan
66,66,97,101,158,343,nan
66,66,66,109,109,171,334
76,152,264,947,2478,5509,nan
90,158,218,424,1542,3223,nan
84,198,396,826,1646,5485,nan
66,140,269,764,1992,3818,nan
90,126,304,743,1731,7406,nan
90,117,334,786,1772,5998,nan
66,66,120,289,945,2580,nan
66,138,246,628,1730,4674,nan
66,66,116,230,470,1673,nan
90,122,230,481,1353,3540,nan
66,66,136,217,471,955,nan
66,175,260,528,1059,5221,nan
66,144,291,758,1850,4484,nan
79,115,221,406,738,1981,7696
83,147,284,796,2773,10110,nan
83,147,280,799,2678,10060,nan
83,147,280,817,2658,10243,nan
83,147,273,852,2774,10180,nan
83,147,273,853,2721,10126,nan
83,147,273,850,2804,10370,nan
83,147,273,856,2872,10624,nan
83,147,273,834,2830,10449,nan
83,147,273,831,2875,10779,nan
83,147,315,857,2848,11030,nan
73,110,235,598,2357,10212,nan
66,83,157,222,664,1414,nan
66,66,66,190,290,723,nan
66,74,105,241,738,2737,nan
66,124,276,636,2720,8188,nan
66,89,270,840,2712,8903,nan
66,108,304,1336,5761,24747,nan
66,108,272,804,2454,7423,nan
66,74,136,332,1176,4631,nan
66,66,66,66,66,545,972
66,66,66,319,544,779,1208
66,66,66,457,1072,3330,9271
66,66,66,492,1229,3822,13419
87,144,278,807,2787,10421,nan
79,115,317,614,2079,6245,nan
79,115,317,627,2062,6231,nan
66,66,66,279,414,510,nan
66,66,66,263,522,808,nan
66,66,66,247,448,864,nan
66,66,66,250,437,1040,nan
66,66,66,236,448,955,nan
66,66,66,262,502,1736,nan
66,66,66,251,542,1074,nan
66,96,119,264,602,1176,nan
66,129,275,763,2046,5694,nan
66,127,227,558,1664,6071,nan
66,94,230,410,1600,4878,nan
83,97,448,691,1856,3008,nan
77,137,405,1331,4109,16538,nan
76,106,127,397,759,1834,nan
90,144,298,602,2646,7742,nan
70,113,230,468,1344,3638,nan
66,118,179,271,879,1790,nan
91,152,429,1100,4211,17872,nan
74,124,355,853,3180,12196,nan
66,66,253,567,1752,5312,nan
66,159,286,763,2311,10013,nan
66,161,286,761,2342,10158,nan
91,154,286,1223,3832,14539,nan
66,94,211,434,1367,5509,nan
81,130,268,825,2016,5473,nan
66,94,188,471,1278,2971,nan
66,97,112,140,239,511,nan
79,165,360,1004,2730,11749,nan
66,151,292,832,1731,5221,nan
66,165,224,522,1521,3896,nan
83,155,310,612,1806,5675,nan
66,106,201,491,1209,3177,nan
82,124,270,687,1476,5351,nan
76,106,131,401,773,1749,nan
74,124,350,859,3108,12181,nan
66,118,179,271,883,1795,nan
66,88,175,326,846,3452,nan
66,66,240,342,942,3262,nan
66,88,172,342,822,3399,nan
66,126,204,489,901,2699,nan
90,142,440,1081,3610,18887,nan
66,111,171,364,937,2701,nan
91,154,286,1229,3902,14818,nan
66,133,184,419,1026,3923,nan
66,66,66,66,672,1306,nan
81,146,299,554,1341,4507,nan
75,115,248,587,1458,3905,nan
66,80,180,345,977,2151,nan
66,77,180,385,1528,6623,nan
87,173,350,810,2047,5430,nan
66,104,125,198,485,909,nan
66,66,109,137,265,763,nan
66,66,125,66,312,779,nan
66,83,108,226,477,1340,nan
66,94,66,392,820,1812,nan
66,66,96,125,424,1079,nan
72,77,172,460,1401,4795,nan
66,66,66,290,533,1235,nan
66,66,66,314,515,702,nan
66,66,66,298,586,1468,nan
66,96,119,294,696,1428,nan
66,66,66,322,646,1023,nan
66,66,66,298,589,1018,nan
91,130,233,839,1703,4653,nan
66,111,165,288,500,1018,nan
66,66,198,384,532,872,nan
66,66,234,398,871,2068,nan
66,66,203,418,583,981,nan
66,66,153,247,404,799,nan
66,88,111,325,884,2172,nan
66,66,122,369,1094,1920,nan
66,66,206,371,585,1062,nan
90,130,324,829,1850,6568,nan
66,91,122,226,621,1826,nan
66,82,130,310,952,3236,nan
66,89,66,192,373,1209,nan
66,86,104,299,609,2401,nan
66,77,112,247,529,1679,nan
66,97,66,158,182,701,nan
66,82,66,224,455,1197,nan
66,66,230,472,1339,4865,nan
77,91,223,447,837,2318,nan
73,97,166,393,1033,3053,nan
77,91,223,440,746,1950,nan
69,70,196,237,616,1764,nan
74,98,234,520,1105,3328,nan
66,118,201,405,1436,4160,nan
83,173,524,2015,9292,46384,nan
66,66,66,580,1467,3792,nan
66,66,66,66,347,556,nan
66,141,182,318,853,1607,nan
91,124,177,422,1350,3030,nan
66,66,66,189,309,760,nan
66,66,161,306,820,2478,nan
66,66,173,345,678,2109,nan
90,105,133,469,784,1942,nan
90,126,287,405,726,1468,nan
66,66,66,402,745,1225,nan
66,138,235,591,1301,4014,nan
66,103,82,245,352,919,nan
66,66,147,274,482,1594,nan
66,66,66,402,752,1218,nan
90,97,182,373,787,1621,nan
66,66,66,209,283,446,nan
66,81,205,286,914,2877,nan
90,105,133,468,765,2065,nan
83,66,121,493,1003,3929,nan
66,89,213,424,1737,6790,nan
66,118,168,425,1041,3044,nan
66,118,168,432,1048,3074,nan
75,126,267,501,1603,4736,nan
75,126,264,522,1703,4974,nan
83,163,342,901,2474,9247,nan
88,110,228,453,1361,4193,nan
88,110,216,432,1378,4002,nan
88,110,228,445,1322,4153,nan
88,110,217,431,1335,3937,nan
83,163,339,882,2418,9225,nan
70,153,282,778,2267,6362,nan
70,155,296,785,2148,6090,nan
90,137,303,1028,3066,11532,nan
80,134,282,845,1697,4164,nan
84,150,285,656,1662,4808,nan
66,132,226,499,1627,5602,nan
79,154,300,721,2178,9497,nan
74,109,212,586,1451,5177,nan
91,155,394,835,3134,10702,nan
85,156,367,1041,4146,16709,nan
76,122,272,631,1735,5447,nan
83,119,372,889,2948,10517,nan
90,151,356,831,2934,11617,nan
66,169,271,460,1862,4094,nan
66,140,218,598,1845,6573,nan
80,141,276,770,1756,4094,nan
83,89,151,263,1016,3669,nan
91,144,276,626,2011,6857,nan
66,134,218,647,2208,7784,nan
66,137,297,873,2266,6820,nan
74,120,237,606,1659,5323,nan
66,154,325,630,2539,9227,nan
66,147,267,784,1316,4215,nan
66,140,255,421,1084,2832,nan
87,106,217,660,1477,4710,nan
75,120,212,629,1422,4293,nan
66,102,162,256,521,2824,nan
75,94,251,335,766,1947,nan
66,66,150,257,303,657,nan
66,66,66,179,225,531,nan
66,101,206,544,1066,2911,nan
66,66,151,270,475,749,nan
66,66,151,216,345,1197,nan
75,155,297,629,1597,5398,nan
66,98,66,344,745,1441,nan
81,131,317,1084,4005,16803,nan
85,167,355,811,2492,6817,nan
66,66,302,494,620,2708,nan
66,77,131,469,1244,3671,nan
66,101,141,361,958,3289,nan
66,66,66,370,569,1259,nan
90,111,163,344,884,4380,nan
66,66,132,187,416,1157,nan
66,66,66,318,579,878,nan
66,101,141,256,954,3260,nan
66,145,321,638,2646,8042,nan
66,66,226,495,1442,4435,nan
66,66,338,819,3039,11258,nan
66,98,230,782,3754,16874,nan
66,126,311,971,2918,7841,nan
66,66,236,408,767,1859,nan
66,97,164,315,848,3128,nan
83,193,302,1135,3157,11341,nan
83,180,440,964,3794,11329,nan
83,192,327,677,3498,11554,nan
85,124,460,1224,2803,9907,nan
74,103,159,402,1042,3417,nan
74,103,159,395,1040,3447,nan
70,86,177,469,1218,3689,nan
70,86,177,464,1197,3639,nan
82,150,350,939,2987,10411,nan
66,99,104,380,770,1694,nan
77,147,342,1041,3013,10151,nan
66,66,66,478,1003,1956,nan
66,112,242,448,1698,4611,nan
84,184,409,1208,3528,10639,nan
66,66,270,403,1156,4605,nan
66,66,66,66,273,374,nan
66,94,214,455,1178,5188,nan
66,66,66,66,66,3712,nan
66,66,66,66,66,3961,nan
66,66,66,66,66,3404,nan
75,130,294,631,1868,4731,nan
75,115,256,677,1851,5329,nan
66,74,141,223,640,1053,nan
66,101,96,278,755,1651,nan
66,74,122,251,510,1434,nan
66,91,153,283,705,1313,nan
90,144,363,1023,3409,10890,nan
66,66,143,229,481,990,nan
66,66,172,286,749,2602,nan
66,133,224,541,1414,3401,nan
66,130,200,445,1017,4099,nan
88,116,201,391,1396,3823,nan
87,144,268,556,1274,3456,nan
66,93,115,290,634,1902,nan
66,66,109,260,512,1339,nan
66,85,255,495,1320,4707,nan
66,66,166,372,885,2509,nan
79,154,296,712,2140,9633,nan
66,154,292,704,2208,9317,nan
90,161,249,414,1902,4006,nan
90,104,277,945,2232,6365,nan
66,87,135,350,774,2141,nan
83,97,208,310,756,2196,nan
85,143,240,483,1121,3028,nan
82,106,151,577,1283,3609,nan
76,106,153,569,1243,3427,nan
66,92,161,342,775,2655,nan
90,151,356,831,2934,11612,nan
79,111,239,465,1188,3706,nan
90,144,297,1104,3694,12269,nan
90,169,400,961,2866,13618,nan
89,161,411,844,2357,6899,nan
66,66,97,97,97,97,nan
66,66,66,66,66,200,nan
66,66,200,312,1161,3387,nan
66,66,66,565,1208,2201,nan
87,200,495,1570,6087,23465,nan
66,66,66,411,1338,2120,nan
85,176,473,1608,6008,23598,nan
66,66,66,566,1148,2128,nan
66,66,66,411,1441,2241,nan
66,66,66,725,1365,3252,nan
85,113,257,682,2222,7686,nan
85,108,288,736,2405,7896,nan
83,106,241,477,902,2337,nan
66,66,66,390,1245,1862,nan
79,117,214,533,1621,5735,nan
66,117,203,537,1884,6699,nan
90,153,352,1045,3751,15652,nan
66,66,66,652,1460,3590,nan
91,133,353,1023,3354,11692,nan
83,121,278,759,2298,8598,nan
87,145,396,1055,3390,12307,nan
80,109,182,603,1463,4185,nan
90,105,292,653,1430,4076,nan
66,122,257,505,802,2112,nan
66,66,186,257,690,2448,nan
77,106,167,256,567,1528,nan
75,111,201,497,1214,3551,nan
81,134,290,766,2091,8478,nan
71,106,241,625,1431,3966,nan
91,123,336,815,1942,3924,nan
66,66,66,125,147,176,nan
87,119,266,783,2752,10110,nan
91,134,480,1221,4762,17544,nan
66,66,66,125,147,176,nan
82,110,259,746,2586,9979,nan
91,126,438,1102,3854,12632,nan
88,167,426,1325,4873,18448,nan
90,142,264,802,2750,9843,nan
95,175,437,1361,4872,18077,nan
66,66,66,125,147,176,nan
81,137,281,666,2479,8969,nan
66,66,66,125,147,176,nan
66,111,173,252,761,2101,nan
77,147,357,1014,2694,10290,nan
66,133,233,620,2332,7828,nan
66,108,139,301,439,1502,nan
75,126,345,685,1878,5467,nan
83,83,126,126,518,1144,nan
66,66,66,414,608,1901,nan
66,131,198,628,1305,2744,nan
66,66,66,322,469,1415,nan
66,66,161,308,598,1336,nan
66,66,105,151,251,540,nan
66,66,66,260,388,508,nan
66,85,95,216,356,758,nan
66,93,148,300,590,1667,nan
66,66,66,308,636,1641,nan
66,66,66,308,621,1660,nan
66,66,245,406,526,1868,nan
66,66,66,66,627,1094,nan
66,66,233,415,1207,2944,nan
66,66,66,66,627,1113,nan
90,144,295,861,2852,10153,nan
85,171,491,1603,6124,23845,nan
83,112,140,228,371,492,nan
66,99,119,267,550,996,nan
66,66,134,209,418,852,nan
74,111,191,469,1445,5025,nan
66,66,111,140,184,212,nan
66,133,359,583,1638,4238,nan
76,111,294,592,1156,3747,nan
75,101,184,873,3341,17562,nan
66,66,178,223,1247,3152,nan
73,66,241,930,3432,13816,nan
74,84,269,779,2843,10828,nan
66,77,154,351,912,3410,nan
66,66,246,481,1343,3346,nan
66,66,66,66,143,200,nan
66,103,139,240,487,2011,nan
66,66,127,295,598,1620,nan
66,66,66,279,434,769,nan
66,66,216,369,928,2699,nan
66,89,171,367,918,2564,nan
66,66,225,288,733,1420,nan
77,120,266,528,1362,4505,nan
81,106,211,440,1180,3381,nan
81,106,211,439,1187,3213,nan
87,151,364,1124,3604,13560,nan
76,128,287,724,2315,7646,nan
66,122,171,335,1023,3168,nan
66,66,66,66,66,2269,nan
73,137,373,1135,3524,11910,nan
77,135,319,1076,3239,11101,nan
73,143,346,1102,3368,11456,nan
90,111,309,532,1263,2917,nan
90,108,279,460,1491,3510,nan
91,133,353,1023,3354,11621,nan
89,139,377,1292,4790,18141,nan
66,85,237,651,1445,4161,nan
66,85,232,713,1628,5002,nan
66,115,153,185,432,1197,nan
66,109,164,298,473,1159,nan
91,147,331,816,1639,4706,nan
66,129,301,683,1540,5137,nan
83,100,294,592,1234,4687,nan
66,77,87,236,433,1118,nan
90,134,307,834,3449,12111,nan
75,111,387,911,2592,10823,nan
83,155,259,717,1643,3422,nan
91,113,364,906,2380,6950,nan
73,104,146,283,772,2060,nan
91,140,329,778,2561,6696,nan
66,66,109,190,310,811,nan
66,66,107,198,481,971,nan
77,137,312,891,3825,13206,nan
75,123,251,932,2718,10182,nan
66,66,66,66,66,889,nan
66,66,101,144,352,641,nan
66,66,66,344,619,1803,nan
66,127,286,572,1421,4771,nan
66,98,132,148,204,1122,nan
91,192,367,1258,3778,12418,nan
66,66,66,120,185,540,nan
66,111,246,660,2001,6030,nan
66,122,227,453,1475,4042,nan
66,66,175,339,1084,3514,nan
84,175,380,1032,4353,15328,nan
66,66,209,336,442,567,nan
66,66,66,66,66,2516,nan
73,116,213,634,1929,5766,nan
66,66,66,254,350,616,nan
91,138,257,551,1665,2962,nan
66,66,66,66,739,1294,nan
66,66,66,426,607,1088,nan
66,66,66,630,1468,3925,nan
66,118,237,533,1126,2671,nan
66,66,66,66,66,2748,nan
73,94,194,604,1528,5407,nan
66,66,66,690,1714,4031,nan
66,66,66,257,501,1138,nan
66,66,66,262,472,765,nan
66,66,66,66,374,729,nan
66,66,122,162,281,667,nan
87,148,332,876,2855,9605,nan
66,66,224,373,597,2823,nan
73,95,169,297,602,1681,nan
75,124,290,636,2712,9472,nan
73,66,168,769,2312,11995,nan
66,66,227,409,980,4959,nan
66,147,225,589,959,2756,nan
90,184,380,819,1474,3041,nan
90,119,356,545,1487,2456,nan
66,66,111,140,168,240,nan
66,97,111,204,352,1016,nan
66,113,188,342,1247,2515,nan
91,133,329,680,1352,2762,nan
66,111,423,1350,4169,19060,nan
66,97,106,499,1620,5011,nan
70,90,133,373,663,1699,nan
66,83,160,303,917,3218,nan
90,122,168,445,882,2280,nan
66,66,83,125,151,177,nan
75,107,230,488,1135,2778,nan
66,126,204,564,1990,7782,nan
66,66,144,243,870,2077,nan
66,112,235,525,1179,2872,nan
66,66,101,172,266,289,nan
66,66,216,453,1557,4198,nan
66,66,178,717,2891,12911,nan
66,150,196,598,2977,9066,nan
66,66,337,714,1514,4986,nan
66,66,318,973,3350,12039,nan
66,102,290,870,4337,12783,nan
66,66,66,396,909,2621,nan
83,133,222,419,968,2209,nan
66,142,212,420,1656,4095,nan
77,101,195,560,1450,4714,nan
91,126,231,310,772,1858,nan
66,66,66,535,1049,4280,nan
66,66,66,649,1368,4598,nan
66,98,257,688,2768,10779,nan
79,144,260,782,3224,18901,nan
66,66,66,644,1362,4629,nan
79,83,148,300,632,1212,nan
66,102,127,245,402,814,nan
83,101,122,241,338,1056,nan
83,104,118,382,467,913,nan
66,91,141,277,614,1169,nan
83,134,206,502,1535,5587,nan
74,100,176,359,1154,2775,nan
66,77,114,181,584,1533,nan
66,70,109,118,275,473,nan
66,97,97,152,640,2846,nan
66,97,140,232,545,1755,nan
66,90,111,133,168,189,nan
66,97,129,417,1958,11060,nan
66,104,111,130,222,375,nan
66,89,140,241,580,1850,nan
66,97,111,175,209,863,nan
74,98,167,328,758,2736,nan
66,97,133,252,446,1080,nan
66,95,115,161,362,956,nan
76,102,140,194,474,1222,nan
81,113,168,440,1063,2891,nan
66,83,138,242,527,1386,nan
66,102,123,211,479,1403,nan
66,66,104,146,231,454,nan
66,97,104,166,361,1699,nan
66,99,124,159,435,1761,nan
66,100,156,519,2468,14107,nan
66,66,66,66,139,139,nan
66,94,120,208,475,1572,nan
66,104,137,257,735,3689,nan
66,89,108,168,311,555,nan
66,103,134,193,369,1117,nan
66,82,134,215,453,1692,nan
66,97,111,126,233,351,nan
66,99,148,254,903,4154,nan
74,97,123,228,483,1818,nan
81,95,163,353,940,4025,nan
79,88,122,240,581,2540,nan
83,101,221,529,1844,9107,nan
87,104,176,309,613,2800,nan
66,93,145,224,564,1739,nan
70,74,166,254,537,941,nan
66,90,129,166,285,828,nan
80,124,303,800,1949,7424,nan
81,90,122,217,885,3724,nan
66,97,104,143,275,582,nan
66,97,133,171,524,1122,nan
76,83,109,267,628,1556,nan
66,83,101,229,417,1329,nan
85,104,118,181,301,650,nan
66,89,151,350,1149,6487,nan
66,66,117,162,427,1276,nan
66,104,129,366,1920,11796,nan
66,97,114,243,590,2395,nan
66,111,134,202,549,1273,nan
66,102,136,168,372,1132,nan
66,91,109,251,562,2328,nan
66,95,117,154,332,838,nan
66,97,128,194,382,952,nan
81,142,265,774,2050,6895,nan
66,87,113,208,665,1958,nan
66,97,115,150,319,1037,nan
73,89,177,351,784,2560,nan
66,85,95,142,332,787,nan
66,81,114,240,910,4076,nan
66,91,122,168,471,1423,nan
66,82,135,179,354,610,nan
66,94,109,158,356,812,nan
74,90,178,311,824,2549,nan
66,66,66,66,139,168,nan
66,104,141,292,964,4457,nan
66,101,122,265,704,1904,nan
66,66,182,279,578,1558,nan
66,66,113,203,533,1329,nan
70,130,316,1631,7733,36393,nan
74,91,141,284,617,1991,nan
66,104,158,362,882,1720,nan
66,66,250,418,531,2049,nan
66,66,66,213,305,680,nan
66,84,142,234,806,2335,nan
66,151,237,410,796,1433,nan
66,94,122,289,514,1605,nan
66,66,281,749,1524,3319,nan
98,194,544,1504,5739,21720,nan
88,149,275,873,2928,10583,nan
66,66,66,338,480,873,nan
66,106,189,425,1022,2562,nan
75,106,203,524,1421,3381,nan
66,91,116,176,529,997,nan
66,98,105,187,518,1143,nan
66,66,66,324,546,1977,nan
66,66,66,206,271,473,nan
66,124,170,337,1025,3087,nan
66,124,171,329,1012,3040,nan
91,112,183,544,1686,4774,nan
85,133,210,610,2026,6546,nan
66,66,329,557,2139,4716,nan
66,155,286,832,1989,6343,nan
66,168,253,736,1291,2999,nan
66,66,319,598,1231,2909,nan
66,66,66,711,1315,2972,nan
66,66,365,624,2351,5644,nan
66,66,66,125,139,154,nan
66,97,111,126,168,254,nan
66,66,111,111,196,210,nan
90,115,389,1112,3943,15040,nan
66,66,111,125,125,125,nan
66,66,66,576,1077,1714,nan
66,126,290,887,2864,11229,nan
77,102,228,542,1805,6686,nan
75,109,250,986,4567,24479,nan
77,115,260,1082,5215,30614,nan
79,111,191,277,758,1475,nan
79,111,191,281,843,1698,nan
66,108,140,381,624,1555,nan
74,108,216,545,1768,6496,nan


==> data/storage_ds_raw.csv <==
l2,l3,l4,l5,l6,l7,l8
27,76,154,389,2419,7248,nan
6,2,2,161,306,881,nan
2,10,20,173,482,1205,nan
2,31,164,737,2770,11288,nan
2,31,164,739,2770,11307,nan
6,2,17,168,359,940,nan
2,31,164,739,2781,11270,nan
2,54,163,483,788,2340,nan
19,2,99,245,999,2825,nan
2,41,133,454,1221,4925,nan
10,93,310,1171,3643,12273,nan
2,52,69,275,850,3363,nan
24,86,259,1358,3069,8740,nan
11,91,318,703,2544,8929,nan
11,24,73,148,704,2353,nan
11,24,73,142,682,2148,nan
24,105,324,910,2487,8369,nan
2,76,125,264,885,2438,nan
23,58,187,652,3237,10918,nan
15,51,275,761,2654,9448,nan
9,2,104,240,2050,4897,nan
2,47,139,315,1448,4905,nan
17,45,129,778,2419,8302,nan
23,62,329,1194,4254,15765,nan
2,76,208,897,3102,11983,nan
19,92,315,1282,5176,20663,nan
21,74,296,947,3022,12005,nan
19,48,76,119,161,218,nan
2,31,46,233,1139,3033,nan
23,77,197,449,841,1800,nan
2,44,200,936,1953,4216,nan
2,24,80,408,579,1539,nan
2,36,97,455,1052,2645,nan
27,65,321,1212,5823,25054,nan
27,88,378,932,3652,12801,nan
26,40,54,167,365,1861,nan
5,10,23,52,322,874,nan
2,87,245,1012,4307,12200,nan
23,81,340,1749,6366,25003,nan
26,70,285,1039,4962,18309,nan
26,70,295,1065,5017,18232,nan
23,47,241,661,1762,6070,nan
2,2,213,429,1540,4622,nan
13,38,209,643,1436,5301,nan
19,44,147,519,1914,6697,nan
21,55,116,448,1258,3891,nan
2,76,148,633,1116,3346,nan
23,63,126,699,1433,3173,nan
19,67,277,691,2563,7065,nan
2,2,34,34,260,894,nan
2,62,104,218,660,1436,nan
2,2,2,65,328,803,nan
2,2,2,101,176,525,nan
17,49,268,576,1603,5495,nan
2,2,47,87,232,625,nan
19,10,58,153,742,1711,nan
2,55,170,311,2406,7174,nan
10,73,181,538,1888,6888,nan
6,53,206,758,2739,10690,nan
6,46,168,599,2805,11065,nan
2,2,256,520,1227,3390,nan
2,55,132,389,779,1549,nan
7,73,457,1245,4777,15318,nan
19,33,268,753,2397,8727,nan
19,75,289,842,3537,12294,nan
2,9,154,363,1365,3325,nan
15,55,189,737,2638,10203,nan
13,41,102,276,1443,4360,nan
2,20,96,228,955,6136,nan
2,2,2,838,2536,4922,nan
2,2,209,749,2324,8187,nan
2,2,2,557,1578,3202,nan
2,2,134,460,1274,4919,nan
2,2,2,529,949,2435,nan
2,33,267,1000,2532,9041,nan
2,76,178,419,2734,8876,nan
2,2,2,2,2559,4721,nan
2,91,341,1302,4921,18776,nan
2,48,301,895,2971,9845,nan
2,2,2,2,2,2,nan
2,2,2,2,2,2,nan
2,2,2,2,2,2,nan
25,57,231,1440,4571,19817,nan
2,41,228,724,2732,8960,nan
23,72,269,786,2158,7272,nan
11,64,468,2658,10306,44135,nan
2,55,519,2153,10103,43222,nan
23,78,278,760,2097,7518,nan
21,74,269,1072,3809,15700,nan
2,54,89,312,1173,3843,nan
23,95,338,1401,5264,20951,nan
2,2,61,244,497,1054,nan
2,2,2,2,2,748,nan
24,84,312,1530,5498,22744,nan
24,44,284,1176,5208,18788,nan
12,134,520,2142,9228,36826,nan
24,120,391,1988,8003,33374,nan
2,53,108,688,2611,13388,nan
17,85,403,1417,3698,11637,nan
2,2,97,315,775,1531,nan
2,31,44,212,728,1652,nan
16,31,155,350,1076,2851,nan
2,2,105,224,447,1809,nan
11,50,138,484,1377,5617,nan
2,37,95,263,1629,4852,nan
2,13,43,137,542,1497,nan
18,51,127,767,1888,7080,nan
6,35,151,393,1670,4942,nan
18,51,119,781,1929,6707,nan
12,103,356,977,3267,16330,nan
2,2,2,554,1612,3930,nan
2,2,2,2,1587,3610,nan
6,36,112,518,1924,5739,nan
6,36,112,523,1946,7330,nan
15,63,149,814,2326,6290,nan
23,62,143,659,1505,5264,nan
2,2,109,702,2254,8618,nan
2,2,2,599,1257,2158,nan
19,23,170,216,786,1498,nan
16,30,131,292,718,1722,nan
2,58,129,380,702,2172,nan
24,38,224,339,1276,3946,nan
18,23,110,141,518,1395,nan
2,31,101,103,339,1453,nan
24,53,244,440,1299,4211,nan
2,2,52,135,343,744,nan
2,2,127,305,1294,8839,nan
2,2,132,316,1310,8685,nan
2,2,2,232,1109,3594,nan
23,59,195,793,6477,40033,nan
19,61,265,1627,16425,102062,nan
2,2,74,204,778,6253,nan
26,126,333,1457,5844,25241,nan
19,76,259,1211,4695,17679,nan
26,90,410,1501,6245,25175,nan
24,2,277,744,2953,11760,nan
2,2,140,356,645,2722,nan
15,81,259,970,3706,14221,nan
26,80,180,969,3313,11698,nan
2,76,299,1265,3096,15394,nan
16,53,151,708,2065,5087,nan
2,39,182,257,940,2851,nan
19,40,150,292,849,3519,nan
2,20,64,114,233,1251,nan
17,20,44,141,373,921,nan
17,53,108,808,2298,5534,nan
7,10,136,368,1054,3094,nan
2,13,59,153,421,1157,nan
2,38,59,127,307,751,nan
15,80,187,664,2832,11520,nan
2,2,77,118,303,998,nan
2,2,2,584,1046,5028,nan
2,2,2,258,676,2087,nan
2,2,82,218,525,2190,nan
2,2,2,472,1383,5150,nan
24,104,397,1459,5780,22597,nan
23,36,161,438,2696,11326,nan
2,2,74,248,1256,4164,nan
2,2,58,96,148,229,nan
2,31,98,215,681,3023,nan
11,40,47,120,745,1704,nan
15,40,50,113,731,1819,nan
16,40,49,121,757,1993,nan
16,40,49,120,740,1970,nan
2,38,150,363,1259,3011,nan
2,92,512,1735,6557,27941,nan
26,61,222,932,3255,11321,nan
2,83,203,538,2319,10208,nan
2,32,138,430,1562,6276,nan
2,31,128,445,1590,6271,nan
6,30,127,417,1543,6151,nan
19,52,209,851,3265,12519,nan
19,58,230,1072,4380,18128,nan
2,2,75,638,2560,10928,nan
13,46,109,471,1389,4345,nan
13,46,109,471,1388,4280,nan
11,31,96,295,1213,3867,nan
11,31,94,281,1205,3851,nan
2,41,166,484,1431,3549,nan
2,51,86,175,723,2298,nan
7,30,147,424,1337,5229,nan
2,45,159,566,2185,8575,nan
23,81,340,1272,4463,17851,nan
11,44,190,801,3288,12044,nan
2,2,2,522,899,1720,nan
2,84,238,1162,5477,26206,nan
2,25,58,107,306,735,nan
19,48,109,584,1280,2785,nan
26,80,268,1046,5077,18046,nan
23,81,347,1908,6302,24843,nan
2,2,162,424,1229,4733,nan
2,80,252,1319,4913,22103,nan
2,56,145,485,2364,9862,nan
2,47,94,122,728,1574,nan
2,25,58,107,306,735,nan
2,64,196,1114,7365,37457,nan
2,2,2,2,2,1785,nan
2,2,107,200,757,2079,nan
23,55,210,855,3395,13222,nan
2,52,115,172,757,2410,nan
2,63,126,555,1552,3211,nan
2,2,208,440,758,1484,nan
2,2,13,127,440,1580,nan
2,2,2,77,272,697,nan
2,2,66,103,282,770,nan
2,2,2,564,1832,2523,nan
9,35,229,336,1135,3298,nan
11,45,120,615,1610,5143,nan
2,17,38,237,457,1004,nan
2,2,2,280,602,1697,nan
24,115,447,1180,2945,7409,nan
2,31,84,212,857,3995,nan
2,24,258,680,1595,4651,nan
2,47,118,235,488,1378,nan
6,20,17,208,1640,5089,nan
21,57,194,694,2555,9484,nan
2,2,92,333,1148,4134,nan
13,52,117,607,1884,5701,nan
2,25,105,401,1151,4269,nan
2,45,98,143,385,2305,nan
21,75,259,785,2384,7983,nan
2,62,191,594,2441,9457,nan
6,60,219,811,3147,11518,nan
2,49,115,353,1292,3896,nan
2,44,280,1288,3902,14845,nan
26,55,221,742,1508,7356,nan
2,52,171,762,1633,5190,nan
2,71,154,256,1909,5209,nan
27,73,176,1183,2896,10429,nan
27,106,637,2331,8151,33871,nan
19,83,524,2036,7368,28135,nan
15,60,133,394,1262,2855,nan
21,17,160,543,1010,3340,nan
2,2,97,133,405,1339,nan
2,2,2,160,189,826,nan
2,2,2,220,450,1806,nan
11,71,312,783,1932,5956,nan
2,2,73,208,555,1335,nan
9,10,28,84,188,445,nan
19,24,44,74,175,351,nan
10,73,251,629,1473,4762,nan
6,45,210,1016,4503,18927,nan
6,45,207,1017,4414,18261,nan
11,62,213,807,2988,12021,nan
2,2,2,144,526,1440,nan
11,71,312,735,1838,5622,nan
2,2,2,2,394,952,nan
6,61,330,1108,4117,15608,nan
13,35,259,834,1749,5045,nan
2,33,72,266,507,1816,nan
13,45,190,328,535,1890,nan
2,33,65,132,552,1825,nan
2,76,161,526,1417,4794,nan
11,95,242,1344,3897,10309,nan
2,35,134,352,1660,4809,nan
26,68,168,805,1710,4768,nan
2,47,125,281,708,1652,nan
2,73,134,259,558,1151,nan
2,2,2,709,1864,3854,nan
2,2,2,744,2066,4322,nan
2,50,72,146,277,607,nan
2,2,102,166,306,569,nan
2,2,75,155,249,1135,nan
11,50,158,517,1372,5517,nan
2,36,92,291,1655,4754,nan
11,37,293,879,2121,8151,nan
2,67,192,1060,6307,38186,nan
2,76,238,913,1989,6748,nan
26,79,169,586,1433,8916,nan
2,2,106,217,705,2228,nan
20,62,120,448,1484,3145,nan
2,2,213,509,805,3542,nan
7,46,110,603,1456,4670,nan
2,12,120,418,838,1321,nan
2,60,190,1125,4492,17342,nan
2,45,138,371,1010,4503,nan
2,36,112,461,1489,3545,nan
2,26,84,245,538,1625,nan
2,40,84,177,471,1540,nan
9,38,101,434,1608,5695,nan
5,56,189,833,2816,12455,nan
11,85,413,1113,5414,22911,nan
2,63,250,849,3429,16028,nan
2,50,232,959,3545,12930,nan
2,35,201,577,3735,14208,nan
2,28,187,914,3105,10766,nan
2,40,129,341,882,2826,nan
11,56,304,780,3067,15703,nan
13,72,200,819,2287,6039,nan
2,2,110,246,846,2456,nan
13,2,152,374,785,4349,nan
18,60,228,752,2717,10256,nan
15,81,239,557,2135,7997,nan
23,52,226,1004,3530,14021,nan
13,69,201,660,999,2794,nan
2,45,152,595,1990,8486,nan
23,52,178,454,2345,7506,nan
13,51,108,497,1890,5125,nan
15,50,156,507,1802,6051,nan
21,65,331,1213,3925,14061,nan
2,97,201,1070,4068,15743,nan
27,78,411,1312,3911,13150,nan
2,41,192,514,906,2276,nan
10,33,191,952,2541,14520,nan
2,25,219,464,2419,6306,nan
11,44,187,407,1663,5620,nan
2,2,55,76,187,337,nan
2,40,97,265,984,3745,nan
19,52,225,842,3400,13812,nan
26,80,233,1075,4256,15106,nan
2,54,170,540,2968,9595,nan
26,98,486,1400,4873,16836,nan
2,33,107,367,1784,8845,nan
15,83,349,1598,7024,29004,nan
2,2,27,265,1607,4603,nan
11,35,95,618,1944,6539,nan
2,2,65,86,442,1061,nan
19,55,84,199,435,1301,nan
2,16,43,104,282,711,nan
2,97,196,465,1410,6879,nan
10,29,165,383,1211,3901,nan
24,69,380,1040,3594,12221,nan
12,81,266,947,1837,6260,nan
11,52,232,509,1161,5356,nan
2,52,275,869,1814,5584,nan
19,26,30,46,87,397,nan
2,2,2,2,1849,4071,nan
20,48,262,583,1227,2424,nan
7,48,147,382,1079,2847,nan
15,69,133,301,700,2246,nan
2,2,2,159,346,523,nan
17,26,138,275,624,1573,nan
23,74,332,1283,4750,19285,nan
15,61,267,644,3292,15578,nan
21,51,135,612,1802,6456,nan
6,19,155,501,1830,6170,nan
23,85,153,426,2258,12816,nan
21,72,303,1117,3819,13633,nan
2,17,135,421,1745,4956,nan
2,2,2,207,360,565,nan
9,70,230,783,3348,9984,nan
2,10,162,534,1154,3967,nan
2,21,79,169,608,1369,nan
2,76,262,844,2487,6864,nan
12,64,225,935,4293,15955,nan
15,62,232,803,2437,7208,nan
2,2,2,325,1154,3394,nan
27,80,192,460,2601,5157,nan
26,97,167,306,1800,4022,nan
2,51,126,433,1842,5756,nan
2,91,300,1321,4855,16303,nan
2,91,321,1193,4547,13964,nan
19,63,319,859,2480,6634,nan
2,33,76,307,785,1603,nan
2,2,2,90,678,2092,nan
23,56,167,437,1805,5151,nan
2,88,167,638,1632,4241,nan
26,69,189,1004,3341,9936,nan
2,49,258,1028,3267,10482,nan
2,49,84,331,1409,4099,nan
2,80,221,857,2033,5454,nan
27,73,186,531,1915,5816,nan
2,59,166,339,1458,3732,nan
2,2,2,2,2687,7048,nan
19,49,167,703,2624,8783,nan
10,62,220,926,2896,10257,nan
15,55,206,717,2508,10431,nan
10,43,205,770,2679,9373,nan
2,37,105,251,1116,3090,nan
13,70,319,1050,4137,16523,nan
6,74,96,2001,5198,17782,nan
27,71,432,1648,4931,20335,nan
27,129,603,2759,11845,50006,nan
2,47,119,345,818,1936,nan
2,2,80,319,703,2528,nan
2,2,80,318,703,2465,nan
2,2,2,2,2656,7104,nan
2,53,131,582,1957,6935,nan
2,2,2,157,253,842,nan
2,2,2,157,253,844,nan
2,2,2,393,1000,2598,nan
30,95,382,1591,5840,22445,nan
2,2,72,116,395,1064,nan
34,158,699,2870,11705,47057,nan
2,2,47,79,100,326,nan
2,2,2,2,920,1356,nan
15,28,61,91,361,1075,nan
2,81,223,390,1736,3096,nan
2,49,203,909,2879,9661,nan
2,10,83,249,660,2090,nan
2,13,40,120,342,1096,nan
2,2,131,310,634,1452,nan
24,60,300,1085,4217,15407,nan
2,2,79,137,525,1337,nan
9,12,67,296,872,2188,nan
2,2,61,144,1334,3085,nan
2,2,65,174,179,752,nan
2,2,2,2,703,1107,nan
2,23,44,204,578,1661,nan
2,42,99,278,486,768,nan
2,34,226,968,3794,17139,nan
15,68,155,567,1566,6061,nan
2,32,120,304,941,2951,nan
15,58,270,1326,5665,23405,nan
2,2,86,303,530,1858,nan
2,2,118,251,597,2497,nan
2,62,280,470,2460,6786,nan
3,87,245,599,1177,3690,nan
11,37,381,1008,2273,6840,nan
13,74,453,1314,3687,13210,nan
7,24,99,199,308,1449,nan
2,87,247,1012,4072,13763,nan
23,80,398,849,2929,12222,nan
2,89,349,1069,3396,11777,nan
2,62,219,511,2686,8953,nan
11,87,272,1232,4439,12867,nan
23,61,269,883,2946,9558,nan
15,101,290,1199,3684,14286,nan
15,76,280,781,2679,10662,nan
2,62,198,417,2758,8223,nan
2,55,148,250,442,2501,nan
2,2,121,216,437,1371,nan
2,55,148,247,447,2484,nan
2,2,121,216,437,1293,nan
11,51,115,488,1311,4754,nan
2,27,133,414,954,3564,nan
2,20,131,403,1110,4301,nan
2,2,2,163,649,1775,nan
2,33,106,236,852,1232,nan
2,2,2,149,262,949,nan
2,2,203,472,713,2845,nan
2,61,203,295,571,2993,nan
2,2,2,442,670,1100,nan
2,2,181,442,1279,2716,nan
23,72,161,342,682,1362,nan
2,2,11,82,332,1183,nan
2,2,58,84,186,582,nan
2,17,51,111,317,591,nan
19,76,388,1230,4213,16816,nan
2,2,146,451,1914,8094,nan
2,10,79,125,268,692,nan
14,62,232,870,3099,13015,nan
2,2,79,105,318,984,nan
2,35,127,486,2010,9831,nan
19,48,12,805,6628,66437,nan
7,23,74,125,538,1124,nan
23,55,237,469,1250,4252,nan
23,49,106,578,1407,4830,nan
15,69,122,544,1219,3060,nan
20,110,409,1509,5168,21045,nan
23,71,213,536,1321,3012,nan
15,45,123,321,747,1830,nan
15,47,126,325,748,1747,nan
13,45,127,322,804,1815,nan
6,37,83,183,419,967,nan
10,39,126,382,890,2264,nan
18,41,105,270,674,1626,nan
13,91,169,519,1124,5621,nan
9,46,166,585,1996,7236,nan
2,2,2,179,493,1623,nan
2,44,44,570,1702,5424,nan
2,27,71,262,974,3634,nan
2,41,130,591,2125,7569,nan
2,25,96,169,652,1749,nan
13,88,469,1333,3735,13443,nan
13,78,245,1364,3488,10375,nan
13,78,243,1372,3676,11221,nan
2,25,62,156,579,1599,nan
26,67,283,801,3487,13856,nan
11,91,334,1485,5375,19850,nan
13,41,86,427,1989,7071,nan
2,2,2,54,75,93,nan
2,2,2,61,75,228,nan
2,2,2,151,389,1604,nan
2,2,90,112,888,2010,nan
2,2,2,196,382,956,nan
2,2,2,2,284,447,nan
2,44,111,232,491,2037,nan
2,2,25,30,364,702,nan
2,2,2,416,942,1587,nan
2,2,86,149,211,740,nan
2,2,149,353,1235,2990,nan
16,51,225,733,2249,6721,nan
24,69,149,269,490,1792,nan
2,178,689,1799,4733,20909,nan
2,74,1414,5599,23974,136374,nan
2,178,686,1884,6022,29005,nan
2,2,2,372,905,2446,nan
2,2,2,2,1392,3024,nan
7,32,204,878,3894,17477,nan
2,24,84,221,321,1520,nan
15,31,83,280,992,3018,nan
2,2,69,217,306,627,nan
2,38,126,473,1455,3825,nan
2,10,194,699,2397,5424,nan
2,2,187,286,729,1103,nan
2,66,259,791,2300,6087,nan
2,2,2,282,587,1724,nan
9,63,216,749,2980,15869,nan
2,2,2,368,1035,5113,nan
13,54,215,770,3072,14747,nan
12,106,417,1989,9951,56223,nan
16,36,139,465,2144,7973,nan
2,2,143,461,988,3236,nan
2,21,133,255,1435,3135,nan
2,51,150,224,724,3256,nan
2,2,2,2,4473,11124,nan
19,31,74,85,547,1747,nan
23,88,255,892,2133,5738,nan
27,55,154,300,633,1953,nan
2,27,47,51,190,323,nan
17,54,256,1379,5641,27203,nan
2,2,86,200,465,1352,nan
2,2,232,583,2006,5395,nan
2,42,136,808,2343,6387,nan
11,69,288,787,2674,8930,nan
2,2,47,173,265,1386,nan
2,2,114,358,1018,5576,nan
2,81,269,1263,5367,20323,nan
13,42,129,315,3322,8481,nan
25,49,210,971,2455,6745,nan
12,65,129,542,1215,2275,nan
23,40,74,500,1027,2428,nan
13,88,227,1068,2925,7206,nan
2,2,2,2,1399,3890,nan
2,16,107,368,860,3071,nan
2,2,115,342,1135,4107,nan
2,2,47,205,592,1600,nan
2,2,47,47,47,47,nan
2,30,83,304,925,2628,nan
19,41,67,153,1258,2515,nan
2,2,2,395,730,1516,nan
2,2,141,446,1156,3707,nan
19,65,219,830,3086,12376,nan
2,2,155,386,1320,3714,nan
28,103,422,1645,6637,26977,nan
2,25,73,160,695,2636,nan
2,76,229,531,2222,6409,nan
2,58,303,921,2955,9330,nan
2,2,2,859,2398,6437,nan
23,81,334,1027,3766,14628,nan
2,2,2,418,939,1878,nan
2,2,253,313,2682,13516,nan
26,61,282,452,913,3283,nan
2,2,235,531,1646,3300,nan
2,2,173,571,2315,8319,nan
7,34,117,581,1771,6112,nan
17,38,95,389,927,2141,nan
19,33,48,90,146,458,nan
27,59,419,937,3644,15333,nan
27,83,385,860,3072,10601,nan
26,73,256,745,1979,4033,nan
2,2,295,331,3003,15677,nan
2,13,151,654,2658,11335,nan
2,2,82,188,931,6102,nan
2,2,106,196,841,4561,nan
2,2,82,219,854,4219,nan
2,2,110,173,898,3161,nan
2,54,118,440,1317,6427,nan
2,54,106,392,1159,4722,nan
2,20,86,339,1458,6227,nan
2,73,336,992,2559,7484,nan
27,140,835,2659,10505,35276,nan
2,2,119,488,1400,5066,nan
11,30,103,269,594,2257,nan
26,48,182,812,3035,11823,nan
13,56,183,487,1144,2912,nan
10,55,210,796,2586,8836,nan
2,62,224,750,1780,4735,nan
2,2,2,388,1168,8741,nan
15,37,201,733,2245,8149,nan
15,37,201,734,2273,8173,nan
2,15,47,248,1167,4614,nan
2,2,108,187,494,840,nan
2,2,2,2,2,1114,nan
34,136,446,2215,9844,44035,nan
23,49,330,688,1583,3957,nan
26,26,453,1655,5946,19865,nan
13,67,200,820,2205,5897,nan
2,42,289,1030,4436,12589,nan
13,76,241,440,1380,7179,nan
2,76,229,655,1893,6234,nan
2,2,226,660,1543,5989,nan
2,74,231,916,3478,13060,nan
2,49,112,728,3105,11543,nan
2,30,258,886,2242,5887,nan
2,2,325,725,2249,7532,nan
6,56,221,742,2689,8599,nan
2,80,190,535,1975,8128,nan
23,44,317,1498,5468,18146,nan
2,2,279,692,3104,9833,nan
2,2,323,775,3590,9666,nan
2,28,91,160,461,1198,nan
2,52,175,755,1532,5226,nan
26,55,221,728,1565,7437,nan
2,2,130,210,544,1313,nan
2,2,218,365,1411,3746,nan
27,55,130,588,2452,6706,nan
2,2,111,203,459,700,nan
2,2,196,363,1319,2553,nan
2,2,197,327,565,1291,nan
13,67,304,685,1926,6781,nan
19,2,104,210,533,978,nan
2,54,154,335,2095,7413,nan
2,49,113,289,923,5444,nan
2,2,82,128,385,1153,nan
2,44,139,314,961,3704,nan
2,37,92,283,1235,4675,nan
2,2,2,776,1203,2377,nan
2,2,2,851,1908,5542,nan
2,2,2,577,1380,3317,nan
2,46,105,250,561,1197,nan
2,31,31,31,46,160,nan
2,30,30,30,59,447,nan
2,33,33,33,80,325,nan
26,165,553,1989,6683,22440,nan
19,91,240,628,1354,3260,nan
2,65,176,321,1806,4720,nan
2,62,156,317,1649,3706,nan
19,33,188,662,3279,13614,nan
2,78,136,466,912,3852,nan
2,24,59,129,517,1525,nan
2,38,90,352,1310,4853,nan
11,18,74,164,348,905,nan
2,2,68,123,185,671,nan
2,80,139,486,945,3359,nan
19,40,163,306,737,1763,nan
2,19,89,544,557,1111,nan
2,2,94,252,1419,4264,nan
2,2,92,282,1457,4032,nan
2,2,98,275,1632,4438,nan
2,2,91,252,1244,3496,nan
2,2,2,2,659,1361,nan
2,2,2,2,756,1419,nan
2,74,195,531,2070,6800,nan
24,92,192,506,2199,6358,nan
10,107,257,810,1961,5969,nan
2,31,68,286,1271,4175,nan
2,87,161,711,1360,3212,nan
2,76,268,493,2144,4914,nan
2,2,222,435,1866,3815,nan
2,59,192,865,1568,3898,nan
2,73,181,915,2197,6344,nan
2,2,2,673,1722,5329,nan
2,2,2,677,1684,5602,nan
2,18,125,372,898,2728,nan
2,27,77,387,1246,4634,nan
11,38,76,406,1488,3257,nan
2,2,184,517,1352,9134,nan
16,46,100,246,427,2140,nan
2,2,22,148,333,1449,nan
2,2,50,266,784,3389,nan
10,35,150,627,2162,8977,nan
2,2,12,143,393,1747,nan
9,26,104,616,2247,8496,nan
26,62,327,1394,5311,24074,nan
2,62,227,1121,3877,16728,nan
2,102,485,2078,9611,37775,nan
24,109,342,1515,6033,23041,nan
27,80,194,476,2634,5190,nan
2,54,133,395,823,2255,nan
2,24,55,154,501,2210,nan
11,12,92,328,1675,6936,nan
11,32,78,454,2080,9951,nan
23,26,108,170,838,1811,nan
2,2,2,103,585,1119,nan
2,2,2,158,452,1454,nan
2,2,2,158,452,1480,nan
19,2,59,249,697,2400,nan
2,52,207,921,3384,13791,nan
15,118,399,1823,6985,28215,nan
34,112,112,112,1023,2859,nan
2,6,20,140,542,2643,nan
2,2,2,697,1736,2826,nan
2,23,122,428,1070,4081,nan
2,2,2,264,854,3108,nan
12,30,49,125,414,1663,nan
2,31,222,624,1791,4688,nan
2,2,2,372,912,2740,nan
2,2,2,2,658,955,nan
11,55,283,801,2742,9021,nan
2,2,2,427,840,3017,nan
2,107,191,545,2266,9512,nan
2,2,2,2,1976,4883,nan
2,2,2,2,1665,3977,nan
2,2,2,2,2813,6959,nan
2,2,2,643,1546,3397,nan
2,40,122,366,1087,2686,nan
2,2,182,303,1423,4074,nan
26,55,325,531,1084,2061,nan
2,87,182,605,2662,9538,nan
2,2,82,124,527,1312,nan
2,13,60,430,1548,5461,nan
25,81,345,1515,6162,24322,nan
2,2,2,2,1014,1729,nan
2,2,187,513,1317,3526,nan
2,2,74,271,640,1337,nan
2,2,51,165,480,1354,nan
9,2,47,381,881,1843,nan
2,33,47,190,244,688,nan
2,23,107,264,679,2150,nan
23,42,254,822,2177,6228,nan
2,33,72,379,850,2268,nan
2,31,108,379,1417,4831,nan
2,31,116,332,1216,5179,nan
30,123,403,1489,5655,22167,nan
2,51,136,529,2067,8003,nan
2,2,354,979,3566,9094,nan
2,2,260,636,2671,6966,nan
11,49,161,711,2589,10610,nan
2,83,240,452,1843,4390,nan
2,2,72,183,883,3235,nan
15,21,139,375,2035,6377,nan
2,52,92,516,1272,4004,nan
2,2,81,434,1328,5935,nan
2,2,2,2,1378,1907,nan
2,2,75,378,687,5006,nan
2,2,2,2,1316,2328,nan
2,42,95,431,1602,5840,nan
2,55,55,362,1301,3974,nan
6,33,2,239,364,1095,nan
2,39,72,242,813,3709,nan
2,2,55,148,456,1831,nan
2,2,77,187,722,2071,nan
2,2,77,187,722,2071,nan
2,2,2,2,713,1024,nan
2,2,118,365,485,866,nan
26,87,328,1212,3754,14907,nan
2,2,78,213,927,2574,nan
2,2,78,213,947,2651,nan
2,49,137,345,1793,5820,nan
2,55,135,325,1691,5520,nan
2,49,137,343,1773,5853,nan
2,55,134,325,1695,5520,nan
2,57,159,564,1114,3895,nan
2,46,135,450,1418,4641,nan
27,74,186,640,1407,3610,nan
23,73,193,749,1735,4204,nan
2,2,109,335,1092,3846,nan
19,98,176,719,2948,12119,nan
12,74,288,1033,3718,15355,nan
12,9,94,285,887,2867,nan
5,45,115,241,903,3374,nan
2,2,155,450,791,3519,nan
11,44,121,612,1661,5367,nan
18,67,256,1376,4965,20717,nan
23,65,286,783,2823,13115,nan
2,16,2,221,511,2763,nan
12,20,63,285,1246,5767,nan
12,20,63,286,1395,6444,nan
19,40,279,879,3495,10525,nan
19,77,281,1284,5596,21393,nan
2,52,108,421,1650,7065,nan
9,55,207,805,3346,13249,nan
2,41,101,401,1181,5020,nan
2,10,130,479,2232,10217,nan
2,23,125,526,2479,11675,nan
10,38,342,954,2931,10172,nan
6,50,155,530,1672,6477,nan
23,41,115,585,2158,8607,nan
2,132,399,1490,5044,25470,nan
2,105,184,490,882,6343,nan
26,103,344,1326,6883,33365,nan
2,67,131,615,2603,10853,nan
26,92,380,1368,4466,19304,nan
2,40,189,489,624,3894,nan
2,26,47,93,178,905,nan
19,2,47,220,337,1049,nan
9,46,201,1005,4128,16653,nan
9,44,142,583,2362,9957,nan
9,29,107,571,2131,8384,nan
2,2,2,702,2800,7044,nan
2,2,2,761,2818,8728,nan
2,2,2,792,2342,7050,nan
2,2,166,683,2594,7805,nan
2,2,2,790,3133,11944,nan
2,2,298,914,2569,7339,nan
2,2,179,714,1843,8870,nan
4,58,418,2249,8738,37460,nan
14,30,96,201,880,4400,nan
27,47,194,953,2843,10982,nan
11,26,69,320,969,4542,nan
19,56,162,418,1354,4135,nan
11,2,133,302,1184,5172,nan
11,2,133,280,1122,4981,nan
27,51,415,972,2956,8818,nan
27,51,386,915,2882,8478,nan
2,2,47,61,209,882,nan
23,51,123,459,1560,4991,nan
2,2,54,160,296,831,nan
2,33,77,370,1824,10053,nan
2,54,89,182,376,623,nan
9,19,152,708,4265,20602,nan
2,69,139,311,1815,4026,nan
9,27,58,196,625,1557,nan
9,24,73,268,466,1604,nan
9,24,112,222,468,1380,nan
26,56,181,453,1001,2495,nan
2,2,47,61,76,146,nan
2,2,100,222,442,1884,nan
2,90,239,512,2883,9073,nan
2,34,129,475,764,3804,nan
2,2,154,408,1082,3222,nan
2,33,66,133,327,844,nan
6,18,115,434,1479,4967,nan
11,101,212,708,1907,7218,nan
24,47,248,629,2757,10466,nan
26,18,256,949,3611,15545,nan
2,2,2,2,2,1435,nan
2,2,2,61,75,156,nan
16,34,62,106,191,552,nan
21,49,108,188,311,453,nan
12,12,12,12,12,12,nan
26,98,313,918,3453,12787,nan
2,2,106,132,420,615,nan
2,2,102,144,408,581,nan
22,44,46,99,229,382,nan
22,38,92,141,181,425,nan
22,28,113,142,330,765,nan
24,24,24,24,119,1034,nan
2,2,2,143,329,1067,nan
23,49,270,570,1232,5186,nan
2,44,151,751,3402,16742,nan
2,26,59,239,525,1486,nan
2,47,72,248,685,1574,nan
2,44,73,204,635,1435,nan
2,2,2,179,283,1020,nan
2,29,127,406,1702,6488,nan
2,27,105,402,1928,7683,nan
2,35,101,465,1824,7765,nan
2,27,128,491,2036,9744,nan
2,31,120,529,2479,9891,nan
2,31,133,510,2559,9660,nan
2,16,101,296,958,2704,nan
2,2,2,2,481,877,nan
2,2,93,249,886,1748,nan
2,51,108,233,641,2249,nan
11,88,312,1220,3767,13012,nan
10,42,155,506,1524,6522,nan
2,2,2,59,152,583,nan
2,2,2,54,153,562,nan
2,18,119,236,904,2477,nan
2,30,98,150,865,2228,nan
2,2,198,483,1632,4296,nan
23,33,112,171,715,1415,nan
2,38,91,181,848,2489,nan
9,59,130,463,1403,3400,nan
2,2,34,123,350,1037,nan
19,33,290,486,972,2497,nan
26,102,261,689,3131,10537,nan
19,38,158,497,1827,6772,nan
2,90,282,394,2006,4438,nan
2,2,2,442,946,2708,nan
11,10,92,314,980,2930,nan
26,77,310,1043,4011,17321,nan
19,24,33,49,138,284,nan
19,24,33,49,138,284,nan
13,66,217,817,2576,10037,nan
2,2,128,452,1550,3557,nan
2,2,2,461,845,2005,nan
2,2,2,857,2093,6110,nan
2,2,2,423,728,2823,nan
2,48,119,406,2578,6670,nan
23,43,223,931,2722,7053,nan
2,2,172,585,1800,5399,nan
2,2,2,2,209,96,nan
2,2,2,2,291,330,nan
2,2,56,158,413,1357,nan
2,2,82,212,667,2775,nan
2,26,66,77,342,819,nan
2,2,2,2,202,96,nan
2,2,24,53,183,432,nan
2,2,2,2,2,284,nan
2,2,330,1802,6794,31794,nan
26,70,435,923,3239,11922,nan
2,49,116,304,778,5247,nan
2,2,195,382,931,6140,nan
2,59,136,454,1238,3962,nan
2,2,187,425,1207,6724,nan
2,49,160,606,1169,4293,nan
2,2,226,428,1010,6389,nan
2,74,178,506,1516,4828,nan
2,2,209,465,1165,6935,nan
2,67,176,562,1484,4886,nan
2,2,237,422,1942,6330,nan
2,62,172,562,1518,4973,nan
2,2,203,372,1791,6009,nan
2,2,111,243,1049,4021,nan
2,2,80,261,731,3719,nan
2,2,41,48,207,654,nan
15,19,26,41,327,1851,nan
15,19,26,41,309,1768,nan
2,16,101,189,571,2152,nan
2,2,2,152,235,477,nan
2,2,96,202,474,957,nan
2,40,78,340,1295,4847,nan
11,49,151,501,1222,5564,nan
2,44,84,301,1413,3857,nan
11,87,330,873,2759,11137,nan
2,72,168,279,1295,3184,nan
2,75,332,1439,5701,14463,nan
2,2,2,471,1006,2886,nan
13,47,72,634,1851,6364,nan
2,47,128,689,1483,3361,nan
2,2,203,587,1313,5814,nan
10,96,303,1005,2930,9215,nan
13,67,201,979,3144,11111,nan
2,62,223,685,2845,10972,nan
26,49,181,364,2655,6600,nan
2,94,208,903,1759,4052,nan
2,2,310,798,1894,8101,nan
2,38,197,415,1276,4236,nan
2,2,100,129,328,951,nan
19,34,59,213,667,2252,nan
23,71,209,494,1016,2558,nan
2,2,2,2,75,97,nan
9,47,213,913,3454,11621,nan
2,28,95,405,1662,4804,nan
34,141,595,2623,10994,44524,nan
9,47,159,639,2356,8580,nan
28,150,526,1738,6814,25336,nan
2,70,225,592,2689,9688,nan
11,97,168,302,790,2538,nan
13,94,336,2031,6725,26613,nan
13,94,336,2031,6721,26570,nan
26,80,314,1054,3967,16190,nan
2,2,96,144,466,1360,nan
12,2,691,1174,3125,6622,nan
2,2,2,2,5068,21287,nan
2,2,108,271,938,3832,nan
11,55,292,810,2082,9494,nan
17,23,160,442,1258,4311,nan
34,90,586,860,2663,8331,nan
2,62,413,1868,7603,32304,nan
2,90,277,1137,3919,14640,nan
2,51,164,499,1420,6147,nan
2,2,196,339,628,1778,nan
13,73,222,609,2371,9698,nan
2,2,2,550,1130,4029,nan
9,49,108,358,1241,4765,nan
2,83,411,1749,7404,31937,nan
19,51,161,569,1451,4913,nan
19,56,156,550,2348,8692,nan
19,22,226,792,2934,10991,nan
2,2,161,516,1558,4666,nan
2,2,111,296,534,1322,nan
2,2,155,406,1246,2552,nan
2,2,150,295,515,2433,nan
2,47,247,437,827,2115,nan
2,2,179,351,1367,2410,nan
2,2,111,211,730,1380,nan
9,20,88,379,881,2590,nan
2,2,80,215,379,1858,nan
2,47,98,425,862,1763,nan
2,40,88,488,1130,3488,nan
10,56,184,512,1536,5098,nan
2,17,62,150,448,1527,nan
2,2,2,226,354,1217,nan
2,2,2,308,457,532,nan
2,2,75,213,382,1780,nan
2,2,2,255,432,773,nan
19,19,119,322,605,1991,nan
2,2,2,213,574,1074,nan
11,63,180,823,1766,5043,nan
2,2,2,872,2216,8807,nan
4,59,187,646,1887,7379,nan
10,69,236,659,2649,8821,nan
2,33,59,201,797,2466,nan
2,33,69,216,831,2968,nan
2,20,105,364,1336,3230,nan
10,25,88,162,435,1490,nan
2,2,2,2,103,131,nan
27,55,325,600,2037,4337,nan
2,2,2,2,889,1576,nan
19,78,329,1243,4917,20162,nan
19,33,119,245,620,1507,nan
2,56,159,396,2252,6761,nan
2,40,70,151,1256,2615,nan
2,2,219,593,2261,9175,nan
2,2,2,542,1398,6069,nan
2,45,268,1099,5208,22623,nan
11,105,370,1431,5223,22860,nan
17,51,136,630,2238,8480,nan
16,67,233,809,3169,11567,nan
2,54,186,469,2301,7949,nan
12,43,118,351,789,1517,nan
2,2,2,2,89,119,nan
7,52,109,362,846,3583,nan
2,2,189,371,643,3960,nan
2,2,2,2,1432,2214,nan
2,51,91,412,1058,3518,nan
34,141,609,2164,7972,31245,nan
34,141,609,2164,7972,31245,nan
2,2,94,168,558,3814,nan
19,58,318,1085,2974,9287,nan
2,2,10,61,90,100,nan
15,38,141,283,1998,6459,nan
2,76,176,640,2050,5105,nan
27,90,381,1103,3690,11790,nan
2,13,179,435,1291,6209,nan
28,99,485,2261,11185,61642,nan
9,73,220,754,3345,12217,nan
2,38,127,459,1368,3871,nan
2,29,151,538,2330,8128,nan
2,2,2,509,831,3339,nan
2,2,2,475,1123,1935,nan
21,128,274,835,3735,9802,nan
30,153,561,1682,6730,24404,nan
29,124,326,1184,2630,7577,nan
16,69,143,370,831,2883,nan
11,38,188,631,2760,7943,nan
11,52,185,589,2582,7922,nan
11,30,145,592,2359,10351,nan
26,84,401,1459,5701,22988,nan
2,2,98,151,998,1928,nan
2,69,343,741,3276,7989,nan
10,59,254,820,2581,11149,nan
15,63,252,869,2222,6069,nan
2,66,186,395,1447,3227,nan
2,33,166,450,1848,8912,nan
19,111,266,1127,3636,13456,nan
2,33,109,404,935,4024,nan
2,22,86,213,745,2514,nan
11,129,297,642,1820,5172,nan
2,41,161,367,1401,7127,nan
19,40,87,194,635,2300,nan
2,26,205,577,1599,5495,nan
2,26,108,641,2948,12545,nan
3,29,70,213,1236,3996,nan
19,47,154,210,630,1046,nan
2,2,47,183,651,1711,nan
2,2,2,2,149,211,nan
2,29,131,507,1490,4617,nan
12,40,140,168,605,911,nan
2,2,47,187,649,979,nan
2,35,2,257,550,1598,nan
2,33,2,142,546,1988,nan
2,2,2,453,1185,1929,nan
2,2,184,452,1309,3809,nan
2,2,2,2,1239,2515,nan
2,2,2,455,1181,1932,nan
14,15,64,210,432,1956,nan
2,2,2,733,2028,6099,nan
2,32,154,410,1997,4817,nan
24,45,119,187,430,1165,nan
2,40,58,119,186,350,nan
23,40,102,163,292,764,nan
2,2,169,370,1661,9098,nan
21,97,438,1667,6261,24524,nan
21,95,412,1615,6227,24566,nan
21,101,387,1598,5958,22837,nan
2,63,184,807,1761,7213,nan
2,63,183,815,1793,7223,nan
2,2,86,66,1014,2673,nan
2,2,85,66,952,2816,nan
11,80,228,704,3361,12370,nan
27,73,308,1180,4215,14349,nan
19,30,130,181,680,2007,nan
2,2,138,305,1088,3296,nan
2,113,304,1918,5568,21183,nan
19,88,297,1111,2915,10463,nan
23,66,129,1052,2639,9087,nan
20,55,355,1411,4672,15196,nan
26,77,164,1398,3603,12603,nan
16,98,181,1399,3734,12897,nan
19,54,100,731,1773,5954,nan
13,47,109,494,1883,5197,nan
2,2,2,721,1782,5433,nan
2,2,2,655,1757,5377,nan
2,2,170,307,1365,5596,nan
12,37,141,517,1409,4903,nan
2,2,172,465,1167,6333,nan
2,56,147,393,1359,5797,nan
9,68,137,277,1628,4154,nan
2,26,175,721,1970,5567,nan
7,2,115,359,1016,3618,nan
2,2,2,215,596,1422,nan
2,2,2,246,479,2447,nan
2,2,2,247,424,2035,nan
2,2,2,2,335,1107,nan
2,2,105,243,907,2394,nan
2,2,66,229,562,2083,nan
2,2,109,222,790,2158,nan
2,2,2,191,477,1978,nan
21,49,201,554,1850,5684,nan
6,59,259,480,1264,3965,nan
3,44,138,528,1744,5190,nan
8,98,218,691,1975,6190,nan
24,63,217,772,3106,12014,nan
27,107,695,2128,9786,41155,nan
9,40,195,704,2535,10896,nan
21,30,90,183,605,1474,nan
2,2,31,147,636,2785,nan
2,2,33,145,630,2825,nan
2,2,19,229,591,2385,nan
13,52,220,847,3346,13427,nan
2,19,106,414,1532,5471,nan
13,60,284,1173,4293,16206,nan
10,35,142,576,2164,8745,nan
2,32,153,586,2651,10465,nan
8,49,248,1032,4496,17901,nan
13,49,221,808,3307,13366,nan
2,19,108,400,1471,5473,nan
16,60,266,1083,4238,16078,nan
11,52,215,955,3795,15172,nan
2,38,159,578,1736,6522,nan
7,62,256,795,2977,10775,nan
24,87,176,984,1962,7165,nan
2,67,164,920,1918,7519,nan
2,2,253,622,3354,15847,nan
11,13,138,509,3312,18171,nan
13,15,102,532,1808,6933,nan
2,35,80,215,992,4250,nan
2,45,68,189,340,1545,nan
2,58,308,852,2796,9038,nan
12,36,157,588,2072,7192,nan
9,39,126,751,2278,7985,nan
17,39,212,697,2678,8798,nan
2,23,58,210,686,2428,nan
2,2,2,2,677,1863,nan
2,2,2,2,1689,3222,nan
2,2,2,2,359,676,nan
2,2,2,505,1068,1980,nan
19,46,209,732,2902,11681,nan
27,87,411,1651,5916,23200,nan
2,2,2,30,72,79,nan
2,77,204,726,1392,5139,nan
2,32,98,333,1243,4419,nan
27,73,318,854,2971,7834,nan
15,114,338,882,3575,10637,nan
7,45,146,579,2228,8878,nan
14,76,234,1004,3945,15901,nan
2,54,115,286,716,2240,nan
2,2,219,689,1965,7987,nan
2,13,83,113,223,449,nan
2,2,23,191,547,1444,nan
2,71,433,1721,6988,28398,nan
19,55,147,805,2799,10396,nan
2,2,182,467,1509,2731,nan
11,72,337,787,2114,8344,nan
2,2,257,520,1590,3950,nan
19,41,113,261,661,2322,nan
19,2,66,253,697,1357,nan
6,10,88,219,713,1811,nan
2,2,112,222,401,2012,nan
2,67,152,679,1108,4685,nan
19,59,198,484,1323,5202,nan
10,56,209,745,2089,6732,nan
26,98,347,1455,4928,15610,nan
26,94,364,1286,4137,15634,nan
23,90,324,1186,4587,18355,nan
11,21,128,357,1193,5616,nan
2,2,135,305,479,833,nan
2,49,167,500,1090,3413,nan
2,2,122,200,679,1835,nan
2,38,81,445,1314,3132,nan
2,38,84,445,1293,3217,nan
2,2,197,634,2488,7146,nan
2,2,76,342,872,2579,nan
2,2,127,303,1122,2920,nan
12,60,216,947,4375,20317,nan
2,45,138,593,1901,7439,nan
2,2,142,353,1325,4918,nan
2,83,245,909,2951,9892,nan
2,2,23,58,65,97,nan
16,37,58,123,222,517,nan
27,62,410,1136,3113,10291,nan
2,77,137,640,1308,4538,nan
2,2,89,305,947,3849,nan
2,2,2,2,332,569,nan
2,81,146,698,2729,8984,nan
19,60,68,305,1506,3462,nan
21,60,68,401,1490,3471,nan
2,55,101,194,943,1694,nan
3,44,161,373,1263,1961,nan
11,13,43,238,424,1399,nan
2,2,2,2,2,1785,nan
2,60,133,367,702,2755,nan
2,2,70,66,389,1386,nan
19,59,235,792,3188,11801,nan
12,66,142,316,773,4150,nan
11,57,143,566,2554,9977,nan
2,2,2,762,1624,4804,nan
2,2,2,230,588,1854,nan
2,2,33,294,511,1175,nan
2,2,57,288,648,1395,nan
2,2,49,280,550,1206,nan
2,2,49,265,487,1153,nan
2,2,41,284,598,1247,nan
2,2,2,180,634,1916,nan
2,2,2,2,956,2257,nan
2,46,259,814,2159,10189,nan
21,66,133,829,1940,5603,nan
2,22,32,261,689,1950,nan
2,24,82,288,603,1557,nan
2,33,97,384,719,1888,nan
10,25,141,330,1051,3875,nan
2,90,211,323,1469,3351,nan
27,62,307,575,1252,3339,nan
2,2,2,238,515,1328,nan
26,41,41,41,70,384,nan
2,2,2,2,2,750,nan
2,2,165,316,754,1627,nan
2,2,47,115,192,515,nan
24,83,166,975,2278,5028,nan
2,62,280,1058,4657,18954,nan
2,54,157,501,2410,6711,nan
2,2,2,2,2,7571,nan
9,38,141,580,2752,11339,nan
6,23,135,287,551,1768,nan
6,13,140,279,577,1903,nan
6,31,123,543,1923,8098,nan
2,70,147,528,1704,4131,nan
2,2,97,153,234,705,nan
2,56,159,585,1650,5472,nan
23,41,89,235,828,2588,nan
2,2,2,2,2159,4752,nan
15,24,192,692,3884,17932,nan
2,2,2,2,2,6804,nan
2,33,52,163,678,1819,nan
2,54,174,464,1817,5355,nan
2,10,56,194,441,1324,nan
24,62,272,587,1111,3596,nan
19,54,110,316,645,2288,nan
2,2,51,199,570,1674,nan
2,2,2,2,2,5443,nan
2,30,180,875,2827,11363,nan
2,2,2,2,1284,2887,nan
19,124,589,3245,15710,73160,nan
2,2,68,457,1086,4386,nan
2,47,173,547,1948,7571,nan
2,2,39,148,313,580,nan
13,44,198,793,2713,12114,nan
6,39,140,687,2628,11067,nan
21,79,274,1209,5068,21803,nan
11,53,208,655,2833,14160,nan
2,2,241,499,1645,4800,nan
2,2,243,611,2034,6377,nan
2,2,234,560,2081,6994,nan
2,2,225,509,1698,5443,nan
2,2,120,228,1367,2460,nan
2,2,157,479,2535,9467,nan
26,66,463,1554,4204,18633,nan
26,72,460,929,3169,18511,nan
2,33,79,226,625,2286,nan
2,26,91,633,1968,6234,nan
2,20,63,467,1297,3215,nan
2,17,67,233,921,2507,nan
2,2,92,234,828,3233,nan
2,26,91,629,2016,6486,nan
2,2,40,40,61,147,nan
2,2,185,354,870,2290,nan
23,65,247,786,2050,6150,nan
2,2,105,161,849,1377,nan
19,92,205,374,1101,3215,nan
2,34,84,232,613,1751,nan
24,65,155,402,836,2753,nan
11,49,109,211,479,4041,nan
2,45,147,449,1759,6156,nan
2,22,141,714,2016,9144,nan
18,56,148,743,2953,12441,nan
23,48,85,278,706,1483,nan
15,44,158,367,1019,2477,nan
23,47,153,461,1232,4397,nan
2,2,175,421,1654,3694,nan
19,78,382,1516,5862,23859,nan
2,2,47,73,192,337,nan
11,71,213,644,3226,9928,nan
2,16,79,220,887,2657,nan
2,55,212,470,2895,7258,nan
2,16,76,230,664,1799,nan
2,2,2,348,648,3217,nan
2,2,61,175,700,3804,nan
2,38,56,151,352,1157,nan
17,44,184,455,1129,3789,nan
26,66,147,313,921,4656,nan
10,49,83,412,944,2255,nan
11,80,349,1083,3188,11225,nan
2,51,130,222,971,2085,nan
2,47,108,343,981,2443,nan
23,83,315,2452,9906,48139,nan
2,36,66,158,703,2101,nan
6,47,89,279,777,2415,nan
2,58,119,574,1421,4306,nan
2,51,97,155,401,1521,nan
2,45,72,165,784,2184,nan
2,54,147,385,1201,3646,nan
2,2,264,369,1673,4887,nan
2,65,136,468,1033,2602,nan
2,54,124,303,1262,3602,nan
6,22,191,302,2542,7328,nan
10,51,170,542,1743,6738,nan
17,74,337,1412,5785,23240,nan
2,21,81,304,903,2554,nan
9,44,82,403,1568,5993,nan
15,54,215,308,1056,3979,nan
2,2,59,156,917,4054,nan
2,2,68,206,463,1831,nan
2,2,53,316,1388,6059,nan
2,2,38,166,445,1945,nan
2,2,55,161,853,3561,nan
2,2,2,90,270,709,nan
2,2,55,161,853,3564,nan
2,2,2,2,2,1876,nan
2,2,2,2,2,1600,nan
2,2,2,2,2,1479,nan
2,2,2,90,270,713,nan
15,57,138,594,1354,4167,nan
19,76,516,1031,2609,7276,nan
2,2,2,273,462,784,nan
2,82,214,600,3161,9534,nan
2,92,240,1145,3024,7933,nan
9,21,125,345,1076,3488,nan
2,31,49,135,300,1490,nan
2,38,112,335,824,1740,nan
2,25,101,215,516,1326,nan
27,105,397,1151,3869,13702,nan
26,83,161,679,1808,6236,nan
11,49,95,404,1225,5556,nan
7,27,117,426,1554,4767,nan
2,2,2,455,766,1918,nan
2,2,172,446,818,3990,nan
2,2,157,435,612,2224,nan
2,2,128,222,913,2078,nan
13,55,309,911,2036,5696,nan
2,2,176,314,1282,3059,nan
13,55,298,911,1949,5370,nan
2,2,176,308,1289,2817,nan
17,37,133,604,1407,4399,nan
2,39,165,519,1463,2681,nan
2,2,2,626,1054,4195,nan
2,28,148,758,3438,15094,nan
2,51,237,1045,4883,20370,nan
2,29,273,1278,5212,21623,nan
2,69,349,1372,5662,23708,nan
11,37,192,652,1538,4776,nan
2,37,190,649,1575,4788,nan
26,2,72,558,2057,6838,nan
23,69,258,753,1967,5004,nan
34,98,444,1249,3827,13605,nan
12,82,263,898,3180,11676,nan
2,80,256,1406,4807,25301,nan
2,33,83,362,782,1732,nan
2,27,62,115,400,1226,nan
2,2,13,152,330,919,nan
2,2,47,109,223,604,nan
16,41,243,664,2504,7870,nan
26,63,163,386,1294,4502,nan
15,22,148,389,1125,5010,nan
2,2,288,1029,5188,31220,nan
2,10,12,175,845,3374,nan
19,40,134,876,1273,3476,nan
2,87,359,879,3124,12253,nan
10,44,159,567,1875,8723,nan
2,2,20,93,464,2091,9583
19,80,358,1730,7192,34281,nan
2,41,258,714,3041,14590,nan
11,25,52,301,1294,3372,nan
2,2,47,189,657,2569,nan
9,38,115,359,1744,6908,nan
2,24,152,474,1521,5850,nan
2,85,187,1053,2352,9311,nan
2,2,296,647,3931,15196,nan
2,2,2,1045,2523,15474,nan
2,37,161,1046,5049,29058,nan
2,40,112,838,4075,21903,nan
23,78,238,850,3917,15566,nan
23,75,226,840,3853,14770,nan
23,78,253,822,3996,15567,nan
23,30,84,204,372,803,nan
2,2,93,146,317,1655,4418
17,62,90,319,792,3235,nan
16,31,70,327,889,2882,nan
2,2,171,393,971,6094,nan
6,10,49,177,444,1653,nan
2,6,52,275,930,2672,nan
2,2,2,300,876,3365,nan
2,2,134,349,1232,5438,20530
2,2,2,430,1003,3133,10241
2,2,127,611,2098,8325,nan
2,2,2,613,2348,8450,nan
11,62,409,852,3333,10928,nan
27,52,297,695,2201,8286,nan
2,2,177,394,1429,4967,nan
2,2,55,74,250,1032,nan
34,188,508,2188,6168,16239,nan
34,104,401,3217,7759,56918,nan
34,104,539,2091,8194,35596,nan
34,62,509,2469,9813,44052,nan
26,97,332,904,2597,6825,nan
24,71,143,180,1082,2176,nan
28,75,176,250,941,2540,nan
17,67,129,252,729,2081,nan
2,38,75,166,676,2186,9797
2,2,220,548,2171,8300,nan
2,20,190,693,4129,21910,nan
2,2,120,249,1106,4112,nan
2,13,98,273,830,3189,nan
2,31,109,325,1158,4278,nan
2,2,112,374,1739,13677,nan
2,2,2,178,314,686,nan
6,63,259,1061,4607,18055,nan
9,54,140,355,492,2101,nan
2,2,132,171,593,804,nan
2,2,58,137,464,952,nan
23,69,176,516,2489,8744,nan
2,24,84,213,382,2107,nan
2,2,82,217,310,669,nan
2,2,2,257,577,1005,nan
21,74,245,1249,3648,13101,nan
17,52,247,911,3545,14105,nan
24,59,187,786,2437,9071,nan
26,84,251,860,2790,9665,nan
24,90,304,1257,5033,20607,nan
34,141,462,1747,6656,23430,nan
17,63,269,899,3214,12059,nan
6,37,104,493,1800,6909,26792
6,45,63,190,524,2504,nan
11,43,71,221,714,2183,nan
23,45,71,155,690,1740,nan
2,2,2,279,529,2208,nan
2,2,2,271,504,2273,6941
2,2,2,359,741,2909,8461
2,2,158,339,599,2486,6717
2,2,2,268,702,2293,6490
2,29,92,366,1420,4478,nan
2,29,95,379,1181,4482,nan
2,2,2,2,3097,9125,nan
2,2,134,347,1235,5356,20524
2,2,2,422,1015,3100,10164
19,26,176,444,1591,5479,nan
2,97,352,756,2775,12198,nan
2,65,235,678,2290,8882,nan
17,49,178,615,2365,9402,nan
30,139,471,1987,7258,28467,nan
9,25,134,460,1733,6486,nan
28,110,418,1677,6421,24941,nan
27,63,273,594,1656,7688,nan
2,2,143,329,556,879,nan
27,63,313,1187,2957,10604,nan
17,49,178,615,2347,9341,nan
30,139,471,1976,7265,28571,nan
9,25,134,465,1747,6482,nan
28,110,418,1676,6422,24780,nan
2,44,44,101,395,639,nan
2,2,2,907,2519,6625,27669
2,2,2,2,4107,13389,nan
2,2,2,520,1237,3646,nan
2,2,187,462,1456,4479,nan
2,66,196,470,2488,5785,nan
2,33,118,283,620,2265,nan
15,47,164,904,3184,12412,nan
15,47,175,774,3319,12160,nan
8,44,157,800,3434,12276,nan
18,42,179,984,3365,11784,nan
16,40,211,701,2731,10564,nan
8,42,157,993,3171,11746,nan
9,12,73,205,397,1049,nan
17,86,216,558,1730,3843,nan
18,43,122,368,948,3156,nan
2,10,92,220,974,2019,nan
10,35,180,589,1776,5318,nan
17,49,128,377,2677,6098,nan
2,40,147,499,1510,5368,nan
18,43,122,348,956,3095,nan
2,2,121,259,1157,3500,nan
2,2,121,258,1118,3484,17255
2,30,159,525,1270,3933,nan
2,13,51,208,1052,3843,nan
2,30,109,510,1329,4598,nan
2,40,73,156,436,1147,nan
2,40,73,156,460,1140,nan
2,70,95,511,1752,6202,nan
2,32,138,424,2252,8355,nan
2,58,44,301,1118,4064,nan
19,62,147,937,2227,8777,nan
18,44,121,567,2650,7428,nan
2,29,139,757,2191,8409,nan
2,37,222,721,1920,9974,nan
2,24,78,475,1665,8370,nan
2,2,75,94,215,494,2285
2,2,65,55,296,451,882
2,19,19,33,104,104,nan
2,61,58,324,1462,4604,nan
2,2,2,54,75,82,nan
2,2,40,252,401,969,nan
2,2,2,244,479,1867,4731
2,2,2,244,486,1891,5092
2,2,2,61,293,321,nan
2,2,82,288,852,1251,nan
2,19,19,19,40,40,nan
2,2,68,147,410,749,nan
2,2,109,245,510,3019,nan
2,2,2,133,338,1720,8275
2,2,2,2,75,139,319
2,2,2,51,254,985,3193
2,22,43,76,615,1965,6474
2,2,128,78,178,6413,31053
7,34,101,284,2906,8446,nan
17,97,268,771,2497,8216,nan
2,84,140,328,750,2534,nan
2,2,39,136,233,644,nan
19,65,291,1216,2699,10361,nan
2,13,34,184,627,2482,nan
2,31,122,218,759,4767,19226
2,34,76,296,1012,3640,15130
2,34,87,244,972,3737,15356
2,34,87,245,1003,3756,nan
2,2,2,2,3004,5843,nan
2,20,68,99,263,740,nan
2,2,34,267,711,3283,10448
2,47,94,381,1229,4937,15932
6,33,59,134,263,551,nan
2,18,37,186,997,3044,nan
2,16,19,77,1079,2791,nan
19,71,303,672,2420,7123,nan
19,31,158,343,1776,6608,nan
2,9,115,244,674,1261,nan
19,75,291,1354,6949,30640,nan
2,42,84,169,658,1495,nan
2,40,82,256,603,1225,nan
13,56,97,490,1763,8471,nan
11,99,419,1618,6684,25152,nan
2,40,112,401,1304,3967,14702
27,92,255,778,2760,7482,nan
2,2,2,308,673,2285,nan
15,102,327,1323,5376,23801,nan
2,80,248,1592,7851,36400,nan
11,84,346,862,1888,6444,nan
2,2,165,636,1762,5638,nan
2,2,2,2,4900,15963,nan
2,2,2,2,3651,10679,nan
2,2,2,489,1634,2966,nan
16,26,60,371,1104,3662,nan
2,2,2,317,578,1613,nan
2,2,2,326,526,1504,nan
10,34,155,904,1893,4958,nan
7,45,164,472,1725,4394,15681
2,59,118,307,1107,3544,7007
9,24,132,351,1532,4735,18385
2,2,2,100,170,358,1690
26,58,151,691,1493,4702,nan
2,76,214,722,1533,5635,nan
2,61,122,543,1221,5589,nan
2,2,2,66,164,537,1315
2,2,2,373,625,1274,3386
2,2,2,46,197,299,659
19,35,146,270,765,1970,nan
2,21,84,151,411,1471,nan
2,2,2,89,142,425,nan
27,51,246,649,1848,5133,nan
2,61,58,337,1457,4462,nan
21,51,147,305,1082,3941,nan
17,95,272,789,2530,8066,nan
2,24,124,198,856,4344,nan
6,38,63,411,1468,7377,27091
2,2,2,2,914,2631,nan
19,33,48,134,319,1655,nan
2,2,2,683,1357,2893,nan
2,2,2,315,519,930,nan
17,62,186,804,3787,19495,nan
2,45,109,317,1507,5907,nan
17,51,118,532,1852,8520,35113
2,65,214,741,2251,9983,nan
2,56,142,665,2485,12450,nan
19,95,391,1579,5453,22289,nan
7,59,198,653,1571,8432,nan
2,40,61,115,185,337,770
2,105,151,930,4366,14047,nan
2,105,151,823,4079,13720,nan
2,107,122,757,3760,11158,nan
2,2,195,628,3909,10930,nan
2,119,75,623,3914,13103,nan
28,108,437,1187,3866,11080,nan
15,55,192,484,1754,5373,16667
27,62,174,698,1692,4872,nan
27,73,310,865,2961,7836,nan
12,45,264,1019,3251,11619,nan
2,23,141,340,1500,5908,nan
17,66,234,1038,4331,17680,nan
19,48,248,766,2576,12904,nan
2,33,47,69,119,239,460
2,10,2,391,1033,3625,nan
2,2,2,2,218,246,nan
23,76,390,1544,5705,22581,nan
2,81,146,488,1723,4956,nan
2,96,211,515,2162,6054,nan
23,109,201,1077,2565,7309,nan
2,38,91,247,951,2507,8131
6,78,292,1593,5959,34599,nan
2,45,329,646,1982,7077,nan
2,2,97,176,868,2303,nan
2,2,65,132,569,1900,nan
2,47,146,292,671,1772,nan
2,51,70,130,325,883,nan
2,47,190,604,2173,8043,nan
19,81,317,1298,5352,21508,nan
15,73,368,1052,4089,13267,nan
2,44,192,872,3286,11177,nan
2,28,67,215,718,3230,nan
2,60,155,524,1695,7041,nan
3,31,191,608,2811,10417,nan
3,33,176,621,2827,11101,nan
2,44,199,848,1793,5138,nan
2,55,156,322,986,2649,11165
2,43,152,350,1404,3864,nan
2,39,62,187,566,1354,nan
2,2,2,578,1518,3999,nan
10,43,209,1018,5048,25099,nan
10,62,206,1068,3769,15851,nan
10,72,317,1113,4365,19545,nan
23,100,358,1047,4285,15313,nan
2,2,2,2,896,1958,nan
2,2,2,2,2,1357,nan
2,2,2,2,2,2366,nan
2,2,2,2,787,4098,15080
2,2,2,305,827,2629,8472
2,2,112,283,862,3167,12204
2,19,88,289,877,2404,9070
2,2,250,750,3281,7491,19390
2,2,2,329,1170,3040,11919
2,33,97,150,758,1349,3401
19,41,112,238,800,2909,nan
38,170,1048,3698,15000,60197,nan
26,177,685,2741,11265,46830,nan
26,83,431,2084,8228,35080,nan
2,2,86,201,844,2675,nan
2,2,85,199,833,2681,nan
27,80,420,987,4061,9452,nan
2,19,82,268,862,2686,nan
2,2,75,94,214,525,nan
2,2,2,2,2,2187,nan
12,19,184,437,1349,4423,nan
2,69,233,964,2830,9891,nan
2,2,86,196,838,2646,nan
2,2,86,193,840,2716,nan
2,2,2,498,1235,2390,nan
2,2,2,2,1006,1958,nan
2,2,2,2,1096,1958,nan
2,2,2,237,1038,2699,nan
2,2,2,504,1226,2194,nan
18,63,195,842,3199,12857,nan
10,46,155,732,3430,15077,nan
27,83,326,1080,3009,13171,nan
2,31,2,351,1053,3226,nan
2,18,108,413,1104,3578,nan
2,61,193,652,1371,5332,nan
2,2,2,183,463,1253,nan
2,122,320,975,2580,8840,nan
2,2,52,161,485,1834,nan
2,2,2,289,959,2822,nan
2,2,13,82,185,336,nan
2,68,96,267,1073,3369,nan
2,2,2,110,702,1705,nan
10,40,239,582,2392,11304,nan
2,2,2,2,2,311,nan
2,2,2,2,2,2,nan
11,76,380,1212,4076,14931,nan
2,47,2,311,808,2294,nan
2,19,204,460,1481,4633,nan
2,2,2,326,584,1541,nan
2,2,2,2,2,763,nan
2,2,2,2,2,1999,nan
34,117,533,2008,7577,30162,nan
9,55,38,301,1311,2829,nan
2,2,87,142,308,592,nan
2,2,2,2,249,307,nan
2,30,157,369,1037,3857,nan
2,16,82,395,1081,5212,nan
2,2,258,878,4116,12784,nan
9,55,38,289,1677,3716,nan
2,2,147,442,1037,5013,nan
2,2,129,270,1093,3513,nan
2,35,112,510,1485,4625,nan
26,112,433,1674,6888,27286,nan
2,29,152,382,875,3265,nan
27,78,447,1696,6480,25206,nan
2,2,73,437,1520,6231,nan
2,2,67,138,599,2243,nan
2,76,163,694,1641,3620,nan
2,76,161,693,1588,3754,nan
2,83,182,508,1747,7250,nan
27,88,407,1839,7028,26696,nan
24,84,381,1341,4849,17332,nan
26,119,433,1615,6257,24928,nan
34,123,435,1797,6944,26605,nan
26,60,412,1255,4619,16782,nan
19,134,286,1213,4686,17894,nan
2,61,182,549,1793,4840,nan
27,83,211,449,2466,8080,nan
2,2,2,327,800,2752,nan
2,2,58,87,805,2028,nan
23,51,135,579,1460,3615,nan
12,24,354,551,1231,3205,nan
23,47,184,382,947,3106,nan
19,26,137,376,1603,5603,nan
23,56,146,563,2190,8098,nan
26,55,109,261,809,2297,nan
19,62,146,341,961,2362,nan
2,2,121,346,1052,2491,nan
22,56,238,660,3003,12008,nan
2,32,103,364,1250,4444,nan
16,54,295,700,2248,9470,nan
13,47,174,591,2510,10188,nan
2,2,2,316,778,2745,nan
2,2,2,167,463,1301,nan
21,63,106,654,2464,9221,nan
2,2,2,2,651,1498,nan
2,32,108,735,1816,6809,nan
19,78,206,664,2089,8744,nan
2,2,2,1114,3368,7743,nan
2,2,2,782,1659,7818,nan
2,84,265,541,2956,11302,nan
2,2,116,351,1296,3643,nan
2,2,136,277,1190,3198,nan
2,76,143,293,818,2942,nan
21,56,196,544,2234,8057,nan
19,85,226,597,1912,7037,nan
2,2,2,519,895,1595,nan
2,87,199,645,2656,11069,nan
2,89,217,639,2752,11418,nan
27,87,167,785,1661,6324,nan
2,2,13,90,299,1239,nan
21,92,465,2155,11070,50615,nan
2,89,166,806,1692,3572,nan
2,84,165,796,1739,3604,nan
16,93,307,829,2817,9569,nan
10,31,81,423,1100,3722,nan
23,104,496,2287,10870,53944,nan
2,2,2,2,2,687,nan
26,12,54,97,1055,2034,nan
2,33,61,215,272,1068,nan
16,70,263,671,2158,9444,nan
2,20,50,155,368,1450,nan
2,76,181,506,1998,5484,nan
2,87,505,2323,8647,41290,nan
2,76,181,498,1967,5037,nan
23,67,325,950,2676,11593,nan
2,45,329,1459,6967,28764,nan
2,92,367,1587,6765,28796,nan
11,55,190,635,1860,6981,nan
15,56,294,569,1418,5514,nan
2,2,205,501,1536,5398,nan
2,2,2,619,807,1597,nan
2,84,270,1112,2987,9472,nan
2,77,271,1005,3005,10485,nan
2,85,306,1299,3493,12376,nan
2,85,316,1407,4071,15753,nan
2,78,301,1350,4042,13557,nan
2,80,267,1140,3160,10789,nan
2,81,296,1169,3217,11432,nan
2,80,295,1073,3011,10567,nan
2,2,351,900,3684,14170,nan
2,84,255,1031,2632,9547,nan
2,85,311,1601,4949,20802,nan
2,78,297,1163,3142,10978,nan
26,50,306,2518,13039,84556,nan
21,67,194,844,2880,11037,nan
2,10,31,190,739,3498,nan
9,2,40,202,464,1326,nan
2,10,2,96,387,1112,nan
2,2,2,2,216,532,nan
2,2,2,116,331,885,nan
2,17,117,514,1510,5484,nan
2,17,109,457,1315,4373,nan
2,2,2,2,605,1457,nan
15,66,235,999,4616,21087,nan
24,104,408,1455,5071,23905,nan
2,34,144,345,935,3559,nan
2,9,93,258,1199,4383,nan
2,2,79,179,707,2447,nan
2,2,101,221,802,1845,nan
2,17,73,125,355,1149,nan
2,24,86,293,1070,4075,nan
2,2,2,189,246,803,nan
2,80,258,497,2333,9967,nan
2,69,149,864,1622,3536,nan
2,87,200,604,2088,8773,nan
2,2,13,95,313,1277,nan
27,87,167,777,1710,6523,nan
16,65,288,835,2469,10242,nan
9,38,216,873,2308,6747,nan
21,33,196,1207,5365,36175,nan
15,83,270,1297,3961,11203,nan
2,86,249,566,3043,8692,nan
25,86,401,1239,4679,18786,nan
2,92,250,571,2904,8153,nan
2,86,259,912,2561,9902,nan
26,113,388,1175,5579,19395,nan
2,76,194,659,1714,6094,nan
2,76,191,660,1707,5936,nan
2,83,190,430,1591,10485,nan
7,15,216,876,2390,6531,nan
2,2,2,156,325,539,nan
2,2,2,232,344,554,nan
2,2,47,117,536,1436,nan
26,73,306,681,2025,6683,nan
2,2,260,576,1951,6914,nan
27,88,429,1820,5746,21352,nan
2,20,102,380,1435,5519,nan
23,68,202,902,3123,11279,nan
2,39,138,550,2192,9463,nan
15,13,134,544,1752,6478,nan
2,2,109,374,589,2262,nan
2,51,203,516,1317,2886,nan
2,2,323,939,1887,9979,nan
11,44,134,281,1329,4120,nan
2,2,2,2,305,622,nan
26,97,308,677,1435,5532,nan
2,2,136,242,1351,3952,nan
17,49,217,748,2628,10879,nan
2,58,2,350,836,2845,nan
2,54,118,458,1217,5664,nan
2,2,113,286,961,3880,nan
2,2,104,343,1440,4598,nan
12,10,102,2089,7041,33941,nan
2,2,2,196,402,1103,nan
2,47,87,297,935,2372,nan
2,13,19,124,686,1310,nan
2,25,2,202,470,2399,nan
27,155,534,1782,5841,21639,nan
2,47,68,232,652,1899,nan
27,72,270,1495,3417,10668,nan
15,74,180,524,1714,4733,nan
2,62,159,440,3943,12851,nan
2,19,72,446,1673,7752,nan
2,25,122,687,2763,12310,nan
2,54,167,314,1795,6670,nan
25,55,201,730,2711,9867,nan
2,13,57,187,424,1320,nan
2,2,146,345,603,1100,nan
2,2,2,126,168,179,nan
2,52,341,1027,3478,14397,nan
2,2,83,389,829,2053,nan
2,40,47,157,975,2569,nan
2,2,90,413,1765,4705,nan
2,30,91,336,1606,5929,nan
2,2,90,412,1744,4678,nan
2,30,91,336,1606,5932,nan
11,45,202,457,2741,6920,nan
20,91,385,1136,4474,16602,nan
2,20,101,125,549,1070,nan
2,2,277,466,2549,5668,nan
2,45,165,609,1972,4578,nan
2,56,170,616,1996,4900,nan
2,34,97,348,1268,3326,nan
11,78,282,714,1980,6454,nan
2,33,20,541,599,1111,nan
2,2,2,2,985,1198,nan
10,30,131,648,2519,10034,nan
9,33,176,727,3090,12874,nan
9,35,171,704,2722,10887,nan
2,2,2,808,2794,3896,nan
9,34,240,941,5095,26374,nan
19,62,75,69,121,825,nan
9,26,185,442,1281,3286,nan
27,127,510,1620,7362,27351,nan
10,47,106,555,1752,5144,nan
2,39,109,599,1413,3455,nan
2,2,203,371,951,2749,nan
2,2,2,67,121,176,nan
2,2,2,461,914,2390,nan
9,2,24,228,1075,8096,nan
7,15,150,588,2532,10649,nan
14,38,310,1318,6020,26190,nan
10,22,159,640,2686,11139,nan
2,61,45,610,1037,4215,nan
27,62,198,338,772,4096,nan
27,76,194,786,1933,7739,nan
2,65,125,323,1100,7002,nan
2,83,221,484,1981,5113,nan
26,67,180,996,2542,8311,nan
2,2,2,172,281,1079,nan
27,62,356,784,1676,5271,nan
17,38,143,332,972,2853,nan
17,38,143,326,989,3004,nan
20,141,528,886,3000,6851,nan
27,76,163,361,688,1584,nan
2,20,60,114,362,994,nan
2,2,2,202,258,979,nan
2,2,2,2,245,297,nan
2,2,2,236,287,581,nan
22,22,22,22,177,1665,nan
17,17,17,17,319,1594,nan
21,21,21,21,370,1895,nan
24,24,24,39,287,2195,nan
2,40,91,303,1479,4501,nan
2,2,13,127,530,1672,nan
11,52,179,731,2473,8334,nan
2,24,86,183,562,1764,nan
2,2,38,114,437,1923,nan
2,15,56,199,960,3841,nan
2,25,95,375,1776,7886,nan
21,69,379,1604,6946,29333,nan
21,48,280,917,3051,12636,nan
21,48,277,915,3016,12426,nan
2,2,2,2,2115,4653,nan
2,2,2,851,1946,6451,nan
2,2,2,817,1887,6185,nan
2,2,2,802,1560,5347,nan
2,2,2,835,1491,5409,nan
2,2,291,647,1339,6326,nan
2,54,132,457,1231,3711,nan
11,76,244,615,1501,5203,nan
11,62,214,847,1945,6407,nan
11,62,196,803,2094,6343,nan
2,75,209,511,2545,8248,nan
2,2,2,211,939,2400,nan
2,42,69,267,866,2747,nan
2,2,47,54,278,531,nan
2,62,186,885,3770,15451,nan
2,10,23,55,627,1505,nan
2,2,216,571,2359,6100,nan
2,2,186,372,826,1584,nan
2,2,2,2,2,2,nan
16,30,63,256,779,2175,nan
12,31,111,360,871,2545,nan
11,58,165,396,1061,3826,nan
10,34,165,411,1423,4901,nan
7,29,86,266,1233,4097,nan
22,60,316,1276,4836,19467,nan
17,55,242,981,3791,15369,nan
20,148,581,1395,3678,10262,nan
10,30,83,456,950,3101,nan
20,67,410,795,2714,8998,nan
7,45,148,441,1667,5597,nan
13,68,181,562,1534,4256,nan
2,2,91,73,724,2475,nan
2,2,2,2,1156,4191,nan
2,2,2,1023,2631,13028,nan
2,2,2,2,931,3675,nan
10,88,234,818,3750,19046,nan
17,77,234,939,4068,19316,nan
17,81,223,841,3707,18223,nan
30,77,412,1923,6844,22924,nan
13,80,225,771,2870,13077,nan
13,60,246,1097,5509,32177,nan
18,91,208,750,2840,11027,nan
12,85,295,1287,5159,21046,nan
2,2,242,623,1253,3647,nan
2,2,215,477,874,1882,nan
2,2,237,541,1158,3343,nan
2,2,265,640,1725,5190,nan
2,36,104,259,828,3185,nan
2,97,437,1868,6667,26696,nan
2,2,2,2,1398,2230,nan
2,40,75,174,309,1173,nan
5,33,112,412,2043,6185,nan
5,33,116,417,2039,6467,nan
2,94,265,1197,3593,13756,nan
12,58,202,585,1606,5102,nan
2,40,162,374,1377,5449,nan
2,33,51,232,519,1703,nan
12,77,254,862,2939,13066,nan
27,51,187,707,2005,7000,nan
6,83,168,1082,2856,8071,nan
2,37,96,408,1325,5155,nan
2,33,102,375,1306,3926,nan
2,2,81,247,828,3131,nan
2,47,283,995,4126,16644,nan
19,72,185,575,1526,6190,nan
2,62,263,709,3720,9624,nan
2,37,96,404,1247,4941,nan
2,33,102,368,1285,3517,nan
2,2,81,247,817,3157,nan
19,83,196,692,2242,6904,nan
19,83,266,608,1650,5432,nan
2,2,85,205,783,3378,nan
10,23,61,222,764,2616,nan
19,58,100,616,1551,5608,nan
2,2,2,2,402,802,nan
6,44,88,463,978,3668,nan
2,13,58,213,443,2175,nan
6,13,57,193,508,1607,nan
6,59,263,698,2491,7686,nan
2,2,2,625,1520,2839,nan
9,60,190,548,2240,4556,nan
16,60,192,555,2248,4933,nan
23,40,249,727,2148,5222,nan
2,2,2,178,313,666,nan
2,12,47,100,521,1712,nan
2,58,123,688,2249,10634,nan
2,13,2,75,584,1100,nan
2,2,47,237,581,1643,nan
2,2,47,165,538,1726,nan
15,21,185,577,1355,4254,nan
2,25,205,581,1267,3518,nan
2,35,54,205,428,1819,nan
2,2,51,287,687,3721,nan
13,30,48,166,405,792,nan
26,12,134,227,461,1544,nan
2,2,2,298,752,1332,nan
2,2,35,89,371,1016,nan
2,2,2,2,568,1130,nan
2,68,223,971,4207,17166,nan
2,22,132,131,535,2804,nan
2,2,2,547,1035,3617,nan
2,2,2,2,2,3914,nan
2,2,2,2,2,1871,nan
2,2,47,76,104,162,nan
26,49,258,482,1460,4923,nan
12,46,99,277,889,2914,nan
2,48,110,457,721,1423,nan
3,44,94,378,620,1693,nan
24,88,581,1587,5573,16879,nan
26,55,140,252,582,1318,nan
2,65,136,845,1734,4752,nan
19,56,278,846,2546,7320,nan
9,46,142,395,1775,7106,nan
2,46,113,397,1677,5820,nan
6,13,111,347,1536,5414,nan
2,2,2,253,329,508,nan
2,7,2,81,208,438,nan
2,22,91,290,1345,5058,nan
6,32,119,324,722,2248,nan
27,94,533,1956,6668,26448,nan
23,30,115,324,1070,4436,nan
27,90,190,823,1972,3705,nan
2,16,83,138,359,1068,nan
2,2,83,185,546,1285,nan
2,2,98,246,766,2131,nan
2,2,2,235,299,950,nan
2,47,51,507,1127,2288,nan
2,2,36,90,219,1376,nan
23,69,290,910,3324,11076,nan
2,55,320,1046,3870,14064,nan
2,2,88,215,629,2222,nan
26,62,235,981,4652,17239,nan
2,2,91,218,728,2104,nan
15,73,362,1499,5740,22794,nan
2,55,116,521,1762,5499,nan
2,2,90,281,566,2213,nan
2,64,289,1048,3478,11792,nan
10,61,203,833,2987,10175,nan
20,76,376,1327,5120,18599,nan
9,47,106,206,431,1169,nan
2,52,118,440,911,2954,nan
17,46,112,395,1996,7121,nan
2,2,57,96,418,1227,nan
2,2,2,493,1055,3057,nan
2,2,88,224,886,2066,nan
10,49,134,349,999,2717,nan
2,31,85,579,1887,5726,nan
2,49,120,169,311,558,nan
2,2,240,400,570,3146,nan
2,29,108,256,821,2570,nan
2,26,122,395,1055,3163,nan
2,49,186,914,2415,8585,nan
2,2,138,418,1052,3374,nan
2,86,181,484,1799,5920,nan
2,2,22,263,873,1653,nan
2,2,2,2,2,2,nan
2,2,2,66,149,553,nan
2,2,250,1070,3827,17148,nan
2,22,252,858,3677,17503,nan
15,46,36,577,2996,14749,nan
2,2,2,209,361,1578,nan
23,94,484,1843,7899,34866,nan
27,91,179,373,2351,5939,nan
2,2,2,2,2,705,nan
21,54,337,838,2528,9271,nan
13,77,391,1741,7216,32800,nan
2,25,109,305,1106,5193,nan
15,91,385,1997,8436,40737,nan
2,2,2,212,358,1566,nan
2,74,234,614,2232,10291,nan
2,2,2,430,996,2989,nan
2,2,2,392,780,1236,nan
2,64,174,364,1935,5368,nan
2,2,2,58,142,331,nan
2,2,224,473,1983,5387,nan
2,2,102,361,2249,6787,nan
2,2,2,259,673,1390,nan
2,31,175,455,911,2402,nan
11,60,199,871,3371,13056,nan
13,79,365,1509,6228,24981,nan
2,61,358,1896,7983,33333,nan
2,2,153,324,558,1460,nan
2,2,2,2,662,1237,nan
26,61,126,446,1058,6681,nan
2,2,2,146,317,713,nan
2,55,478,1554,6104,25460,nan
2,25,98,345,696,1669,nan
26,62,257,890,3621,14009,nan
2,37,163,403,1376,5762,nan
17,77,189,850,2811,10598,nan
27,83,162,771,1822,3500,nan
2,2,36,108,373,1547,nan
19,51,184,645,2329,8924,nan
10,49,159,488,1291,4729,nan
2,13,91,251,770,2617,nan
13,17,170,577,1287,3692,nan
10,42,288,938,2678,9081,nan
2,38,153,444,1127,4428,nan
6,36,100,382,2076,9209,nan
2,10,105,529,2388,11488,nan
17,72,269,1123,3924,15311,nan
13,61,238,836,3547,13608,nan
10,64,239,860,3291,12707,nan
17,45,138,447,1661,4820,nan
2,58,148,643,1704,5702,nan
15,33,111,307,996,4214,nan
2,2,36,136,248,695,nan
27,66,355,838,2173,7413,nan
27,62,290,1481,4808,18628,nan
2,23,87,245,812,2819,nan
10,66,160,466,1728,5052,nan
2,18,84,222,604,2466,nan
2,30,102,224,871,2927,nan
6,31,133,493,2272,9558,nan
2,20,100,436,2031,8562,nan
21,51,181,709,2274,8836,nan
10,25,201,789,2772,11656,nan
2,21,73,319,1069,3499,nan
18,74,225,831,3080,12016,nan
2,42,169,492,1750,6085,nan
21,50,178,692,2271,8489,nan
27,108,348,1159,3733,13533,nan
2,12,200,391,813,3207,nan
6,36,103,324,1530,5683,nan
2,69,246,732,2077,7968,nan
2,24,100,178,295,858,nan
2,103,226,873,2388,10551,nan
13,62,238,737,2747,12170,nan
15,2,252,377,1414,6236,nan
15,2,252,353,1342,6090,nan
2,69,191,996,2661,8108,nan
2,17,52,244,2275,10468,nan
17,58,311,852,3424,15299,nan
2,2,57,108,298,1484,nan
2,20,63,126,454,1743,nan
2,2,62,193,406,1581,nan
2,2,27,24,88,477,nan
2,2,2,98,285,934,nan
2,60,199,444,1527,5399,nan
6,33,113,370,1063,2794,nan
2,2,65,112,218,567,nan
2,2,2,423,900,2388,nan
2,2,2,60,140,467,nan
2,2,68,108,292,673,nan
2,2,2,2,2,2120,nan
2,2,2,91,323,820,nan
2,2,209,397,1129,4805,nan
2,2,251,746,3025,13863,nan
19,56,222,926,3523,13913,nan
2,2,2,66,150,455,nan
11,12,163,493,1554,5782,nan
2,2,2,66,174,561,nan
2,91,280,1094,2482,9233,nan
23,33,102,259,730,2245,nan
2,2,2,97,193,608,nan
19,33,47,105,551,1329,nan
2,2,47,151,355,1040,nan
2,31,98,248,741,1952,nan
17,62,230,885,3547,14190,nan
2,2,26,166,271,1531,nan
15,44,88,270,846,3291,nan
2,2,2,61,89,185,nan
2,26,74,335,833,2523,nan
15,38,145,439,1258,3602,nan
2,2,2,280,599,1914,nan
2,16,73,197,752,2770,nan
2,2,78,168,546,1323,nan
21,85,158,505,917,3847,nan
2,33,54,132,293,701,nan
15,54,137,361,1328,4492,nan
2,2,155,378,3491,15439,nan
2,2,225,323,753,2600,nan
2,2,70,203,392,3832,nan
2,36,109,334,1230,4612,nan
2,2,182,326,514,804,nan
2,2,30,215,299,765,nan
2,2,37,135,357,1114,nan
2,2,2,2,2,1723,nan
2,2,2,235,358,808,nan
26,69,124,305,2174,7184,nan
2,58,88,206,683,1883,nan
2,93,303,1245,2462,8725,nan
2,2,2,2,2,1535,nan
23,25,122,226,1113,4849,nan
2,2,2,207,456,1291,nan
13,52,215,753,2803,11604,nan
2,2,2,2,166,378,nan
28,159,539,2322,8498,33279,nan
18,88,397,1571,6019,24358,nan
22,87,399,1589,6540,27414,nan
23,70,292,1397,5164,21385,nan
2,2,121,474,1490,3895,nan
8,71,241,625,2201,5815,nan
2,25,97,404,958,2959,nan
2,13,37,363,697,1553,nan
11,2,80,466,1078,3538,nan
23,67,127,599,1514,3974,nan
2,33,33,164,547,1475,nan
2,104,305,767,2312,7305,nan
2,44,89,175,304,748,nan
24,89,380,990,2853,11572,nan
19,48,76,190,304,645,nan
24,82,245,543,1131,4894,nan
2,76,168,465,1445,6998,nan
2,65,113,404,1838,6322,nan
2,2,47,164,218,555,nan
30,107,417,1371,5483,19546,nan
2,2,90,240,949,3236,nan
2,48,297,679,2318,5175,nan
2,68,330,822,1677,4920,nan
2,2,420,976,2761,6701,nan
2,2,167,617,1752,4649,nan
2,2,120,593,1823,6203,nan
2,2,122,606,1740,5325,nan
2,2,137,727,2528,9362,nan
2,2,196,484,2025,7512,nan
2,58,163,543,1821,6775,nan
2,58,118,491,1076,3243,nan
2,56,151,619,2457,10949,nan
2,47,111,434,1768,12750,nan
13,58,292,933,4108,18348,nan
2,2,2,842,2310,9156,nan
2,2,212,485,869,1873,nan
2,2,268,796,2370,12581,nan
2,2,237,669,1361,4717,nan
2,2,267,662,1518,6146,nan
6,18,20,159,375,842,nan
2,48,310,1134,5184,21048,nan
26,83,304,931,4524,21370,nan
2,62,125,413,973,2646,nan
2,44,161,353,1444,5356,nan
2,92,155,829,2387,5649,nan
2,46,63,515,1519,4355,nan
11,2,172,520,1387,5283,nan
2,2,2,2,2,3108,nan
11,2,177,463,1528,5164,nan
2,2,2,2,2,3773,nan
11,2,177,532,1477,5508,nan
2,2,2,2,2,3706,nan
2,2,100,157,548,928,nan
2,2,2,635,1146,3661,nan
2,2,19,238,381,1249,nan
2,2,2,61,135,199,nan
2,29,133,461,2098,8229,nan
2,2,83,172,821,2275,nan
2,2,212,481,813,2001,nan
2,2,272,632,1541,5089,nan
2,2,242,630,1286,3606,nan
2,2,2,2,2,1342,nan
2,43,103,957,5492,28225,nan
2,10,53,317,1190,4530,nan
2,56,125,520,1997,7587,nan
2,21,31,94,265,1374,nan
2,47,96,472,1975,7920,nan
16,61,260,861,3586,14319,nan
2,13,96,178,590,1299,nan
2,73,187,368,663,3970,nan
2,2,129,362,1034,2312,nan
2,2,2,536,1524,5269,nan
2,45,158,857,1607,4804,nan
2,47,154,665,2175,7577,nan
11,36,203,809,1675,4036,nan
11,34,188,787,1602,3834,nan
2,2,126,126,296,671,nan
2,2,48,87,372,664,nan
2,2,65,106,372,1069,nan
9,42,104,469,856,3204,nan
6,2,61,75,509,1062,nan
19,45,83,147,335,805,nan
2,72,153,262,2063,4962,nan
24,96,346,1368,4697,18560,nan
19,26,83,104,428,1923,nan
2,2,169,477,1412,5422,nan
6,2,100,377,1734,5819,nan
2,33,90,159,572,1294,nan
2,85,184,574,2129,6110,nan
15,45,260,772,2036,7853,nan
23,59,218,764,2960,14413,nan
2,88,219,801,1488,4533,nan
2,2,93,132,502,1234,nan
2,2,2,223,1094,2564,nan
2,2,90,154,591,1476,nan
2,2,2,684,1544,4219,nan
2,2,26,127,586,2205,nan
2,2,2,97,1073,2987,nan
11,57,221,685,2468,7112,nan
11,105,298,762,2898,9261,nan
2,2,2,429,855,1746,nan
2,2,2,80,153,739,nan
2,14,63,178,634,2487,nan
13,83,176,288,557,1539,nan
22,117,549,2393,10297,49978,nan
2,76,253,776,1827,3626,nan
2,2,2,415,676,1524,nan
10,60,230,874,3438,13456,nan
2,2,2,208,1072,2489,nan
2,2,2,92,1058,3136,nan
2,2,2,649,1510,4180,nan
2,2,23,65,810,3423,nan
16,23,25,545,1121,4049,nan
2,2,77,555,1550,4619,nan
19,48,140,474,1830,5558,nan
26,58,175,627,2882,9902,nan
2,13,79,116,407,1180,nan
2,2,2,2,2,580,nan
2,2,19,2,100,172,nan
2,2,2,2,2,455,nan
2,2,2,2,2,2058,nan
2,26,97,270,927,1984,nan
2,2,2,2,2,2,nan
2,32,2,110,353,546,nan
2,2,2,105,527,2275,nan
2,44,93,152,465,1189,nan
2,2,2,2,2,2,nan
2,2,2,2,2,2,nan
2,2,2,2,2,1713,nan
2,106,310,1475,4388,19155,nan
2,88,270,1469,5814,21734,nan
13,102,390,2396,8862,34973,nan
2,108,596,2275,9960,41642,nan
2,2,46,109,338,1070,nan
2,40,107,269,1786,5819,nan
2,2,285,899,3116,10051,nan
2,95,327,1497,6319,22746,nan
13,95,605,1889,6857,26855,nan
27,55,297,1235,3987,12569,nan
2,101,330,1545,6228,21855,nan
2,97,195,901,2716,10322,nan
26,69,318,1107,4492,17286,nan
14,73,302,1233,4457,18896,nan
19,71,306,1103,4299,16699,nan
19,69,297,1166,3934,16379,nan
17,70,300,1194,4208,17685,nan
15,83,232,978,4327,16241,nan
19,26,58,189,280,576,nan
26,55,161,984,2224,5700,nan
2,2,2,61,75,104,nan
26,52,152,619,1310,5053,nan
2,2,59,66,943,2110,nan
27,62,382,523,1228,5257,nan
20,34,322,560,2128,4837,nan
27,80,325,866,2412,6695,nan
2,2,62,93,590,1137,nan
2,74,223,509,2636,7652,nan
2,2,2,2,2,2,nan
26,116,237,680,1771,4209,nan
19,51,183,526,1973,7611,nan
23,78,302,1169,4508,17819,nan
26,55,243,590,2498,8238,nan
2,2,2,2,471,546,nan
2,31,66,129,914,1520,nan
17,25,227,560,1526,4294,nan
2,2,2,30,148,347,nan
2,2,2,36,160,326,nan
2,2,2,2,196,911,nan
2,2,2,2,138,518,nan
2,2,2,2,150,573,nan
2,33,47,54,76,174,nan
19,48,577,1059,3058,15999,nan
2,2,2,2,184,1024,nan
2,2,126,290,622,2395,nan
17,58,199,827,1971,5621,nan
2,25,128,470,2492,11882,nan
2,83,193,890,2022,5609,nan
2,76,210,358,770,1637,nan
6,33,101,226,692,2188,nan
9,29,118,336,1229,6826,nan
2,2,267,518,2231,8075,nan
2,49,207,728,2029,8121,nan
2,33,127,437,1235,5075,nan
17,73,174,515,1821,6914,nan
17,69,196,608,1892,8566,nan
2,65,169,340,628,2295,nan
17,69,320,1421,6267,26068,nan
2,2,103,271,1143,3675,nan
2,2,63,109,451,1003,nan
2,2,2,301,691,1101,nan
23,48,174,569,1462,4459,nan
23,48,174,564,1466,4410,nan
2,16,30,76,433,1004,nan
2,16,44,138,469,1219,nan
2,13,46,158,544,1301,nan
2,16,104,285,970,3323,nan
2,16,104,286,963,3375,nan
2,2,34,156,526,1545,nan
2,2,2,98,345,1112,nan
2,2,2,113,270,675,nan
2,2,80,187,704,2186,nan
2,13,43,228,774,2712,nan
2,13,43,233,770,2613,nan
2,2,27,75,165,485,nan
2,10,2,49,218,573,nan
2,2,2,118,249,644,nan
2,38,64,194,607,2375,nan
10,24,83,371,1115,4886,nan
2,2,2,204,637,2192,nan
2,2,2,2,178,497,nan
26,69,182,351,1281,4017,nan
11,72,225,843,2086,5327,nan
2,2,26,133,421,1066,nan
14,32,101,292,850,2887,nan
2,38,154,482,1779,6220,nan
16,75,293,1220,5328,20821,nan
27,131,553,2511,10765,43459,nan
2,2,70,159,577,2229,nan
28,107,459,1614,6381,25625,nan
22,91,195,1118,2712,6681,nan
2,2,2,57,127,141,nan
2,2,50,66,84,234,nan
2,30,47,73,169,600,nan
2,2,143,333,451,980,nan
2,2,70,253,754,2415,nan
19,26,144,511,1343,4112,nan
19,41,165,546,1351,4806,nan
27,48,222,514,1543,6314,nan
27,83,340,1024,3903,13047,nan
19,90,231,804,2834,8646,nan
27,97,404,1151,4983,18321,nan
2,10,72,618,899,2493,nan
2,35,66,476,1488,5747,nan
19,51,115,652,1922,8358,nan
27,87,402,1194,4467,18121,nan
26,69,320,1251,4093,15081,nan
26,78,320,1015,4276,15418,nan
26,60,317,1144,4227,16150,nan
27,75,342,1195,4837,18773,nan
27,66,417,1673,6876,25892,nan
27,65,302,1283,6618,25435,nan
27,68,388,1388,5630,22476,nan
27,75,294,1211,5063,19685,nan
27,75,294,1208,5066,19586,nan
2,38,118,198,2153,4416,nan
2,41,34,677,2185,6422,nan
2,58,187,603,2180,9023,nan
2,2,2,329,611,2061,nan
2,2,2,2,236,1404,nan
2,2,2,2,2,2,nan
2,2,2,2,2,2,nan
17,62,243,1135,4685,19143,nan
2,2,181,343,729,4632,nan
2,2,180,338,723,3264,nan
2,2,137,303,898,2242,nan
2,2,105,201,505,1026,nan
2,2,123,248,869,2018,nan
2,2,123,269,775,2209,nan
2,2,146,276,731,1778,nan
2,2,146,343,959,3000,nan
2,2,152,362,1057,3035,nan
2,2,141,328,968,2955,nan
2,2,123,272,822,2209,nan
2,2,167,350,901,2483,nan
2,2,159,374,1129,3464,nan
2,2,176,438,1702,6928,nan
6,33,281,559,1192,2408,nan
2,7,2,80,336,881,nan
2,2,2,181,255,805,nan
2,2,2,67,116,258,nan
2,44,102,240,965,4964,nan
21,69,181,682,2233,7954,nan
11,31,147,986,2435,11061,nan
10,42,162,515,1806,8374,nan
2,18,14,502,1421,6711,nan
2,76,227,816,2882,10871,nan
2,66,226,711,2357,9075,nan
23,65,164,556,2522,8565,nan
19,61,161,763,2706,9673,nan
2,2,2,2,1331,2432,nan
2,2,2,2,515,809,nan
2,2,2,372,791,1099,nan
19,69,206,774,1868,8679,nan
19,67,91,440,836,2405,nan
2,2,2,2,1173,2015,nan
2,2,2,607,1516,2640,nan
2,2,200,348,1367,2694,nan
2,2,2,501,1186,3637,nan
2,40,134,280,521,1534,nan
2,2,2,108,251,483,nan
2,80,355,734,1961,6778,nan
2,2,2,2,1742,4014,nan
2,29,32,34,639,2174,nan
2,2,47,230,516,800,nan
2,10,47,94,362,1506,nan
2,56,120,529,1174,4051,nan
2,2,34,76,214,414,nan
2,2,2,66,119,405,nan
2,2,72,150,500,986,nan
7,45,188,562,1756,6050,nan
11,11,179,448,1754,6022,nan
11,123,363,1167,4086,16093,nan
2,73,164,543,1321,4477,nan
9,26,185,438,1309,3175,nan
2,25,59,202,688,1638,nan
2,2,45,161,344,1895,nan
13,63,192,505,1132,4093,nan
16,43,96,366,1462,4341,nan
6,38,186,753,2329,9159,nan
2,17,98,251,567,2430,nan
20,85,414,1094,2402,5124,nan
12,10,97,267,549,2262,nan
16,37,151,338,1125,5237,nan
2,17,105,250,575,2234,nan
12,10,97,249,544,2266,nan
20,78,238,901,2647,8967,nan
2,87,168,396,1192,3999,nan
17,90,319,936,3859,16663,nan
17,38,143,351,1083,5152,nan
6,40,188,756,2416,9571,nan
24,94,402,1356,5475,24049,nan
2,27,66,363,928,2995,nan
6,33,99,642,2089,8314,nan
2,52,91,311,835,3072,nan
6,39,113,512,1935,6957,nan
2,27,69,363,924,2933,nan
2,33,54,203,550,1651,nan
6,35,98,638,2033,8389,nan
2,33,90,125,551,1478,nan
2,63,142,461,2420,8792,nan
2,61,139,362,2415,9263,nan
20,77,236,917,2715,9162,nan
2,35,107,349,640,2350,nan
6,39,106,559,2081,6752,nan
19,61,211,543,1593,5134,nan
2,36,112,734,2116,7388,nan
2,35,99,536,1295,3557,nan
19,49,245,873,2783,12036,nan
2,51,118,376,981,3484,nan
2,40,118,225,638,2595,nan
23,96,260,618,2002,6566,nan
3,35,133,471,992,3316,nan
16,10,142,331,836,2531,nan
2,2,2,2,783,1688,nan
2,47,184,377,1117,6223,nan
2,2,2,2,160,411,nan
27,77,184,530,962,3017,nan
2,2,2,30,168,601,nan
2,2,20,88,236,1062,nan
2,2,28,87,201,873,nan
2,2,23,72,198,577,nan
2,2,24,78,192,670,nan
19,40,154,457,1870,6945,nan
19,48,186,880,3345,12803,nan
27,83,182,797,1510,4516,nan
9,37,71,499,1363,4929,nan
2,10,96,457,1937,11032,nan
2,11,99,459,2098,11648,nan
2,16,77,389,2062,10793,nan
2,2,153,342,1298,2140,nan
2,41,82,648,1335,3966,nan
2,40,82,599,825,1851,nan
24,63,140,261,468,840,nan
19,44,90,166,309,680,nan
15,56,95,173,264,563,nan
13,45,75,162,238,670,nan
26,76,168,330,636,1270,nan
16,47,85,157,258,570,nan
17,49,98,180,286,439,nan
12,39,63,120,172,267,nan
26,65,163,283,497,736,nan
16,44,90,169,353,941,nan
12,39,63,120,233,534,nan
13,42,70,131,233,407,nan
5,5,5,5,24,181,nan
2,2,2,2,2,2,nan
2,55,204,730,3265,13175,nan
9,40,222,584,1993,4886,nan
25,93,240,805,4076,12884,nan
2,31,83,222,760,3473,nan
23,102,354,1241,4073,15134,nan
2,33,68,217,361,1628,nan
2,75,218,753,2097,7707,nan
2,50,132,318,1172,3613,nan
2,21,59,193,487,1203,nan
15,89,357,1555,6072,27319,nan
15,80,473,1309,5794,19849,nan
2,2,57,148,654,2133,nan
2,11,55,164,383,1805,nan
2,2,178,404,1710,6226,nan
2,2,2,99,168,377,nan
2,2,54,209,353,1329,nan
2,33,112,286,867,2863,nan
2,2,113,372,1086,2491,nan
2,2,137,222,713,2534,nan
16,77,245,720,2716,5771,nan
27,94,289,842,2575,15510,nan
25,100,263,864,4495,14572,nan
19,76,357,1451,5576,21654,nan
16,60,251,910,3458,13907,nan
2,2,166,331,1015,1940,nan
2,2,80,140,281,482,nan
2,2,120,361,1296,3056,nan
15,70,331,1540,6518,26735,nan
19,48,255,996,4905,20975,nan
14,62,314,1426,6048,26932,nan
2,42,84,332,1879,5938,nan
17,56,247,848,2224,7195,nan
23,69,343,586,1449,5023,nan
21,70,242,907,2096,6325,nan
2,13,102,504,1482,5321,nan
16,66,217,545,1676,5322,nan
9,40,138,729,3116,13118,nan
2,39,125,406,1872,6412,nan
2,37,125,273,694,2067,nan
24,79,244,1147,3529,13256,nan
24,70,365,1489,5118,18415,nan
13,69,340,1235,4193,14703,nan
19,39,170,655,2067,5964,nan
19,34,179,655,2510,8646,nan
19,26,33,76,119,161,nan
12,19,62,105,147,218,nan
2,2,2,249,545,1178,nan
26,44,202,384,1089,2400,nan
2,29,81,250,847,2243,nan
2,51,93,277,623,2794,nan
2,40,82,282,635,1369,nan
2,2,130,429,1181,2773,nan
2,39,152,622,2836,12549,nan
2,68,339,1534,6740,28336,nan
2,38,159,586,2474,10925,nan
7,10,159,695,3179,14121,nan
2,25,119,553,2239,10094,nan
2,32,88,514,2173,9379,nan
2,43,85,471,1960,8069,nan
2,37,98,491,2258,9532,nan
19,48,76,148,304,829,nan
23,64,206,574,2073,11664,nan
24,85,205,1138,3394,12628,nan
15,23,181,487,1228,4474,nan
21,60,277,1090,4668,19612,nan
2,28,83,498,2093,8968,nan
2,29,145,616,2698,11490,nan
2,21,34,250,736,2386,nan
9,48,155,549,2242,8105,nan
19,44,161,552,1222,2928,nan
2,2,47,75,349,801,nan
2,61,192,491,1546,3162,nan
21,80,496,2466,10935,49532,nan
2,2,225,365,1349,2759,nan
2,24,96,179,485,1097,nan
2,18,73,276,974,3732,nan
2,2,215,577,1603,10033,nan
2,2,236,637,1899,13295,nan
2,2,219,611,1999,12415,nan
2,2,255,659,1549,10807,nan
2,2,273,784,2286,17607,nan
19,31,233,932,5559,33966,nan
19,152,296,670,1683,4268,nan
2,80,198,834,2195,8790,nan
10,96,360,936,3557,9646,nan
2,62,221,406,1345,5158,nan
26,97,332,978,2620,8766,nan
11,25,249,819,2114,7120,nan
2,22,32,159,455,2185,nan
2,40,208,509,1586,4837,nan
19,69,116,510,1362,3854,nan
2,2,64,208,390,1050,nan
2,2,126,310,1133,2810,nan
2,2,2,2,563,929,nan
2,2,38,144,472,1181,nan
23,81,579,2208,8679,34483,nan
15,87,398,1633,5785,24444,nan
2,2,87,287,1053,5081,nan
2,2,105,234,638,3785,nan
2,101,248,955,4324,16137,nan
23,70,348,1282,4996,19152,nan
2,52,175,626,2243,9084,nan
24,72,357,1274,4928,19161,nan
23,70,347,1277,4999,19077,nan
24,72,357,1274,4926,19158,nan
2,2,2,298,586,2315,nan
2,2,113,289,796,3098,nan
2,2,2,260,476,1707,nan
2,48,75,159,455,1631,nan
21,56,152,446,1034,3210,nan
6,22,95,447,1486,6067,nan
24,84,239,1131,3723,13380,nan
2,2,205,528,1079,3060,nan
12,53,130,371,1227,4152,nan
19,113,421,1313,4477,16787,nan
12,53,131,371,1232,4135,nan
17,61,133,340,695,3072,nan
2,2,53,134,470,1340,nan
16,31,139,549,1324,4412,nan
24,138,381,1105,2966,15760,nan
12,73,446,1619,5868,22048,nan
2,2,154,1006,3293,8370,nan
2,27,104,244,1135,3185,nan
2,48,51,996,2095,7986,nan
23,97,329,1284,4572,17855,nan
21,69,394,1324,4722,21093,nan
17,72,386,1617,8388,41884,nan
2,2,2,61,76,1489,nan
26,123,403,1733,4782,16842,nan
6,67,303,1453,5854,25103,nan
26,105,342,1415,5010,20268,nan
2,21,130,389,1237,4568,nan
5,51,202,815,3700,13974,nan
2,2,2,414,1116,5996,nan
24,56,248,1016,4104,16012,nan
17,83,329,1263,5381,21458,nan
15,81,342,1216,4702,19019,nan
21,102,414,1781,7305,31905,nan
19,58,324,1141,4395,17215,nan
27,55,360,749,1417,5294,nan
27,55,311,936,2305,4811,nan
2,89,169,574,1982,5691,nan
2,2,2,93,278,743,nan
2,2,2,424,1023,2574,nan
2,2,61,251,1361,2505,nan
2,31,91,327,1264,4916,nan
2,2,137,197,387,2618,nan
2,2,123,211,438,2745,nan
2,2,114,212,924,2765,nan
2,2,121,214,885,2639,nan
2,2,114,182,816,1810,nan
2,2,109,197,840,1874,nan
2,2,107,266,732,1833,nan
2,2,113,264,836,1780,nan
2,2,124,268,760,1677,nan
2,2,119,271,857,2080,nan
2,2,92,275,757,1825,nan
2,2,122,297,809,2002,nan
2,2,123,311,915,2054,nan
2,2,130,284,518,2406,nan
2,2,137,263,511,2314,nan
2,2,131,290,524,2300,nan
2,2,122,292,483,2294,nan
2,2,130,317,510,1108,nan
2,2,116,293,531,1099,nan
2,2,104,315,582,1222,nan
2,2,105,353,571,1271,nan
2,2,117,341,567,1319,nan
2,2,2,348,653,1292,nan
2,2,2,327,559,1233,nan
2,2,2,319,608,1216,nan
2,2,2,317,595,1223,nan
2,2,119,215,480,3347,nan
2,2,111,193,940,2924,nan
2,2,114,199,975,2343,nan
2,2,97,218,920,2152,nan
2,2,113,291,913,2545,nan
2,2,120,290,876,2071,nan
2,2,96,281,820,2295,nan
2,2,118,299,926,2062,nan
2,2,130,275,506,2571,nan
2,2,137,275,538,2461,nan
2,2,122,294,533,2479,nan
2,2,116,293,529,1270,nan
2,2,99,334,622,1544,nan
2,2,116,318,591,1304,nan
2,2,2,330,602,1360,nan
2,2,2,313,548,1160,nan
14,69,254,1122,3958,15178,nan
22,79,326,1314,5525,22207,nan
2,15,107,247,1177,5339,nan
2,26,98,417,1561,5549,nan
2,27,215,917,4457,17209,nan
6,27,225,1146,4608,18260,nan
2,38,219,889,4723,17857,nan
2,34,200,865,4185,16075,nan
13,103,404,1652,6692,25685,nan
2,2,2,2,713,2182,nan
2,24,136,539,2018,6999,nan
2,44,115,376,1609,5945,nan
2,2,92,206,1040,3297,nan
2,33,62,90,146,374,nan
26,70,250,883,3483,11330,nan
15,37,165,372,1538,5060,nan
26,69,347,900,4549,23469,nan
2,2,231,532,763,3462,nan
2,45,53,212,477,1434,nan
2,2,2,288,604,1155,nan
2,2,65,72,138,448,nan
2,2,40,123,522,1530,nan
2,54,127,363,987,3772,nan
2,2,2,2,2,2969,nan
2,80,198,734,2445,7880,nan
2,62,183,862,3371,13670,nan
2,51,133,498,1736,7227,nan
21,68,183,700,2724,11365,nan
15,49,266,599,1469,3972,nan
15,2,123,324,937,2588,nan
2,2,59,196,627,1912,nan
2,20,32,348,714,2740,nan
2,2,2,2,2,2233,nan
2,2,40,144,614,737,nan
2,2,2,2,839,1437,nan
2,2,86,248,794,2375,nan
2,2,79,150,541,1159,nan
2,46,216,577,3439,11205,nan
2,51,137,708,2753,10998,nan
8,56,145,401,1117,2820,nan
2,2,170,330,1136,3110,nan
2,2,2,297,1374,5387,nan
17,89,267,1052,3685,14180,nan
2,2,2,173,1368,4142,nan
2,2,2,316,621,1287,nan
2,2,2,329,642,1332,nan
2,2,2,335,641,2345,nan
2,2,2,352,628,2433,nan
2,2,2,367,593,2419,nan
2,2,2,360,586,2439,nan
2,2,2,346,587,2367,nan
2,2,2,348,565,2368,nan
2,2,2,367,619,2462,nan
2,2,2,361,740,2466,nan
2,2,2,356,822,2414,nan
2,2,2,356,843,2562,nan
2,2,2,371,855,2494,nan
2,2,2,388,868,2332,nan
2,2,2,365,879,2354,nan
2,2,2,354,827,2422,nan
2,2,2,361,823,2410,nan
2,2,2,362,839,2532,nan
2,2,2,362,825,1341,nan
2,2,2,402,885,1435,nan
2,2,2,387,804,1367,nan
2,2,2,374,862,1361,nan
2,2,2,396,818,1369,nan
2,2,2,406,832,1393,nan
2,2,222,398,808,3346,nan
27,97,305,854,2155,5293,nan
27,92,485,1887,7905,32217,nan
10,73,389,1663,6863,28784,nan
7,53,255,834,3507,13717,nan
11,57,244,1057,4610,17694,nan
2,2,2,240,522,2080,nan
27,76,475,1784,6144,23929,nan
2,2,2,2,2049,3740,nan
9,49,181,574,1523,6211,nan
2,33,2,174,483,1277,nan
2,4,95,489,1004,2341,nan
2,27,119,208,622,1618,nan
2,10,117,421,1030,2636,nan
17,49,159,713,1780,4910,nan
2,2,104,385,1374,4552,nan
2,40,146,232,1094,1864,nan
2,2,2,708,1890,3720,nan
2,2,2,374,834,2133,nan
2,74,185,282,1814,5068,nan
27,62,187,839,2001,6090,nan
2,59,106,160,948,2462,nan
9,13,70,414,1237,3198,nan
21,37,241,622,1530,5462,nan
2,2,210,323,546,3668,nan
27,97,305,854,2155,5162,nan
27,97,284,898,1757,5924,nan
2,2,221,395,865,3444,nan
2,2,47,78,206,448,nan
2,39,100,362,1015,3946,nan
15,73,247,824,2549,9361,nan
2,34,274,693,2381,8862,nan
19,33,113,252,797,2638,nan
2,33,47,224,895,2604,nan
2,22,114,255,630,2928,nan
14,47,288,866,2943,11101,nan
2,40,93,362,873,2655,nan
10,36,82,339,1182,4437,nan
14,47,287,869,2939,11140,nan
17,57,158,617,1901,7049,nan
10,36,80,341,1146,3905,nan
6,55,133,396,1575,4980,nan
6,55,133,383,1535,4884,nan
2,2,115,323,1154,4799,nan
2,2,68,61,171,309,nan
2,31,149,583,1539,5430,nan
22,77,357,1247,3556,15100,nan
26,40,118,217,705,2537,nan
2,51,58,549,2001,8307,nan
17,91,355,1057,4145,17853,nan
11,13,38,173,359,1052,nan
9,13,139,495,2328,10354,nan
11,13,138,450,2197,9623,nan
22,77,372,1333,4351,21515,nan
2,2,95,257,530,2407,nan
9,63,151,467,2019,6747,nan
2,30,148,403,1023,3329,nan
2,20,129,342,1245,3878,nan
11,13,38,173,323,918,nan
19,67,153,897,2115,5773,nan
2,32,153,600,1501,5058,nan
2,2,95,250,531,2268,nan
17,31,146,533,2176,8676,nan
24,58,277,1085,4765,21599,nan
19,55,174,816,2888,10443,nan
2,29,108,406,1774,6893,nan
2,20,127,345,1242,3903,nan
13,63,249,831,2955,10652,nan
17,57,158,622,1936,7414,nan
2,56,127,670,1995,5964,nan
2,52,148,822,2351,7832,nan
13,62,295,1490,6061,26023,nan
10,52,284,1032,4393,17680,nan
10,52,284,1040,4344,17647,nan
13,60,286,1468,6041,25533,nan
2,59,306,1547,7169,33507,nan
3,36,181,792,2406,9100,nan
6,42,243,1051,4442,19125,nan
2,2,72,158,375,1303,nan
2,2,2,41,83,286,nan
27,50,264,1019,3828,13961,nan
2,2,122,496,1551,5773,nan
2,2,2,2,2,2013,nan
10,36,88,398,1516,6504,nan
10,36,80,337,1125,4453,nan
2,2,47,150,515,1302,nan
11,127,297,1160,4832,18188,nan
2,2,60,119,519,2084,nan
2,2,2,2,451,986,nan
2,44,85,229,1134,5879,nan
2,2,46,87,303,683,nan
26,62,255,525,1215,2813,nan
2,2,147,328,1222,2518,nan
2,51,231,692,1821,7651,nan
18,70,199,742,2807,10705,nan
25,107,360,1254,5345,21392,nan
2,2,2,2,1790,4041,nan
2,2,2,2,1303,3471,nan
2,2,2,2,2212,6977,nan
27,64,257,1070,2638,7351,nan
2,37,93,302,710,2482,nan
2,2,143,401,2015,4991,nan
2,2,2,725,1675,5554,nan
2,2,2,761,1631,5856,nan
2,2,2,718,1581,4944,nan
2,2,68,138,367,935,nan
15,44,144,441,1865,6565,nan
2,2,2,2,2,2849,nan
2,2,2,488,1955,9718,nan
2,2,2,770,2663,11859,nan
2,2,2,2,1404,4504,nan
2,52,313,1032,6319,39339,nan
2,87,560,1855,13355,78674,nan
2,2,129,416,1794,5183,nan
2,2,2,389,1602,6408,nan
2,41,70,235,1400,4664,nan
2,2,64,324,1360,5938,nan
2,26,28,221,1230,3614,nan
2,30,155,410,1109,4570,nan
19,41,174,407,1788,5953,nan
2,2,84,134,430,2486,nan
2,42,69,84,122,818,nan
24,98,397,1077,3284,9174,nan
2,2,243,485,2274,5106,nan
2,72,260,541,1105,3488,nan
2,83,257,838,2423,7319,nan
2,2,254,452,2385,7090,nan
2,2,255,638,2238,5151,nan
2,2,261,637,1968,5360,nan
2,91,295,481,2639,5906,nan
2,61,251,493,1075,3028,nan
2,2,291,698,2585,6252,nan
2,2,252,698,1221,5908,nan
2,2,234,661,2060,5905,nan
2,2,227,657,1167,6033,nan
2,2,215,550,1141,5821,nan
2,2,246,694,2098,6490,nan
2,2,2,647,1165,5050,nan
2,2,209,666,1193,2795,nan
2,2,218,676,1267,2815,nan
2,2,2,580,1607,5308,nan
2,2,2,630,1213,4990,nan
2,2,2,640,1195,5521,nan
2,2,219,680,1284,3033,nan
2,2,2,574,1311,2973,nan
2,2,264,478,2266,5346,nan
2,2,2,588,1521,5031,nan
2,2,242,692,1267,6512,nan
2,2,2,669,1233,2955,nan
2,2,194,640,1240,2798,nan
2,2,2,629,1244,5406,nan
2,2,191,564,1028,2431,nan
2,2,2,2,1579,3268,nan
2,2,237,684,1206,6169,nan
2,2,223,654,2467,5991,nan
2,2,2,2,1538,2998,nan
2,2,264,629,2207,4820,nan
2,2,2,626,1612,2971,nan
2,2,2,2,1621,3045,nan
2,2,2,2,1655,3232,nan
2,2,2,2,1723,3144,nan
2,2,2,2,1568,3068,nan
27,59,208,621,1377,4796,nan
2,2,2,80,133,259,nan
2,2,229,530,2213,7361,nan
2,6,27,107,211,655,nan
2,2,33,92,138,353,nan
2,2,45,87,158,594,nan
2,6,27,115,230,664,nan
11,60,112,462,2045,8313,nan
2,2,47,61,75,161,nan
26,58,108,511,1195,3061,nan
30,48,205,515,866,2358,nan
6,42,160,699,2062,8001,nan
6,42,166,718,2230,8628,nan
2,2,2,503,1088,2889,nan
19,33,101,437,1205,4010,nan
23,55,108,346,1091,2603,nan
19,51,93,332,1041,3277,nan
7,37,150,338,896,2732,nan
2,44,138,326,815,2741,nan
2,51,158,416,1906,6082,nan
2,51,151,426,2052,6729,nan
2,2,19,51,86,139,nan
11,35,151,408,1421,4016,nan
11,35,151,391,1401,3888,nan
2,25,67,163,574,1825,nan
7,50,164,461,1671,5843,nan
2,25,67,163,574,1825,nan
7,59,163,468,1712,6067,nan
2,44,117,574,1851,6407,nan
2,44,122,365,1430,5482,nan
2,44,119,382,1404,5460,nan
2,44,114,588,1876,6393,nan
14,66,149,494,939,2642,nan
24,113,244,809,2685,7327,nan
16,89,327,936,2354,6251,nan
6,83,327,907,2358,6901,nan
2,54,183,485,1959,6189,nan
2,62,146,335,910,3022,nan
26,33,88,172,815,2216,nan
2,62,146,335,910,3022,nan
26,16,122,460,1056,4517,nan
7,30,113,229,531,1675,nan
7,30,113,235,523,1569,nan
26,66,426,832,2294,8125,nan
2,54,183,485,1959,6189,nan
2,26,91,209,420,1473,nan
6,31,177,358,1560,6241,nan
14,66,149,499,1129,3422,nan
2,2,2,2,2,89,nan
2,26,91,209,405,1407,nan
2,2,2,2,2,89,nan
2,2,2,2,2,89,nan
2,2,2,2,2,89,nan
2,2,2,148,495,1465,nan
2,44,97,318,686,2384,nan
6,63,301,1067,3280,9289,nan
9,12,116,206,716,2511,nan
2,2,2,194,396,802,nan
2,2,2,2,2,89,nan
17,32,139,354,947,1799,nan
17,32,139,360,983,2204,nan
2,2,2,61,75,90,nan
19,81,253,1117,2668,10529,nan
6,63,299,1084,3400,9669,nan
19,40,175,493,1341,5208,nan
2,2,2,194,406,801,nan
13,37,60,498,1463,4979,nan
19,19,62,132,245,545,nan
19,81,255,1125,2692,11613,nan
2,33,47,182,883,2658,nan
2,47,122,335,861,1425,nan
26,55,98,204,1269,2999,nan
19,33,48,90,146,444,nan
19,37,101,201,445,1818,nan
15,17,98,204,747,2487,nan
2,2,2,2,75,89,nan
2,2,125,296,1025,2506,nan
2,2,2,61,114,214,nan
9,42,94,313,972,2712,nan
2,26,54,99,194,551,nan
19,33,62,76,190,334,nan
15,24,102,211,734,2400,nan
2,2,47,71,294,1055,nan
2,33,33,61,175,275,nan
9,28,62,88,217,478,nan
19,40,176,475,1394,5307,nan
2,2,145,369,766,2822,nan
19,33,48,118,254,333,nan
2,2,53,223,841,2982,nan
2,2,17,92,145,684,nan
2,2,80,144,228,857,nan
9,13,59,397,1556,7146,nan
5,13,43,322,936,3021,nan
7,2,187,377,1456,3388,nan
2,20,78,207,1034,4074,nan
13,49,216,615,1593,3956,nan
2,2,2,2,174,272,nan
12,16,71,165,784,2199,nan
5,13,43,331,938,3104,nan
13,49,216,612,1529,3743,nan
10,29,202,713,2314,6987,nan
7,2,170,390,1348,2917,nan
2,17,54,76,315,799,nan
7,44,55,74,363,751,nan
16,20,33,249,586,1836,nan
2,33,55,83,111,122,nan
10,29,202,711,2283,6887,nan
2,2,17,92,145,684,nan
2,2,37,65,158,572,nan
2,2,80,144,221,765,nan
11,16,40,359,1461,4460,nan
9,37,159,387,1015,5116,nan
16,16,49,478,1671,5509,nan
2,54,183,485,1962,6201,nan
19,70,120,247,446,1273,nan
2,37,86,158,497,849,nan
7,30,120,214,555,1411,nan
19,94,203,763,2258,6325,nan
7,30,120,215,534,1489,nan
19,70,120,247,416,1272,nan
15,40,152,317,788,2543,nan
7,35,82,153,436,990,nan
15,40,136,393,971,3305,nan
2,2,2,160,386,611,nan
2,2,76,146,559,1803,nan
18,44,92,190,612,1566,nan
19,94,203,618,2249,6399,nan
2,2,34,135,258,1212,nan
2,62,146,335,910,3033,nan
7,35,82,153,464,1105,nan
2,2,19,72,217,952,nan
2,2,41,135,400,2125,nan
2,2,47,136,264,1228,nan
21,38,47,97,182,619,nan
2,2,45,122,570,2129,nan
2,2,45,120,554,2003,nan
2,54,198,487,2070,6505,nan
2,2,19,73,204,958,nan
2,2,34,133,400,2262,nan
2,26,199,754,2577,8312,nan
2,57,226,881,3166,11581,nan
2,43,93,360,1231,2579,nan
2,26,147,641,1785,5039,nan
2,32,78,283,947,2983,nan
15,37,93,453,1269,4883,nan
2,32,78,283,956,3050,nan
2,33,47,90,118,606,nan
2,2,62,156,716,2685,nan
26,90,136,269,757,4044,nan
2,23,127,325,1074,4060,nan
5,51,161,1061,2860,7970,nan
26,40,154,692,1281,2191,nan
19,19,90,175,388,718,nan
9,35,113,432,1764,6196,nan
2,26,144,364,1545,6072,nan
2,2,17,172,562,1769,nan
7,56,177,496,2313,8547,nan
9,2,104,257,821,3305,nan
7,50,170,488,2274,8382,nan
7,50,170,482,2266,8336,nan
19,63,169,578,2287,8499,nan
2,84,269,918,2949,9028,nan
2,21,137,255,799,4116,nan
27,114,302,1493,5709,22419,nan
30,76,337,1155,4582,17532,nan
2,2,2,540,1326,2139,nan
2,2,2,2,1905,4773,nan
2,21,147,306,1649,4120,nan
2,2,2,239,363,1625,nan
2,2,118,191,412,884,nan
2,2,2,127,385,3815,nan
2,2,2,97,209,640,nan
2,56,145,764,2920,8451,nan
15,80,283,1386,6055,26003,nan
19,33,146,414,996,2654,nan
2,2,79,160,492,1458,nan
2,28,113,284,955,3046,nan
2,23,122,567,2525,6466,nan
2,55,151,580,2140,8862,nan
19,61,245,1561,7202,27692,nan
11,46,404,1833,10472,40157,nan
20,103,415,3235,11783,56337,nan
10,85,90,1591,7389,32739,nan
16,93,291,2284,8564,39666,nan
21,67,316,1933,10731,45471,nan
24,56,401,2427,10967,47669,nan
13,48,138,889,6758,23825,nan
11,51,120,1116,5068,19584,nan
6,43,24,921,3682,17249,nan
27,85,396,2360,10547,42936,nan
18,82,250,1855,8033,30809,nan
6,74,177,1219,7133,27922,nan
12,48,120,984,5423,20338,nan
19,57,285,1668,8116,31531,nan
15,45,278,1365,7667,29783,nan
26,32,440,2841,10733,45178,nan
27,48,378,2663,11543,50418,nan
13,4,67,698,3835,11741,nan
12,78,346,2269,9872,42179,nan
20,72,347,2043,11397,51728,nan
27,87,455,2815,12190,52233,nan
27,81,439,2520,10989,45213,nan
27,93,374,2431,11927,47878,nan
20,46,293,1727,9352,36600,nan
13,66,113,1123,6265,25652,nan
6,38,44,999,3576,17279,nan
12,66,269,1718,7655,34097,nan
27,107,435,2160,11038,49900,nan
17,67,130,1567,6944,28605,nan
16,70,413,2487,11463,48280,nan
10,44,77,1016,3766,13915,nan
9,72,334,2178,8550,34593,nan
12,70,81,1148,5849,22798,nan
20,54,327,1788,8864,34940,nan
2,9,101,340,1544,6424,nan
2,9,99,283,1329,6327,nan
15,62,240,792,2727,8914,nan
2,9,94,269,996,4809,nan
2,17,92,391,1258,4197,nan
2,17,95,441,1590,5244,nan
16,24,49,522,1202,3016,nan
11,107,458,1989,8222,32647,nan
2,108,458,1952,6612,24898,nan
21,88,513,2097,8158,33827,nan
39,104,299,2517,7694,26627,nan
2,166,550,2099,9719,39871,nan
2,112,429,1789,7178,29005,nan
2,81,404,1789,6908,27176,nan
2,2,2,2,2667,6132,nan
2,2,2,2,2841,6016,nan
2,2,2,2,2303,5077,nan
23,62,472,2556,12259,57573,nan
24,67,263,1827,10922,49931,nan
26,75,191,1969,11986,56912,nan
25,78,397,2576,14999,68828,nan
18,49,278,1529,9705,39929,nan
2,2,86,183,372,1648,nan
2,2,2,2,2,1774,nan
2,2,50,467,1592,3547,nan
2,2,2,100,146,441,nan
2,24,66,303,791,1645,nan
2,51,154,739,2134,10719,nan
2,2,88,363,732,2871,nan
13,56,269,1070,3745,12360,nan
21,113,447,2031,7788,30996,nan
12,87,439,2896,14883,65755,nan
16,63,380,2130,11502,49326,nan
15,69,154,681,2074,6743,nan
2,51,87,466,1302,4736,nan
2,2,2,61,101,186,nan
15,35,95,367,1607,7399,nan
15,64,176,1043,4325,18527,nan
2,2,86,185,365,1726,nan
2,7,38,108,450,502,nan
2,66,225,503,1576,3321,nan
2,2,155,349,975,2354,nan
2,2,2,219,439,1825,nan
2,2,2,219,483,1836,nan
2,34,48,139,1378,2598,nan
2,20,138,371,1724,5288,nan
2,40,100,499,1093,2786,nan
2,2,186,348,1194,3519,nan
2,80,154,704,1733,5660,nan
2,2,148,187,542,1597,nan
15,25,184,538,1374,5219,nan
2,2,2,500,1102,2337,nan
2,63,135,453,1676,4459,nan
2,55,118,204,373,2113,nan
20,48,290,630,1247,3035,nan
2,69,210,1208,2263,5789,nan
13,73,395,972,2398,5767,nan
2,2,93,257,694,2552,nan
2,48,108,266,867,2625,nan
11,81,199,1071,3481,10557,nan
2,2,2,569,1320,4176,nan
6,51,110,394,2083,6361,nan
2,20,33,105,271,1687,nan
2,24,57,149,617,2781,nan
10,73,447,1692,4912,23220,nan
2,2,2,153,337,944,nan
23,34,141,489,805,3268,nan
2,43,83,237,1166,4097,nan
2,2,2,115,243,743,nan
2,2,118,279,587,1282,nan
2,54,88,244,4368,12922,nan
2,25,51,197,541,2168,nan
2,2,2,2,2249,6829,nan
2,2,2,119,253,477,nan
9,47,248,742,1879,7846,nan
2,40,127,740,2575,9312,nan
2,42,145,738,2382,11638,nan
2,41,232,531,1719,5391,nan
2,25,125,778,2677,9373,nan
2,2,109,316,1082,3353,nan
2,2,93,211,520,1523,nan
2,2,2,505,1112,5081,nan
2,13,138,636,2447,8860,nan
2,82,290,1373,5445,16612,nan
2,39,162,598,1849,7315,nan
2,48,152,728,2307,7572,nan
2,2,291,785,1929,8112,nan
2,89,310,716,1890,9222,nan
27,61,352,1874,5229,22553,nan
2,2,183,552,2371,6957,nan
2,37,166,736,2759,10435,nan
27,63,396,1945,6706,26273,nan
2,83,441,1034,3749,14176,nan
2,55,243,744,2898,9485,nan
2,2,242,907,3279,11113,nan
15,69,239,1074,5664,17579,nan
23,29,195,634,2988,12669,nan
2,42,98,278,1011,2670,nan
2,2,2,751,1719,4269,nan
27,154,622,2331,9546,38650,nan
23,138,590,2261,9430,37956,nan
24,143,622,2032,7410,27814,nan
26,136,579,2129,8801,36364,nan
17,47,247,974,3632,13922,nan
2,47,182,557,1782,4551,nan
2,2,2,2,613,3363,nan
2,2,2,2,613,3278,nan
13,37,158,549,2315,8929,nan
2,65,161,805,1888,4272,nan
19,47,181,781,2457,8062,nan
10,44,83,317,1043,4372,nan
2,87,263,723,1620,4936,nan
2,2,231,436,933,3910,nan
2,2,2,2,618,1134,nan
2,2,90,227,813,3135,nan
2,26,88,347,1317,4861,nan
10,2,93,481,1791,5775,nan
2,82,163,473,1124,7805,nan
19,51,173,565,2082,6853,nan
2,2,77,157,526,1351,nan
2,13,78,372,1268,4666,nan
2,13,108,431,1265,4601,nan
2,34,91,312,1506,4805,nan
41,94,431,1315,3567,11295,nan
2,2,35,118,364,1488,nan
2,44,68,151,484,1695,nan
2,2,47,89,751,1270,nan
15,33,134,695,2547,9030,nan
2,2,70,280,1019,4527,nan
2,2,70,268,950,3905,nan
2,2,99,229,694,2703,nan
2,49,256,1549,6338,27216,nan
2,42,247,1383,5640,24836,nan
2,38,188,931,4552,19224,nan
6,43,102,501,1938,7760,nan
7,13,220,911,3360,13777,nan
2,35,257,1590,6776,29261,nan
2,16,47,345,1261,4777,nan
9,32,65,448,1499,5233,nan
9,48,232,1336,5581,24799,nan
6,45,295,1867,8133,36840,nan
7,13,220,911,3360,13784,nan
2,37,158,933,4122,17811,nan
2,48,240,1647,6626,28982,nan
2,49,235,1064,4337,18513,nan
2,47,151,868,3924,18674,nan
2,42,267,1596,6715,29507,nan
6,10,127,681,2446,9967,nan
2,13,142,406,1020,3474,nan
2,65,133,477,1663,4757,nan
2,2,127,344,670,3445,nan
2,82,190,474,1136,7710,nan
2,65,217,796,1900,6882,nan
2,2,231,465,910,4172,nan
10,55,116,329,1271,4414,nan
19,54,195,729,1839,6867,nan
19,37,169,749,2357,9393,nan
27,62,175,608,1118,3900,nan
2,66,263,720,1611,4909,nan
2,2,100,199,523,2709,nan
15,45,164,641,2505,9948,nan
2,2,60,304,1125,4990,nan
6,30,115,572,2322,9524,nan
6,33,181,910,3625,16209,nan
2,39,163,890,3524,15976,nan
2,31,129,660,2564,10361,nan
2,49,188,999,4282,18822,nan
2,49,188,998,4334,18643,nan
2,35,181,962,3834,17041,nan
2,106,269,1013,2884,8952,nan
19,33,146,414,996,2655,nan
2,88,486,1042,4312,16723,nan
2,47,2,159,395,2038,nan
2,59,196,872,2648,8052,nan
2,2,241,714,2959,8702,nan
10,57,150,662,1581,4025,nan
23,58,237,925,3573,13979,nan
2,63,274,890,4667,17671,nan
15,13,87,502,1299,4485,nan
27,62,161,735,1328,3971,nan
26,38,118,590,1435,4022,nan
2,19,20,241,361,1106,nan
2,2,128,291,713,2298,nan
2,19,20,237,464,1007,nan
2,2,108,209,770,3630,nan
2,19,20,147,536,1031,nan
4,56,145,499,1698,3610,nan
16,63,189,1273,3936,15029,nan
4,56,145,499,1702,3627,nan
16,63,187,1279,4003,15049,nan
2,37,52,106,343,856,nan
2,54,354,1751,6955,30516,nan
2,54,123,1432,6645,28834,nan
2,2,2,2,333,450,nan
2,42,55,119,417,641,nan
2,2,91,112,379,596,nan
2,37,133,342,1111,5850,nan
2,33,72,106,230,1554,nan
23,101,285,983,3649,12573,nan
19,78,346,1108,4129,13512,nan
28,74,324,1522,5423,20260,nan
19,51,248,703,2691,8829,nan
19,82,272,1058,3568,12129,nan
21,72,369,1258,4636,16967,nan
21,62,310,1160,3919,14745,nan
19,78,236,1140,3719,12620,nan
25,114,443,1252,4344,15043,nan
19,57,224,743,2500,8985,nan
21,71,329,1127,4167,14846,nan
21,92,329,1306,4611,17434,nan
28,74,324,1524,5422,20276,nan
21,72,369,1260,4618,16960,nan
19,82,272,1058,3533,12029,nan
19,51,248,702,2669,8725,nan
19,57,224,736,2484,9009,nan
19,78,236,1144,3716,12385,nan
23,101,285,983,3663,12507,nan
21,62,310,1162,3913,14673,nan
25,114,439,1241,4347,14928,nan
21,71,329,1128,4187,14861,nan
21,92,329,1311,4560,17270,nan
19,78,346,1104,4099,13379,nan
2,2,205,568,1045,2251,nan
27,141,634,2046,7794,29916,nan
23,58,294,773,1835,7407,nan
2,2,77,153,453,1265,nan
2,2,77,153,455,1283,nan
2,2,66,112,554,2192,nan
2,55,97,449,1218,4187,nan
19,97,254,602,1287,3431,nan
12,66,219,1558,6294,23860,nan
15,69,440,1598,7039,34506,nan
27,87,296,954,2547,7613,nan
2,2,2,2,144,243,nan
23,55,262,740,2671,9194,nan
27,141,315,1294,3428,8428,nan
19,66,283,883,2634,8761,nan
11,76,278,1128,3753,14931,nan
2,2,2,61,157,367,nan
27,52,382,1079,3216,10252,nan
5,38,103,320,905,4235,nan
2,2,116,354,1557,4885,nan
2,2,2,2,575,1216,nan
19,48,170,606,2031,6096,nan
9,58,296,1259,3911,15211,nan
2,80,237,1068,4556,18096,nan
13,76,402,1428,4770,16638,nan
7,38,117,638,2098,6723,nan
2,2,119,341,1532,4851,nan
2,48,88,278,729,2981,nan
2,2,44,93,304,733,nan
2,2,34,106,328,1308,nan
2,30,59,207,1137,2379,nan
15,78,578,2297,10704,51145,nan
2,32,61,218,915,1900,nan
2,2,2,110,206,346,nan
2,2,2,104,153,831,nan
2,2,2,125,241,786,nan
2,17,71,304,838,3355,nan
26,102,369,565,2259,4548,nan
2,2,2,2,660,1327,nan
2,2,2,2,744,1332,nan
7,69,247,625,2475,8047,nan
17,37,147,601,1228,3957,nan
11,42,148,737,2387,8607,nan
9,88,237,881,2987,11002,nan
2,2,109,540,1438,4222,nan
11,2,260,1259,3390,15810,nan
2,61,117,361,896,2065,nan
2,17,92,319,630,1893,nan
2,33,47,47,47,47,nan
2,33,47,47,47,47,nan
27,55,156,1367,3461,7474,nan
2,79,161,830,1666,4171,nan
23,53,255,969,3551,16088,nan
11,40,129,439,2294,7926,nan
2,30,98,214,865,4254,nan
2,2,47,47,47,47,nan
2,30,98,395,1379,3580,nan
2,2,167,523,1325,4001,nan
16,26,241,934,4020,13032,nan
2,20,144,630,2533,9938,nan
10,70,231,980,4167,14160,nan
9,57,116,637,2798,9896,nan
19,51,170,429,1051,2391,nan
2,2,23,470,958,8400,nan
2,2,95,495,953,5829,nan
2,41,256,618,1519,5806,nan
27,78,475,1784,6155,23967,nan
27,76,315,632,1452,4447,nan
27,91,230,1389,5494,29301,nan
2,32,135,606,1253,3290,nan
2,2,2,618,1370,5520,nan
27,95,334,1186,5732,21914,nan
2,2,2,100,202,690,nan
13,61,243,615,2056,8345,nan
2,2,2,211,841,2721,nan
2,2,2,105,154,563,nan
2,56,246,1176,2710,8836,nan
2,2,183,375,1080,4101,nan
7,18,148,346,982,3549,nan
2,2,2,2,799,2096,nan
2,2,107,288,753,1808,nan
2,2,2,2,427,719,nan
6,47,150,542,1443,4291,nan
2,2,2,183,848,4237,nan
16,10,282,887,3944,16529,nan
20,113,329,566,3216,7262,nan
2,76,238,367,850,4445,nan
2,2,184,308,1403,3600,nan
2,2,2,2,1107,2109,nan
2,26,85,248,1190,2993,nan
2,2,187,583,1789,5613,nan
2,2,101,387,1044,3280,nan
2,2,2,2,615,1147,nan
2,2,2,2,481,1265,nan
23,94,298,1125,4137,15936,nan
2,2,2,2,1612,3405,nan
2,47,106,241,925,2695,nan
11,25,175,837,2630,8299,nan
2,2,2,2,719,1224,nan
2,2,112,404,1345,2604,nan
12,40,148,555,1787,6654,nan
19,46,225,1061,4262,16422,nan
19,46,220,1043,4261,16462,nan
17,49,266,1018,3861,14654,nan
19,109,549,2321,9830,39079,nan
2,2,2,327,743,1928,nan
2,2,88,252,975,2699,nan
2,35,101,179,317,1696,nan
2,2,158,367,614,1230,nan
2,2,158,367,614,1230,nan
15,51,192,819,3423,14319,nan
15,51,195,826,3393,14241,nan
2,2,48,107,264,1304,nan
2,2,2,99,124,390,nan
2,2,236,506,2168,6269,nan
2,2,169,442,821,4021,nan
19,19,47,147,346,546,nan
2,2,2,480,882,3257,nan
26,55,238,711,2535,10489,nan
19,85,340,1316,5112,19573,nan
2,13,52,170,659,2568,nan
13,46,239,912,3794,16373,nan
2,2,108,593,1912,6023,nan
2,46,120,737,1815,8600,nan
2,2,94,553,1911,6760,nan
16,67,186,579,2271,10142,nan
19,83,225,1006,3772,14633,nan
27,70,234,1010,4198,12256,nan
19,83,284,1101,4186,17163,nan
26,52,208,533,1000,3196,nan
10,46,251,1090,4386,16898,nan
9,45,249,1097,4324,16450,nan
2,24,168,427,1174,3643,nan
2,24,168,425,1182,3649,nan
2,87,276,1165,5635,23977,nan
2,53,188,934,4274,21181,nan
2,2,242,657,1101,2493,nan
2,2,220,408,899,2644,nan
12,65,179,964,3604,11938,nan
2,2,54,145,365,1010,nan
26,91,409,1436,5776,22843,nan
2,41,60,343,1011,3198,nan
26,55,197,560,1290,4924,nan
2,2,168,391,849,1926,nan
2,2,2,110,143,470,nan
2,2,82,130,254,657,nan
2,54,97,199,402,2794,nan
2,2,75,125,335,865,nan
2,18,61,349,1299,4883,nan
2,2,2,385,835,2812,nan
17,45,220,413,499,1109,nan
17,25,102,241,388,1036,nan
2,2,2,2,922,1839,nan
2,2,86,185,361,1680,nan
2,2,2,2,2,2571,nan
2,52,118,410,1290,4485,nan
2,2,97,205,396,2101,nan
2,2,2,263,608,1665,nan
2,2,95,157,418,1504,nan
26,69,306,1007,3490,13951,nan
23,62,233,892,3125,12892,nan
26,71,216,770,3961,15353,nan
2,76,209,853,2965,10516,nan
2,69,242,890,2683,8928,nan
11,73,172,583,3323,11726,nan
27,97,248,752,4106,14146,nan
2,73,204,766,2486,10412,nan
2,71,224,784,2944,8803,nan
2,2,87,91,521,958,2373
2,25,47,92,261,709,2088
2,77,199,577,3103,9340,nan
2,13,59,164,449,1053,nan
2,42,170,645,1433,5718,nan
2,2,84,153,846,1513,nan
2,77,203,543,3053,9858,nan
2,21,133,291,846,2229,7529
2,2,2,100,319,1034,3316
2,20,25,158,795,1702,nan
2,27,85,486,2125,7022,nan
2,38,136,513,2027,5100,nan
2,30,108,290,1072,4496,nan
2,2,70,188,623,1779,nan
2,2,2,100,306,1397,nan
2,2,171,355,1049,5017,12557
2,2,79,154,570,2018,8816
2,25,37,382,1292,5475,22278
2,2,82,205,544,2160,nan
2,31,65,305,1037,4288,nan
2,38,142,1084,4624,19117,nan
2,25,86,104,347,811,nan
2,2,33,37,94,319,nan
2,2,2,45,45,107,377
12,88,222,1189,3380,7945,nan
26,94,154,416,1998,4420,nan
20,141,429,1016,2864,8804,nan
2,76,229,898,2649,5374,nan
26,62,263,881,2313,10581,nan
26,53,304,937,2330,8452,nan
2,2,56,249,1169,3507,nan
2,74,182,717,2314,6537,nan
2,2,52,166,481,2184,nan
26,58,175,500,1736,4918,nan
2,2,72,153,496,1187,nan
2,111,210,575,1343,7310,nan
2,80,265,889,2434,6348,nan
15,51,157,393,859,2604,10931
19,83,237,946,3795,14529,nan
19,83,246,955,3640,14532,nan
19,83,246,983,3596,14717,nan
19,83,225,1035,3790,14618,nan
19,83,225,1037,3706,14579,nan
19,83,225,1029,3816,14970,nan
19,83,225,1036,3920,15349,nan
19,83,225,1006,3873,15154,nan
19,83,225,1010,3917,15559,nan
19,83,287,1037,3880,15961,nan
9,46,171,670,3183,14561,nan
2,19,93,158,775,1839,nan
2,2,2,126,256,871,nan
2,10,41,177,869,3709,nan
2,60,228,722,3790,11949,nan
2,25,233,1062,3770,13086,nan
2,44,283,1714,8348,36138,nan
2,44,237,983,3338,10567,nan
2,10,72,302,1485,6445,nan
2,2,2,2,2,626,1277
2,2,2,288,594,922,1524
2,2,2,478,1357,4581,13397
2,2,2,527,1593,5280,19369
23,80,229,973,3788,15035,nan
15,51,292,692,2813,8847,nan
15,51,292,706,2778,8832,nan
2,2,2,235,406,534,nan
2,2,2,216,558,960,nan
2,2,2,193,455,1046,nan
2,2,2,202,449,1310,nan
2,2,2,182,455,1170,nan
2,2,2,222,531,2293,nan
2,2,2,196,592,1339,nan
2,32,55,216,673,1490,nan
2,65,230,926,2732,7987,nan
2,63,163,605,2178,8502,nan
2,30,166,419,2095,6854,nan
19,33,461,808,2546,4801,nan
13,73,403,1718,5722,23705,nan
12,42,63,380,933,2484,nan
26,80,267,677,3664,11166,nan
6,49,166,489,1714,5006,nan
2,54,115,218,1065,2442,nan
27,88,441,1396,5880,25743,nan
10,60,319,1017,4354,17382,nan
2,2,197,635,2355,7436,nan
2,95,257,906,3126,14236,nan
2,97,256,912,3176,14462,nan
27,90,255,1601,5337,20751,nan
2,30,158,438,1753,7836,nan
17,66,225,1053,2759,7910,nan
2,30,124,520,1629,4049,nan
2,33,48,76,232,659,nan
15,101,334,1238,3703,16823,nan
2,87,254,1013,2284,7272,nan
2,101,168,567,1981,5449,nan
19,91,292,700,2369,8173,nan
2,42,137,514,1525,4324,nan
18,60,231,815,1930,7538,nan
12,42,67,389,954,2314,nan
10,60,320,1024,4248,17281,nan
2,54,115,218,1066,2389,nan
2,24,111,301,1009,4722,nan
2,2,176,308,1158,4465,nan
2,24,108,308,978,4637,nan
2,62,147,518,1084,3649,nan
26,78,456,1376,4980,27124,nan
2,47,107,341,1164,3706,nan
27,90,255,1608,5433,21168,nan
2,69,120,416,1267,5447,nan
2,2,2,2,783,1698,nan
17,82,276,607,1774,6333,nan
11,51,184,659,1882,5401,nan
2,16,116,318,1220,2896,nan
2,13,116,375,1996,9565,nan
23,109,325,971,2766,7796,nan
2,40,61,134,509,1122,nan
2,2,45,73,216,895,nan
2,2,61,2,280,910,nan
2,19,44,162,491,1711,nan
2,30,2,396,998,2381,nan
2,2,32,61,414,1339,nan
8,13,108,467,1814,6701,nan
2,2,2,249,580,1587,nan
2,2,2,288,555,808,nan
2,2,2,265,660,1902,nan
2,32,55,262,803,1839,nan
2,2,2,299,746,1268,nan
2,2,2,264,664,1266,nan
27,66,169,1019,2218,6441,nan
2,47,101,256,555,1425,nan
2,2,134,372,573,1070,nan
2,2,170,383,1055,2760,nan
2,2,151,443,642,1291,nan
2,2,89,192,401,950,nan
2,24,47,305,1091,2957,nan
2,2,58,351,1422,2601,nan
2,2,160,350,648,1331,nan
26,66,287,1003,2458,9312,nan
2,27,58,162,700,2414,nan
2,18,66,278,1194,4493,nan
2,25,2,128,352,1543,nan
2,22,40,260,687,3239,nan
2,13,48,183,560,2193,nan
2,33,2,94,118,814,nan
2,18,2,160,455,1507,nan
2,2,166,490,1735,6868,nan
13,27,159,458,1017,3214,nan
9,33,102,420,1386,4383,nan
13,27,159,448,917,2682,nan
5,6,132,173,744,2400,nan
10,34,170,567,1425,4647,nan
2,54,137,394,1998,6017,nan
19,109,562,2728,13280,67447,nan
2,2,2,661,1907,5214,nan
2,2,2,2,333,619,nan
2,77,118,293,1029,2098,nan
27,60,113,419,1724,4187,nan
2,2,2,125,287,902,nan
2,2,97,282,988,3342,nan
2,2,109,314,781,2833,nan
26,41,69,475,918,2587,nan
26,62,240,386,833,1938,nan
2,2,2,394,896,1551,nan
2,74,171,664,1657,5563,nan
2,39,18,192,320,1123,nan
2,2,83,235,502,2110,nan
2,2,2,394,893,1545,nan
26,33,118,348,940,2138,nan
2,2,2,160,238,471,nan
2,17,141,247,1105,3923,nan
26,41,69,478,898,2756,nan
19,2,57,522,1239,5445,nan
2,25,149,429,2292,9595,nan
2,54,104,438,1299,4180,nan
2,54,104,436,1309,4215,nan
11,62,212,529,2104,6748,nan
11,62,215,551,2219,7122,nan
19,99,314,1096,3342,13221,nan
24,46,164,459,1738,5797,nan
24,46,152,427,1766,5524,nan
24,46,164,453,1690,5738,nan
24,46,153,432,1695,5415,nan
19,99,308,1067,3250,13405,nan
6,89,240,975,3186,10009,nan
6,91,261,957,2999,9481,nan
26,73,272,1272,4206,16398,nan
16,70,237,1048,2350,6048,nan
20,86,242,740,2190,6795,nan
2,68,162,524,2128,7831,nan
15,90,273,845,2948,13619,nan
10,45,148,662,1899,7217,nan
27,91,388,1024,4312,15436,nan
21,92,349,1298,5740,23785,nan
12,58,228,714,2274,7608,nan
19,55,353,1080,4052,15210,nan
26,87,335,1001,4012,16798,nan
2,105,233,504,2460,5631,nan
2,76,154,680,2497,9179,nan
16,77,233,906,2334,5923,nan
19,25,87,219,1283,5104,nan
27,80,234,707,2715,9753,nan
2,70,154,742,3004,11099,nan
2,73,267,1077,3069,9553,nan
10,56,173,672,2162,7393,nan
2,90,301,728,3493,13306,nan
2,83,224,928,1695,5940,nan
2,76,204,413,1363,3867,nan
23,42,153,752,1921,6561,nan
11,56,157,717,1841,5917,nan
2,38,98,200,551,3860,nan
11,30,194,321,948,2647,nan
2,2,86,207,271,755,nan
2,2,2,115,161,571,nan
2,37,142,650,1390,3935,nan
2,2,87,218,491,893,nan
2,2,87,152,318,1511,nan
11,91,261,719,2067,7617,nan
2,34,2,309,911,1916,nan
17,67,290,1369,5627,24574,nan
21,103,329,983,3409,9896,nan
2,2,281,571,818,3698,nan
2,13,67,486,1589,5048,nan
2,37,77,338,1168,4520,nan
2,2,2,352,622,1711,nan
26,47,99,321,1072,6131,nan
2,2,68,123,408,1464,nan
2,2,2,289,653,1065,nan
2,37,77,205,1170,4473,nan
2,81,306,717,3614,11436,nan
2,2,171,523,1874,6146,nan
2,2,313,992,4218,16133,nan
2,34,166,946,5229,23891,nan
2,62,297,1211,3988,10983,nan
2,2,184,402,905,2455,nan
2,33,100,292,1016,4282,nan
19,129,274,1447,4517,16714,nan
19,116,443,1224,5294,16793,nan
19,128,302,797,4891,16977,nan
21,60,474,1568,3953,14770,nan
10,39,95,379,1301,4724,nan
10,39,95,379,1297,4738,nan
6,22,113,482,1548,5161,nan
6,22,113,475,1521,5064,nan
18,86,323,1145,4090,15064,nan
2,35,40,359,907,2218,nan
13,83,310,1309,4083,14435,nan
2,2,2,508,1272,2621,nan
2,48,178,454,2235,6419,nan
20,120,446,1529,4889,16217,nan
2,2,226,391,1453,6411,nan
2,2,2,2,272,364,nan
2,30,150,464,1512,7334,nan
2,2,2,2,2,5273,nan
2,2,2,2,2,5573,nan
2,2,2,2,2,4813,nan
11,66,253,707,2492,6676,nan
11,51,199,785,2491,7557,nan
2,10,77,159,760,1306,nan
2,37,32,238,881,2167,nan
2,10,58,187,538,1874,nan
2,27,89,251,815,1668,nan
26,80,334,1274,4969,18663,nan
2,2,79,173,506,1224,nan
2,2,108,246,886,3578,nan
2,69,160,591,1844,4661,nan
2,66,136,446,1265,5680,nan
24,52,137,369,1791,5310,nan
23,80,226,644,1696,4927,nan
2,29,51,254,731,2534,nan
2,2,45,204,556,1770,nan
2,21,209,525,1816,6580,nan
2,2,102,342,1118,3381,nan
15,90,271,834,2886,13861,nan
2,90,264,835,2992,13366,nan
26,97,197,458,2523,5565,nan
26,40,239,1159,3009,8909,nan
2,23,71,328,957,2945,nan
19,33,144,295,917,3027,nan
21,79,176,496,1420,4211,nan
18,42,87,639,1629,4953,nan
12,42,89,630,1591,4722,nan
2,28,97,314,921,3661,nan
26,87,335,1001,4012,16763,nan
15,47,188,472,1511,5125,nan
26,80,266,1401,5112,17482,nan
26,105,388,1180,3884,19440,nan
25,97,404,1031,3206,9725,nan
2,2,33,33,33,33,nan
2,2,2,2,2,136,nan
2,2,136,289,1505,4685,nan
2,2,2,643,1559,2939,nan
23,136,534,2061,8551,33462,nan
2,2,2,413,1773,2826,nan
21,112,500,2129,8419,33904,nan
2,2,2,647,1460,2851,nan
2,2,2,415,1926,3013,nan
2,2,2,852,1789,4424,nan
21,49,206,783,2968,10996,nan
21,44,247,861,3244,11153,nan
19,42,195,496,1110,3206,nan
2,2,2,385,1656,2472,nan
15,53,150,578,2142,8014,nan
2,53,139,580,2507,9488,nan
26,89,323,1308,5215,22400,nan
2,2,2,811,1930,4940,nan
27,69,323,1266,4595,16750,nan
19,57,237,899,3108,12290,nan
23,81,378,1317,4676,18260,nan
16,45,118,673,1899,5926,nan
26,41,261,748,1853,5700,nan
2,58,207,536,956,2817,nan
2,2,122,212,789,3421,nan
13,42,103,201,645,2013,nan
11,47,137,526,1539,4870,nan
17,70,266,912,2783,11916,nan
7,42,185,704,1890,5527,nan
27,59,309,1078,2621,6282,nan
2,2,2,61,83,112,nan
23,55,217,928,3747,14629,nan
27,70,523,1549,6635,25293,nan
2,2,2,61,83,112,nan
18,46,206,884,3539,14544,nan
27,62,453,1381,5335,19058,nan
24,103,424,1713,6793,26678,nan
26,78,211,969,3753,14200,nan
31,111,441,1766,6828,26539,nan
2,2,2,61,83,112,nan
17,73,241,776,3377,13351,nan
2,2,2,61,83,112,nan
2,47,109,203,912,2835,nan
13,83,336,1276,3646,14774,nan
2,69,176,694,3153,11083,nan
2,44,75,273,444,1968,nan
11,62,317,806,2490,7680,nan
19,19,62,62,554,1435,nan
2,2,2,415,679,2578,nan
2,67,134,763,1825,3974,nan
2,2,2,300,476,1855,nan
2,2,97,287,674,1726,nan
2,2,41,87,202,587,nan
2,2,2,223,367,579,nan
2,21,31,152,329,907,nan
2,29,84,258,652,2188,nan
2,2,2,280,738,2164,nan
2,2,2,279,709,2182,nan
2,2,181,400,600,2467,nan
2,2,2,2,712,1374,nan
2,2,169,407,1538,4035,nan
2,2,2,2,717,1406,nan
26,80,262,1039,3954,14709,nan
21,107,528,2129,8618,34130,nan
19,48,76,164,346,548,nan
2,35,55,203,603,1251,nan
2,2,70,145,417,1018,nan
10,47,127,482,1911,7239,nan
2,2,47,76,120,148,nan
2,69,321,648,2234,6533,nan
12,47,263,658,1470,5312,nan
11,37,120,1080,4714,25343,nan
2,2,114,159,1781,4840,nan
9,2,187,1130,4722,20270,nan
10,20,213,908,3889,15425,nan
2,13,90,320,1134,4720,nan
2,2,193,506,1752,4616,nan
2,2,2,2,79,136,nan
2,39,75,176,517,2713,nan
2,2,63,257,668,2097,nan
2,2,2,246,450,1061,nan
2,2,152,347,1148,3686,nan
2,25,107,344,1142,3484,nan
2,2,161,245,858,1829,nan
13,56,219,567,1742,6226,nan
17,42,147,440,1498,4632,nan
17,42,147,440,1493,4423,nan
23,87,348,1412,4990,19993,nan
12,64,245,859,3125,11014,nan
2,58,107,305,1274,4336,nan
2,2,2,2,2,3085,nan
9,73,349,1427,4940,17758,nan
13,71,295,1342,4491,16295,nan
9,79,318,1381,4661,16664,nan
26,47,277,577,1636,4140,nan
26,44,230,473,1933,4875,nan
27,69,323,1266,4590,16725,nan
25,75,355,1663,6707,26553,nan
2,21,182,736,1852,6035,nan
2,21,168,832,2110,7042,nan
2,51,89,121,431,1546,nan
2,45,100,268,491,1475,nan
27,83,319,989,2159,6707,nan
2,65,266,795,2019,7562,nan
19,36,262,655,1563,6511,nan
2,13,23,172,438,1411,nan
26,70,281,1008,4762,17292,nan
11,47,373,1107,3505,15480,nan
19,91,209,850,2185,4950,nan
27,49,358,1113,3208,9877,nan
9,40,82,237,902,2740,nan
27,76,308,935,3484,9462,nan
2,2,45,126,272,968,nan
2,2,43,134,511,1202,nan
13,73,295,1090,5302,18876,nan
11,59,200,1152,3714,14605,nan
2,2,2,2,2,1091,nan
2,2,37,80,327,725,nan
2,2,2,320,735,2382,nan
2,63,250,627,1852,6730,nan
2,34,68,84,140,1433,nan
27,138,358,1645,5262,17950,nan
2,2,2,56,121,605,nan
2,47,191,769,2740,8965,nan
2,58,172,468,1930,5602,nan
2,2,111,313,1356,4833,nan
20,111,373,1292,6678,22594,nan
2,2,145,307,444,623,nan
2,2,2,2,2,3461,nan
9,52,149,714,2595,8145,nan
2,2,2,206,316,691,nan
27,74,209,606,2252,4357,nan
2,2,2,2,869,1652,nan
2,2,2,421,675,1375,nan
2,2,2,725,1920,5426,nan
2,54,173,573,1450,3763,nan
2,2,2,2,2,3745,nan
9,30,130,679,1996,7567,nan
2,2,2,812,2277,5570,nan
2,2,2,224,557,1504,nan
2,2,2,216,504,913,nan
2,2,2,2,366,862,nan
2,2,58,98,250,761,nan
23,84,330,1107,3971,14050,nan
2,2,160,359,665,3979,nan
9,31,105,262,668,2253,nan
11,60,258,728,3675,13576,nan
9,2,104,945,3147,17470,nan
2,2,174,426,1243,7094,nan
2,83,161,673,1178,3810,nan
26,120,374,979,1956,4416,nan
26,55,332,587,1917,3367,nan
2,2,47,76,104,176,nan
2,33,47,150,331,1278,nan
2,49,124,305,1610,3492,nan
27,69,348,814,2196,4433,nan
2,47,424,1802,6023,28611,nan
2,33,42,545,2227,7395,nan
6,26,69,357,764,2230,nan
2,19,96,264,1116,4425,nan
26,58,104,453,1066,3037,nan
2,2,19,61,87,113,nan
11,43,166,507,1423,3771,nan
2,62,140,633,2674,10983,nan
2,2,80,179,1065,2832,nan
2,48,179,600,1527,3912,nan
2,2,37,108,218,244,nan
2,2,152,469,2111,5878,nan
2,2,114,850,4020,18475,nan
2,86,132,783,5060,16215,nan
2,2,346,1258,4394,25261,nan
2,2,302,1268,6372,26601,nan
2,38,258,1243,7733,31501,nan
2,2,2,380,1124,3679,nan
19,69,170,428,1210,3063,nan
2,78,148,421,2183,5831,nan
13,37,131,625,1865,6489,nan
27,62,167,281,958,2509,nan
2,2,2,589,1310,5954,nan
2,2,2,753,1785,6473,nan
2,34,205,791,3813,16073,nan
15,80,211,944,4447,27411,nan
2,2,2,751,1821,6531,nan
15,19,84,264,724,1555,nan
2,38,63,181,382,973,nan
19,37,58,203,311,1308,nan
19,40,54,366,483,1113,nan
2,27,77,233,690,1500,nan
19,70,142,533,2034,7975,nan
10,36,112,330,1460,3848,nan
2,13,50,117,650,2009,nan
2,6,45,54,221,484,nan
2,33,33,88,726,3904,nan
2,33,76,175,586,2291,nan
2,26,47,69,104,125,nan
2,33,65,414,2608,16520,nan
2,40,47,66,158,349,nan
2,25,76,177,630,2436,nan
2,33,47,111,145,1069,nan
10,34,103,297,899,3701,nan
2,33,69,188,444,1357,nan
2,31,51,97,332,1169,nan
12,38,76,130,482,1568,nan
17,49,104,442,1326,3929,nan
2,19,74,178,561,1780,nan
2,38,59,147,510,2043,nan
2,2,40,82,167,453,nan
2,33,40,102,335,2225,nan
2,35,60,95,434,2337,nan
2,36,92,550,3331,20362,nan
2,2,2,2,75,75,nan
2,30,56,144,481,2037,nan
2,40,73,202,861,5107,nan
2,25,44,104,270,627,nan
2,39,70,129,344,1394,nan
2,18,70,151,456,2205,nan
2,33,47,62,169,401,nan
2,35,84,199,1114,5891,nan
10,33,59,164,505,2392,nan
17,31,99,322,1157,5631,nan
15,24,58,185,637,3444,nan
19,37,165,575,2444,13315,nan
23,40,112,278,687,3868,nan
2,29,81,160,626,2279,nan
6,10,102,216,590,1227,nan
2,26,65,102,250,995,nan
16,60,280,983,2628,10945,nan
17,26,58,153,1078,5126,nan
2,33,40,79,245,675,nan
2,33,69,107,558,1412,nan
12,19,45,215,706,2066,nan
2,19,37,165,410,1707,nan
21,40,54,117,265,731,nan
2,25,87,311,1453,9170,nan
2,2,53,98,421,1625,nan
2,40,65,348,2583,17557,nan
2,33,50,192,655,3244,nan
2,47,70,138,597,1623,nan
2,38,72,104,350,1420,nan
2,27,45,199,610,3142,nan
2,31,53,90,301,1006,nan
2,33,64,130,357,1186,nan
17,78,217,928,2759,10529,nan
2,23,49,144,766,2594,nan
2,33,51,86,289,1286,nan
9,25,113,319,921,3460,nan
2,21,31,78,316,933,nan
2,17,50,176,1107,5758,nan
2,27,58,104,479,1828,nan
2,18,71,115,318,677,nan
2,30,45,94,324,973,nan
10,26,114,272,983,3439,nan
2,2,2,2,75,104,nan
2,40,77,250,1185,6186,nan
2,37,58,211,812,2517,nan
2,2,118,233,648,2113,nan
2,2,49,139,580,1701,nan
6,66,291,2154,11319,54001,nan
10,27,77,241,688,2626,nan
2,40,94,350,1081,2278,nan
2,2,200,422,568,2743,nan
2,2,2,149,276,785,nan
2,20,78,170,975,3152,nan
2,87,180,404,938,1879,nan
2,30,58,282,636,2139,nan
2,2,245,884,2037,4650,nan
34,141,609,1952,8122,31603,nan
24,85,229,1059,3975,15042,nan
2,2,2,305,496,1093,nan
2,42,125,429,1275,3462,nan
11,42,139,574,1836,4688,nan
2,27,52,112,574,1234,nan
2,34,41,123,570,1432,nan
2,2,2,300,596,2617,nan
2,2,2,142,222,487,nan
2,60,106,304,1261,4214,nan
2,60,107,302,1256,4157,nan
27,48,119,591,2198,6654,nan
21,69,162,687,2729,9437,nan
2,2,321,620,2887,6564,nan
2,91,254,1013,2661,8928,nan
2,104,206,867,1662,4312,nan
2,2,298,671,1560,3978,nan
2,2,2,839,1790,4316,nan
2,2,332,730,3199,7888,nan
2,2,2,61,75,90,nan
2,33,47,62,104,190,nan
2,2,47,47,132,146,nan
26,51,373,1397,5479,21573,nan
2,2,47,61,61,61,nan
2,2,2,683,1521,2407,nan
2,62,264,1102,3920,16186,nan
13,38,164,587,2369,9409,nan
11,45,208,1244,6373,35125,nan
13,51,211,1372,7306,44081,nan
15,47,127,236,893,1975,nan
15,47,127,236,1029,2247,nan
2,44,76,365,699,2045,nan
10,44,152,582,2323,9120,nan


==> data/storage_openvdb.csv <==
l2,l3,l4,l5,l6,l7,l8
10011,10011,11439,15519,45711,145495,nan
10011,529,529,11847,24087,55503,nan
529,10011,10623,11847,21639,87767,nan
529,10011,11439,15927,36735,113867,nan
529,10011,11439,15927,36735,114070,nan
10011,529,10623,11847,24495,61215,nan
529,10011,11439,15927,36735,113867,nan
529,10011,11439,13071,22863,46527,nan
10011,529,11439,13071,29391,97935,nan
529,10011,11031,12663,23679,86511,nan
10011,10011,11439,22660,71306,297525,nan
529,10011,11439,13071,22863,61323,nan
10011,10011,11439,20415,68153,312766,nan
10011,10011,11439,17967,45345,154721,nan
10011,10011,11235,12051,29803,71737,nan
10011,10011,11235,12051,29803,71330,nan
10011,10011,11439,22863,58039,211025,nan
529,10011,11439,16335,21858,68385,nan
10011,10011,11439,16335,48589,163643,nan
10011,10011,11439,17967,40815,184256,nan
10011,529,11439,13479,37959,108339,nan
529,10011,11439,13071,22863,72472,nan
10011,10011,11031,15315,40826,142028,nan
10011,10011,11439,20419,49051,143695,nan
529,10011,11439,14703,27759,105307,nan
10011,10011,11439,17967,43317,155334,nan
10011,10011,11439,16335,40407,128973,nan
10011,10011,11439,19615,42466,153491,nan
529,10011,11439,16335,35919,124067,nan
10011,10011,11439,21239,49871,181235,nan
529,10011,11439,20415,51423,249303,nan
529,10011,11031,17355,31635,117315,nan
529,10011,11031,17559,32859,165459,nan
10011,10011,11439,16335,73251,325221,nan
10011,10011,11439,16335,55113,220977,nan
10011,10011,11439,13071,24318,91029,nan
10011,10011,11031,12255,22863,84756,nan
529,10011,11439,16335,31839,139758,nan
10011,10011,11439,21231,60216,233828,nan
10011,10011,11439,16335,45512,166509,nan
10011,10011,11439,16335,45309,164468,nan
10011,10011,11439,13071,31843,96332,nan
529,529,11439,16335,34287,99567,nan
10011,10011,11439,20013,53761,187566,nan
10011,10011,11439,13071,34295,113875,nan
10011,10011,11439,14703,35937,104085,nan
529,10011,11439,14703,25311,94751,nan
10011,10011,11439,15927,42869,179156,nan
10011,10011,11439,15519,50607,179962,nan
529,529,10623,10419,16335,22863,nan
529,10011,11439,19599,55503,245349,nan
529,529,529,13071,16335,48975,nan
529,529,529,13071,16335,48975,nan
10011,10011,11031,19193,49421,198367,nan
529,529,11439,13071,29391,75087,nan
10011,10011,11439,13071,35919,109971,nan
529,10011,11439,14703,39591,180624,nan
10011,10011,11439,14703,36736,161816,nan
10011,10011,11031,13887,31027,80011,nan
10011,10011,11031,13887,26331,96108,nan
529,529,11439,16335,34287,64978,nan
529,10011,11439,16335,31431,124281,nan
10011,10011,11439,21231,65703,269185,nan
10011,10011,11439,14703,44290,145904,nan
10011,10011,11439,19599,58799,202253,nan
529,10011,11439,14295,29391,131799,nan
10011,10011,11439,13071,30211,97828,nan
10011,10011,11031,12255,27759,80277,nan
529,10011,11439,13071,18375,61011,nan
529,529,529,16335,31023,76719,nan
529,529,11439,15723,32247,81615,nan
529,529,529,14703,27963,72231,nan
529,529,11439,13071,21231,55503,nan
529,529,529,13071,22863,53055,nan
529,10011,11439,14703,26127,103042,nan
529,10011,11439,16335,27759,100995,nan
529,529,529,529,29391,75087,nan
529,10011,11439,20415,63663,315807,nan
529,10011,11439,20415,62031,312543,nan
529,529,529,529,529,529,nan
529,529,529,529,529,529,nan
529,529,529,529,529,529,nan
10011,10011,11439,19599,57951,227679,nan
529,10011,11439,20415,67743,310911,nan
10011,10011,11439,16335,44288,134062,nan
10011,10011,11439,21435,75495,380883,nan
529,10011,11439,21027,68763,356607,nan
10011,10011,11439,21848,53760,191650,nan
10011,10011,11439,19808,53335,210617,nan
529,10011,11439,13071,18783,60614,nan
10011,10011,11439,19197,50511,175319,nan
529,529,10623,12663,15927,24495,nan
529,529,529,529,529,65091,nan
10011,10011,11439,20415,62031,266031,nan
10011,10011,11439,20415,73455,290511,nan
10011,10011,11439,21231,63663,274191,nan
10011,10011,11439,20415,66927,288879,nan
529,10011,11439,13071,22863,86511,nan
10011,10011,11235,20415,64276,244231,nan
529,529,11439,13071,19599,47343,nan
529,10011,11031,12663,15519,44513,nan
10011,10011,11439,13071,27763,74772,nan
529,529,11439,13071,17967,31023,nan
10011,10011,11031,16948,39826,138765,nan
529,10011,11031,12255,26127,81650,nan
529,10011,10827,11847,13887,27555,nan
10011,10011,10827,16743,45938,158146,nan
10011,10011,10827,12867,25311,78996,nan
10011,10011,10827,16743,45938,158757,nan
10011,10011,11439,17967,55722,210777,nan
529,529,529,14703,26739,63051,nan
529,529,529,529,28983,69987,nan
10011,10011,11031,12663,25923,101607,nan
10011,10011,11031,12663,26331,105483,nan
10011,10011,11439,14295,37553,124319,nan
10011,10011,11439,14703,36130,106609,nan
529,529,11439,16335,29391,74488,nan
529,529,529,14703,24495,52239,nan
10011,10011,11031,14703,36985,128406,nan
10011,10011,11031,15519,37780,114082,nan
529,10011,11439,15519,29799,104176,nan
10011,10011,11235,16947,48815,204497,nan
10011,10011,10827,13071,29821,100005,nan
529,10011,11031,14703,19197,33093,nan
10011,10011,11439,19599,57386,249988,nan
529,529,10827,11847,13887,24495,nan
529,529,11031,12663,17967,34491,nan
529,529,11031,13071,17967,34287,nan
529,529,529,15519,26535,86103,nan
10011,10011,11439,13071,35919,153423,nan
10011,10011,11439,16335,65295,305052,nan
529,529,11439,13071,16335,22863,nan
10011,10011,11439,19599,52671,176291,nan
10011,10011,11439,19599,54319,191849,nan
10011,10011,11439,17967,47383,163279,nan
10011,529,11439,20415,60399,224415,nan
529,529,11031,13887,18783,38775,nan
10011,10011,11439,17151,35531,126117,nan
10011,10011,11439,16335,44115,128963,nan
529,10011,11439,16335,34287,174843,nan
10011,10011,11439,14295,35307,162622,nan
10011,10011,11439,20427,64509,235308,nan
10011,10011,11439,15726,21465,55786,nan
529,10011,11031,12255,16747,40247,nan
10011,10011,11031,11847,23083,65732,nan
10011,10011,11439,15111,39183,170791,nan
10011,10011,11439,13071,24495,56540,nan
529,10011,11439,16335,29391,100207,nan
529,10011,11439,16335,29391,30645,nan
10011,10011,11439,16335,25347,74495,nan
529,529,11439,12255,17967,34287,nan
529,529,529,14703,24087,47343,nan
529,529,529,12459,17559,34491,nan
529,529,11439,13071,15519,23679,nan
529,529,529,16335,32655,65295,nan
10011,10011,11439,21028,49842,183892,nan
10011,10011,11439,16335,37778,135898,nan
529,529,11031,12663,22863,58359,nan
529,529,11031,11847,17151,26127,nan
529,10011,11439,13071,16335,50811,nan
10011,10011,11031,11847,23679,73696,nan
10011,10011,11031,11847,24495,73910,nan
10011,10011,11031,11847,25311,74734,nan
10011,10011,11031,11847,26127,76580,nan
529,10011,11439,16335,23679,79176,nan
529,10011,11439,16335,48975,196263,nan
10011,10011,11439,13071,31023,92490,nan
529,10011,11439,15519,29391,114474,nan
529,10011,11031,13683,21843,62886,nan
529,10011,11031,13887,21639,63498,nan
10011,10011,11235,12459,18987,53268,nan
10011,10011,11439,15723,31639,93476,nan
10011,10011,11439,14295,34083,121245,nan
529,529,10623,13887,24495,72639,nan
10011,10011,11031,14703,32060,93670,nan
10011,10011,11031,14703,32060,93272,nan
10011,10011,11031,12459,31445,88988,nan
10011,10011,11031,12255,31445,88988,nan
529,10011,11439,15519,36123,128583,nan
529,10011,11439,12255,18783,52259,nan
10011,10011,11031,15519,32655,99828,nan
529,10011,11439,14703,26535,92727,nan
10011,10011,11439,17151,47387,163494,nan
10011,10011,11439,14703,31027,101707,nan
529,529,529,14703,23679,51015,nan
529,10011,11439,14907,39795,136508,nan
529,10011,11439,13071,16335,31863,nan
10011,10011,11439,14703,36950,109388,nan
10011,10011,11439,16335,50409,192212,nan
10011,10011,11439,21843,65318,262184,nan
529,529,11439,14703,27759,76923,nan
529,10011,11439,14703,35919,123435,nan
529,10011,11439,14703,26943,129963,nan
529,10011,11439,13887,25311,75712,nan
529,10011,11439,13071,16335,31863,nan
529,10011,11439,16335,34287,186064,nan
529,529,529,529,529,26535,nan
529,529,11439,12255,17967,33063,nan
10011,10011,11439,15519,36347,106738,nan
529,10011,11439,13071,16335,52443,nan
529,10011,11439,14703,27759,98167,nan
529,529,11439,16335,32655,88755,nan
529,529,10011,11235,15519,29595,nan
529,529,529,13071,22863,62031,nan
529,529,11439,13071,22863,62031,nan
529,529,529,16335,35919,95895,nan
10011,10011,11439,15519,45108,172007,nan
10011,10011,11439,20825,51043,175282,nan
529,10011,11031,13887,24087,119359,nan
529,529,529,15519,24495,57339,nan
10011,10011,11439,21231,85114,308945,nan
529,10011,10827,12663,19803,55912,nan
529,10011,11439,22047,56115,190168,nan
529,10011,11439,13887,20619,59855,nan
10011,10011,10623,14499,43671,196059,nan
10011,10011,11439,15111,37559,139978,nan
529,529,11439,13071,22863,68787,nan
10011,10011,11031,14295,35105,100481,nan
529,10011,11439,14295,23679,77739,nan
529,10011,11439,13071,16335,53463,nan
10011,10011,11439,15111,37143,115194,nan
529,10011,11439,13887,22863,70673,nan
10011,10011,11031,17763,41639,146925,nan
529,10011,11439,13887,20415,65338,nan
529,10011,11439,16335,32655,130380,nan
10011,10011,11439,15519,40815,171171,nan
529,10011,11439,21435,60195,257290,nan
529,10011,11439,14703,24495,94711,nan
10011,10011,11439,15519,52239,177320,nan
10011,10011,11439,22863,79880,413805,nan
10011,10011,11439,22863,81236,368720,nan
10011,10011,11439,13887,31635,126701,nan
10011,10011,11439,14295,43467,125271,nan
529,529,11439,13071,22863,48975,nan
529,529,529,13071,22863,62031,nan
529,529,529,13071,16335,22863,nan
10011,10011,11439,22047,48159,185480,nan
529,529,11031,13071,20007,38775,nan
10011,10011,11031,17971,35187,114319,nan
10011,10011,11439,13083,24599,68623,nan
10011,10011,11439,18783,52665,210208,nan
10011,10011,11439,15111,35511,118150,nan
10011,10011,11439,15111,35511,116526,nan
10011,10011,11439,15315,32661,126575,nan
529,529,529,11439,14703,24903,nan
10011,10011,11439,22047,45711,185683,nan
529,529,529,529,16131,22863,nan
10011,10011,11439,18783,45304,168628,nan
10011,10011,11031,17559,39596,144670,nan
529,10011,11439,13071,17967,60423,nan
10011,10011,11439,14703,36947,99392,nan
529,10011,11031,11847,16743,46125,nan
529,10011,11439,16335,29391,104463,nan
10011,10011,11439,16335,58767,239756,nan
529,10011,10623,12867,22047,68972,nan
10011,10011,11439,15111,42042,137744,nan
529,10011,11439,13071,20415,57207,nan
529,10011,11439,14703,16383,35939,nan
529,529,529,16335,26943,58767,nan
529,529,529,15519,28575,65295,nan
529,10011,11439,12255,13095,22882,nan
529,529,11439,12255,17967,16447,nan
529,529,11439,13071,22863,48975,nan
10011,10011,11031,16948,40232,139989,nan
529,10011,11031,12255,26127,81447,nan
10011,10011,11439,18783,44490,168026,nan
529,10011,11439,14703,24495,110379,nan
529,10011,11439,16335,27963,113898,nan
10011,10011,11439,16335,28991,172414,nan
529,529,11439,13071,16335,35919,nan
10011,10011,11439,19599,81615,349497,nan
529,529,11439,15519,30207,76719,nan
10011,10011,11439,18375,43671,162020,nan
529,10011,11439,17967,36735,129351,nan
529,10011,11439,16335,34287,163855,nan
529,10011,11439,15519,26139,106166,nan
529,10011,11031,14703,24291,81483,nan
529,10011,11031,13071,17763,30623,nan
529,10011,11439,13071,18803,75523,nan
10011,10011,11031,12459,22047,73455,nan
10011,10011,11031,15519,36123,145059,nan
10011,10011,11439,15519,45303,178923,nan
529,10011,11439,14703,27351,119151,nan
529,10011,11439,14703,25515,101607,nan
529,10011,11439,14703,23679,90591,nan
529,10011,11439,16335,26943,103851,nan
529,10011,11439,13071,19191,53698,nan
10011,10011,11439,13071,35919,144651,nan
10011,10011,11439,16335,43878,131488,nan
529,529,10827,13071,16743,29391,nan
10011,529,11439,15519,27555,123231,nan
10011,10011,11439,16743,49383,184256,nan
10011,10011,11439,16947,42068,155900,nan
10011,10011,11439,15519,34944,115350,nan
10011,10011,11031,19599,52239,284595,nan
529,10011,11439,15315,24903,87334,nan
10011,10011,11439,14907,40003,121702,nan
10011,10011,11031,14295,34495,116573,nan
10011,10011,11235,14091,30619,94130,nan
10011,10011,11439,15927,43265,180175,nan
529,10011,11439,16335,34287,154540,nan
10011,10011,11439,20007,58371,184052,nan
529,10011,11439,22863,62847,242033,nan
10011,10011,11439,13071,33473,171019,nan
529,10011,11439,13887,22863,77127,nan
10011,10011,11439,13887,31443,114487,nan
529,529,11031,12663,26127,75087,nan
529,10011,11439,13071,24495,60919,nan
10011,10011,11439,13071,33471,139774,nan
10011,10011,11439,16335,55527,181402,nan
529,10011,11439,14295,24495,111807,nan
10011,10011,11439,22047,63074,233003,nan
529,10011,11439,13071,29391,80020,nan
10011,10011,11439,17151,47751,216699,nan
529,529,10419,13887,24087,48159,nan
10011,10011,11031,14703,26535,91413,nan
529,529,11439,13071,16335,24495,nan
10011,10011,11439,19599,55535,192870,nan
529,10011,11031,11847,13887,38571,nan
529,10011,11439,16335,34287,113061,nan
10011,10011,11439,14703,31023,117759,nan
10011,10011,11439,15519,52255,164105,nan
10011,10011,11439,16947,47346,192009,nan
10011,10011,11439,19191,38998,135705,nan
529,10011,11031,19599,45711,159154,nan
10011,10011,11439,10635,12574,25375,nan
529,529,529,529,32655,75495,nan
10011,10011,11439,22863,62095,219388,nan
10011,10011,11439,14295,31023,106736,nan
10011,10011,11439,19599,55105,228161,nan
529,529,529,16335,35919,114255,nan
10011,10011,11031,12663,28595,87356,nan
10011,10011,11439,18377,43113,144726,nan
10011,10011,11439,13887,38167,148750,nan
10011,10011,11439,16335,41257,174508,nan
10011,10011,11031,13887,33883,105706,nan
10011,10011,11439,14703,24088,122677,nan
10011,10011,11439,15519,40407,169365,nan
529,10011,11439,12663,28779,98343,nan
529,529,529,12255,17967,35919,nan
10011,10011,11439,15519,42243,181172,nan
529,10011,11439,17967,39387,116384,nan
529,10011,10827,12663,18171,61419,nan
529,10011,11439,18783,51423,214623,nan
10011,10011,11439,15519,35103,121191,nan
10011,10011,11439,17151,39999,137919,nan
529,529,529,13887,20823,43875,nan
10011,10011,11439,16335,47759,154880,nan
10011,10011,11439,16335,44322,143866,nan
529,10011,11439,13071,21231,90806,nan
529,10011,11439,16335,35103,153234,nan
529,10011,11439,16335,35103,150376,nan
10011,10011,11439,13071,35919,130683,nan
529,10011,11439,13071,16335,57159,nan
529,529,529,13071,20415,62031,nan
10011,10011,11439,15927,51861,176550,nan
529,10011,11439,16335,34287,138356,nan
10011,10011,11439,13887,47547,177780,nan
529,10011,11439,16335,34287,128175,nan
529,10011,11439,12255,26535,93657,nan
529,10011,11439,16335,31839,130798,nan
10011,10011,11439,16335,54687,172832,nan
529,10011,11439,13887,20415,72473,nan
529,529,529,529,31023,79983,nan
10011,10011,11439,13887,33066,137377,nan
10011,10011,11439,17559,40415,165576,nan
10011,10011,11439,15519,33065,121245,nan
10011,10011,11439,15519,35310,146792,nan
529,10011,11439,13071,28575,125735,nan
10011,10011,11439,18783,49617,193844,nan
10011,10011,10419,16335,56319,264399,nan
10011,10011,11439,16335,46122,221181,nan
10011,10011,11439,20415,67539,267703,nan
529,10011,11439,16335,25719,87141,nan
529,529,11439,13071,21843,34491,nan
529,529,11439,13071,21843,34491,nan
529,529,529,529,31023,79983,nan
529,10011,11439,14703,24903,89581,nan
529,529,529,15111,26943,73455,nan
529,529,529,15111,26943,73455,nan
529,529,529,13071,21639,54483,nan
10011,10011,11439,21231,49011,184096,nan
529,529,11439,13071,16335,49791,nan
10011,10011,11439,22047,73455,342043,nan
529,529,11439,13071,16335,35919,nan
529,529,529,529,22863,48159,nan
10011,10011,11031,12663,33715,65572,nan
529,10011,11439,15519,27759,97009,nan
529,10011,11439,16335,33879,128127,nan
529,10011,11439,13071,22863,62087,nan
529,10011,10623,12255,14907,49179,nan
529,529,11439,14703,26127,72639,nan
10011,10011,11439,19193,44951,141054,nan
529,529,11439,15519,26943,75495,nan
10011,10011,11031,12255,28579,99391,nan
529,529,11031,12255,28575,119763,nan
529,529,11439,14703,26127,61419,nan
529,529,529,529,27759,76719,nan
529,10011,10623,14295,22659,58174,nan
529,10011,11439,13479,24699,75932,nan
529,10011,11439,14703,31839,115275,nan
10011,10011,11439,17967,43506,158348,nan
529,10011,11031,14703,22863,71415,nan
10011,10011,11439,16335,37551,122619,nan
529,529,11439,14703,28575,84879,nan
529,529,11439,14703,21231,44895,nan
529,10011,11439,16335,35919,162020,nan
10011,10011,11439,19603,47395,99631,nan
10011,10011,11439,20415,53871,226863,nan
10011,10011,11439,16335,48567,184331,nan
10011,10011,10827,11643,18783,63704,nan
529,10011,11439,20415,52239,217702,nan
10011,10011,11439,17151,67335,231994,nan
529,10011,11439,22863,50607,162290,nan
529,10011,11439,17151,35511,160851,nan
10011,10011,11439,18171,60603,231967,nan
10011,10011,11439,17151,61623,237471,nan
10011,10011,11439,17151,50607,237883,nan
10011,10011,11439,17151,50403,246651,nan
529,10011,11439,16335,34287,142018,nan
529,10011,11439,13479,18375,61240,nan
529,529,11031,13071,19191,29803,nan
529,10011,11439,13479,18375,61849,nan
529,529,11031,13071,19191,29600,nan
10011,10011,11439,13071,30207,89198,nan
529,10011,11031,14703,21639,69634,nan
529,10011,11439,13071,28167,85696,nan
529,529,529,12255,22455,39183,nan
529,10011,11031,15111,32655,125883,nan
529,529,529,13071,22863,48975,nan
529,529,11439,16335,34287,101199,nan
529,10011,11439,16335,34287,125914,nan
529,529,529,16335,34287,101199,nan
529,529,11439,16335,34287,101199,nan
10011,10011,11439,18787,34371,107791,nan
529,529,10623,10623,27351,78351,nan
529,529,11439,12663,14907,20211,nan
529,10011,11439,13071,22047,52899,nan
10011,10011,11439,17967,48191,136362,nan
529,529,11439,13887,22863,49997,nan
529,10011,11439,13071,22863,51710,nan
10011,10011,11439,15111,39615,139174,nan
529,529,11439,12663,15111,27978,nan
529,10011,11439,14703,23679,73871,nan
10011,10011,10011,21641,66732,399855,nan
10011,10011,11439,13887,32655,105105,nan
10011,10011,11439,15519,37576,194458,nan
10011,10011,11439,15519,41250,176140,nan
10011,10011,11439,15519,42658,151810,nan
10011,10011,11439,17967,60612,315836,nan
10011,10011,11031,14705,29435,88163,nan
10011,10011,11031,13071,22879,62050,nan
10011,10011,11031,13071,22879,62050,nan
10011,10011,11031,13071,22879,62050,nan
10011,10011,11439,12663,16343,36031,nan
10011,10011,11031,14499,28581,87958,nan
10011,10011,11031,12255,19611,48994,nan
10011,10011,11439,20415,60415,264826,nan
10011,10011,11235,14703,28371,75732,nan
529,529,529,13479,24699,67335,nan
529,10011,10215,13275,21231,69375,nan
529,10011,10623,12051,17967,41022,nan
529,10011,11031,14499,24903,81024,nan
529,10011,11031,11439,16947,43071,nan
10011,10011,11439,16335,53871,202208,nan
10011,10011,11439,16335,47343,214041,nan
10011,10011,11439,16335,48975,230155,nan
529,10011,11439,13071,29391,76719,nan
10011,10011,11439,15519,31246,112847,nan
10011,10011,11439,17151,47973,190785,nan
10011,10011,11031,13887,46153,152024,nan
529,529,529,13071,16335,35919,nan
529,529,529,16335,29391,101199,nan
529,529,529,13479,21843,62439,nan
529,529,10827,11847,18783,37347,nan
529,529,529,14703,25719,67743,nan
529,529,529,529,21231,49791,nan
529,10011,11439,14703,29391,101715,nan
529,529,11031,11439,18375,40407,nan
529,529,529,16335,28575,87735,nan
529,529,11439,15519,28575,77535,nan
529,529,11439,14499,26535,69375,nan
10011,10011,11439,14703,36531,163229,nan
10011,10011,11439,18397,44098,164099,nan
10011,10011,11439,22863,107759,467816,nan
529,10011,11439,22863,114255,839301,nan
529,10011,11439,22863,105687,549870,nan
529,529,529,13887,21231,47139,nan
529,529,529,529,34287,96711,nan
10011,10011,11439,13071,28779,101607,nan
529,10011,11439,14703,22252,69994,nan
10011,10011,11439,14295,28371,80012,nan
529,529,11439,13071,16335,35919,nan
529,10011,11439,16335,30207,111221,nan
529,10011,11439,20619,66519,245835,nan
529,529,11439,15519,39999,135471,nan
529,10011,11439,14703,34287,118131,nan
529,529,529,13887,21231,46731,nan
10011,10011,11031,14499,30411,104259,nan
529,529,529,15723,26127,59379,nan
10011,10011,11439,16335,31839,125732,nan
10011,10011,11439,20415,51629,259746,nan
10011,10011,11439,12255,26943,73068,nan
529,529,11439,14703,33471,96303,nan
529,10011,11439,13071,22863,66323,nan
529,10011,11439,12255,20415,74090,nan
529,529,529,529,35919,112623,nan
10011,10011,11031,12255,26135,37774,nan
10011,10011,11439,21231,63130,224080,nan
10011,10011,11439,16335,39474,128191,nan
529,10011,11031,11847,13887,34725,nan
10011,10011,11031,16336,47167,217100,nan
529,529,11439,13071,16335,33879,nan
529,529,11439,14703,24495,54279,nan
529,10011,11439,14703,28575,99808,nan
10011,10011,11439,17155,54697,193030,nan
529,529,11439,16335,35919,114255,nan
529,529,11439,13071,16335,35511,nan
529,10011,11439,19599,47343,217887,nan
10011,10011,11439,13887,46527,157134,nan
10011,10011,11439,16335,46731,148244,nan
10011,10011,11439,16335,43339,150848,nan
10011,10011,11439,16335,45711,155493,nan
10011,10011,11439,15519,47547,173272,nan
529,529,529,529,35103,88143,nan
529,10011,11031,13479,17559,47343,nan
529,529,11439,13071,16335,33471,nan
529,529,11439,13071,16335,26127,nan
529,529,11439,13071,16335,9871,nan
529,10011,11439,12255,16335,44079,nan
10011,10011,11439,12665,31855,122853,nan
529,529,529,14295,20823,42447,nan
529,529,11439,13887,24495,44487,nan
10011,10011,11439,16335,40855,123251,nan
529,529,11439,15519,30207,69375,nan
10011,10011,11439,20012,58281,213478,nan
529,10011,11439,12255,16335,38979,nan
529,10011,11439,15519,27759,122415,nan
529,10011,11439,15111,35511,136287,nan
529,529,529,15927,27759,80391,nan
10011,10011,11439,15927,44304,117754,nan
529,529,529,13887,20823,37347,nan
529,529,11439,16335,30207,77331,nan
10011,10011,11439,16335,45775,137167,nan
529,529,11439,16335,28983,61215,nan
529,529,11439,15315,36735,108543,nan
10011,10011,11439,12255,25311,74883,nan
10011,10011,11031,12255,28173,79887,nan
10011,10011,11439,13071,29423,101218,nan
10011,10011,11439,22047,75927,307871,nan
10011,10011,11439,22863,65323,249582,nan
10011,10011,11439,15111,40031,127739,nan
529,529,11439,16335,29391,89775,nan
529,10011,11439,13071,26127,73047,nan
529,529,11439,13071,16335,48975,nan
529,529,11439,13071,16335,22863,nan
529,529,11439,13071,16335,53871,nan
529,529,11439,13071,16335,22863,nan
529,10011,11439,13071,16335,62031,nan
529,10011,11439,13071,16335,58971,nan
529,10011,11439,16335,29391,71027,nan
529,10011,11439,18783,44691,225710,nan
10011,10011,11439,19803,82839,400700,nan
529,529,11031,13071,22455,48567,nan
10011,10011,11031,12663,26535,109259,nan
10011,10011,11439,14295,31439,114489,nan
10011,10011,11439,15519,35533,94283,nan
10011,10011,11031,13479,31839,110642,nan
529,10011,11439,16335,32655,117742,nan
529,529,529,13071,21639,64683,nan
10011,10011,11439,14499,34899,114867,nan
10011,10011,11439,14499,34899,114867,nan
529,10011,10623,11847,22863,89979,nan
529,529,11439,15111,20823,33063,nan
529,529,529,529,529,55095,nan
10011,10011,11439,21239,63488,259785,nan
10011,10011,11439,14703,42653,124678,nan
10011,10011,11439,22863,47578,188949,nan
10011,10011,11439,16335,43066,130676,nan
529,10011,11439,16335,31023,130167,nan
10011,10011,11439,15519,25311,151835,nan
529,10011,11439,15519,26943,102039,nan
529,529,11439,14703,22863,82635,nan
529,10011,11439,15111,34491,130610,nan
529,10011,11031,15519,25923,102423,nan
529,10011,11439,15519,42447,146283,nan
529,529,11439,17151,38367,111195,nan
10011,10011,11031,15519,31023,120455,nan
529,10011,11439,15519,26535,102219,nan
10011,10011,11439,17967,59787,255423,nan
529,529,11439,16335,32451,86103,nan
529,529,11439,16335,34287,90795,nan
529,10011,10827,12459,18375,55095,nan
529,10011,11439,21435,60195,257493,nan
10011,10011,11439,15519,40815,170967,nan
529,529,11439,13071,22047,43932,nan
529,529,11439,16335,32655,91407,nan
10011,10011,11439,16335,45723,175067,nan
529,529,11439,13887,20415,46527,nan
529,529,11439,16335,28575,70395,nan
529,529,11439,16335,29391,42273,nan
10011,10011,11439,14703,40815,136163,nan
10011,529,11439,13071,26127,75087,nan
529,10011,11439,13071,22047,80799,nan
529,10011,11439,13071,16335,57339,nan
529,529,11439,14703,23067,65703,nan
529,10011,11439,14703,22047,62444,nan
529,10011,11439,14703,26535,79376,nan
529,529,529,16335,35103,100587,nan
529,529,529,16335,32655,84879,nan
529,529,529,16335,35919,114255,nan
529,10011,11439,12867,20823,65993,nan
529,10011,11439,13071,10074,12080,nan
529,10011,11439,13479,10488,16399,nan
529,10011,11439,13887,10902,14369,nan
10011,10011,11439,22863,64977,301808,nan
10011,10011,11439,21239,55607,194506,nan
529,10011,11439,13887,21231,73887,nan
529,10011,11439,13479,20415,68597,nan
10011,10011,11439,13071,29423,103066,nan
529,10011,11439,14703,23271,105965,nan
529,10011,11031,12663,21231,72250,nan
529,10011,11031,12255,18375,57951,nan
10011,10011,11031,14499,21435,39509,nan
529,529,11439,14703,26127,68559,nan
529,10011,11439,16335,27759,123129,nan
10011,10011,11439,13071,32671,111225,nan
529,10011,10827,13479,23883,107319,nan
529,529,10827,13683,25719,63867,nan
529,529,10827,13683,25719,64275,nan
529,529,10827,13683,26739,65907,nan
529,529,10827,13683,25107,60603,nan
529,529,529,529,33063,90183,nan
529,529,529,529,31839,87735,nan
529,10011,11439,15519,33471,149144,nan
10011,10011,11439,16335,44895,167594,nan
10011,10011,11439,20415,48860,186342,nan
529,10011,10827,12663,17967,47963,nan
529,10011,11439,16335,31635,117956,nan
529,10011,11439,14703,29391,106559,nan
529,529,11439,15519,26943,59583,nan
529,10011,11439,15519,26943,114305,nan
529,10011,11439,16335,32655,125752,nan
529,529,529,16335,29391,72027,nan
529,529,529,16335,29391,72027,nan
529,10011,11439,15315,25719,75699,nan
529,10011,10827,12255,17763,48370,nan
10011,10011,11439,14703,48199,165124,nan
529,529,11439,16335,35919,84267,nan
10011,10011,11439,14703,22051,130594,nan
529,529,10215,12051,13887,42855,nan
529,529,10623,13071,18783,75087,nan
10011,10011,11031,12255,25516,73083,nan
529,529,10011,13071,16743,25515,nan
10011,10011,10623,13071,27759,71415,nan
10011,10011,11439,16335,27759,106095,nan
529,10011,11439,17151,33063,111807,nan
529,10011,11439,21435,55503,255423,nan
10011,10011,11439,21232,55526,239585,nan
10011,10011,11439,16335,47962,155899,nan
529,10011,11439,16335,25311,77189,nan
529,10011,11031,11439,17763,46731,nan
10011,10011,11031,12663,30003,84089,nan
10011,10011,11031,15111,42249,166988,nan
10011,10011,11439,13071,27787,84899,nan
529,529,529,11439,18987,32655,nan
529,529,529,11847,16743,35103,nan
529,529,529,11847,16743,35919,nan
10011,529,11031,12051,16947,37347,nan
529,10011,11439,15723,30615,97543,nan
10011,10011,11439,20007,55707,221791,nan
10011,10011,11439,16335,48235,162259,nan
529,10011,11031,14703,24495,85287,nan
529,529,529,16335,34287,84879,nan
529,10011,11439,13071,22047,75340,nan
529,529,529,13071,26127,66111,nan
10011,10011,11031,11847,18208,55941,nan
529,10011,11439,15519,27759,88162,nan
529,529,529,13887,23679,52239,nan
529,529,529,529,31023,84063,nan
10011,10011,11439,16335,44712,121425,nan
529,529,529,13071,22863,51423,nan
529,10011,11439,15111,29799,126495,nan
529,529,529,529,29391,68559,nan
529,529,529,529,34287,92223,nan
529,529,529,529,35919,90591,nan
529,529,529,16335,28575,64479,nan
529,10011,11439,13071,21231,76946,nan
529,529,11439,16335,28575,82023,nan
10011,10011,11439,16335,47399,74140,nan
529,10011,11439,16335,31431,125371,nan
529,529,11439,13071,16335,42447,nan
529,10011,11031,13071,19599,55095,nan
10011,10011,11439,18987,51663,185524,nan
529,529,529,529,21231,45711,nan
529,529,11439,15111,26943,66111,nan
529,529,11439,14499,23883,76107,nan
529,529,11031,13887,23883,58971,nan
10011,529,11031,15519,30207,89367,nan
529,10011,11439,13071,16335,58174,nan
529,10011,11439,13071,18783,64095,nan
10011,10011,11439,17151,46935,173072,nan
529,10011,11439,13071,26943,58680,nan
529,10011,11235,13071,18783,51663,nan
529,10011,11439,13071,17766,53295,nan
10011,10011,11439,17151,45735,174659,nan
529,10011,11439,14295,21639,65113,nan
529,529,11439,16335,33063,87327,nan
529,529,11439,15927,30207,74883,nan
10011,10011,11439,13071,23475,81850,nan
529,10011,11439,16335,28575,97447,nan
529,529,11031,12459,15927,32451,nan
10011,10011,11031,12255,24495,64683,nan
529,10011,11439,12663,18783,59999,nan
529,529,11439,16335,37755,121599,nan
529,529,529,529,29391,81207,nan
529,529,11439,16335,37143,121191,nan
529,529,529,529,28983,77535,nan
529,10011,11439,16335,37551,122211,nan
529,10011,11439,16335,36735,119355,nan
10011,10011,529,15519,39183,153423,nan
529,10011,11439,13071,16335,49007,nan
529,529,11031,12255,20823,51423,nan
529,529,10623,12663,18783,38775,nan
529,529,10623,12663,18783,38775,nan
529,529,529,529,21231,47751,nan
529,529,11439,15111,25719,68967,nan
10011,10011,11439,20423,52359,183683,nan
529,529,11031,12663,18783,32655,nan
529,529,11031,12663,18783,32451,nan
529,10011,11439,14907,24903,82935,nan
529,10011,11439,14907,24903,80707,nan
529,10011,11439,14907,24903,83138,nan
529,10011,11439,14907,24903,80707,nan
529,10011,11439,14295,24903,85769,nan
529,10011,11235,13887,21843,65773,nan
10011,10011,11439,16335,48583,160787,nan
10011,10011,11439,16335,48579,163642,nan
529,529,11439,13071,22047,44511,nan
10011,10011,11439,17163,42348,166352,nan
10011,10011,11439,18789,47019,172878,nan
10011,10011,10623,12051,22455,44291,nan
10011,10011,11031,13887,27150,86591,nan
529,529,11439,13071,22863,60807,nan
10011,10011,11439,20415,63675,256474,nan
10011,10011,11439,19599,60603,294387,nan
10011,10011,11439,15519,29395,124736,nan
529,10011,529,13071,16335,50811,nan
10011,10011,11031,12255,18783,55728,nan
10011,10011,11031,12255,18783,56947,nan
10011,10011,11439,17151,48204,180629,nan
10011,10011,11031,17151,43063,168623,nan
529,10011,11439,13071,20415,62847,nan
10011,10011,11439,14703,30211,99023,nan
529,10011,11031,14703,26127,84063,nan
529,10011,11439,14091,25107,72639,nan
529,10011,11439,14499,24495,67539,nan
10011,10011,11439,19191,51831,172423,nan
10011,10011,11439,15519,38376,136605,nan
10011,10011,11439,16950,44721,162020,nan
10011,10011,11439,21036,53493,252036,nan
529,10011,11439,20211,28575,116519,nan
10011,10011,11439,16335,55095,281535,nan
529,10011,11439,16335,23067,83043,nan
10011,10011,11439,16335,46141,224446,nan
529,10011,11439,14703,29391,101840,nan
529,10011,11439,13071,22863,55941,nan
10011,529,11439,13071,35919,114255,nan
10011,10011,11439,19191,40407,157299,nan
10011,10011,11031,14499,27555,93039,nan
10011,10011,10827,13275,24495,64887,nan
529,529,529,16335,33063,87327,nan
529,529,529,16335,34899,93855,nan
529,529,529,16335,31023,82635,nan
529,529,10827,15723,32451,86307,nan
529,529,529,16131,34695,100179,nan
529,529,11439,16335,33471,92631,nan
529,529,10827,16335,30411,80187,nan
10011,10011,11439,16335,54483,228903,nan
10011,10011,11439,15519,35959,150631,nan
10011,10011,11439,16335,42881,159607,nan
10011,10011,11031,13071,19191,85695,nan
10011,10011,11439,15519,37778,130605,nan
10011,529,11439,13071,30411,78963,nan
10011,529,11439,13071,30207,80799,nan
10011,10011,11439,22051,64563,208581,nan
10011,10011,11439,22051,63142,202666,nan
529,529,11439,13071,16335,22863,nan
10011,10011,11439,16335,37389,146561,nan
529,529,11439,14703,29391,71211,nan
529,10011,11439,12255,20007,79575,nan
529,10011,11439,13071,22863,67021,nan
10011,10011,11439,13071,33267,157503,nan
529,10011,11439,15519,27759,104686,nan
10011,10011,11031,11847,20415,61064,nan
10011,10011,11031,14703,24903,66599,nan
10011,10011,11031,14703,26127,73137,nan
10011,10011,11439,15111,44286,177728,nan
529,529,11439,13071,16335,22863,nan
529,529,11439,13071,18783,35919,nan
529,10011,11439,19191,53055,213399,nan
529,10011,10623,15519,36735,155871,nan
529,529,11439,13887,23679,57951,nan
529,10011,11439,13071,16335,50424,nan
10011,10011,11439,18579,48363,157707,nan
10011,10011,11439,17967,36739,124279,nan
10011,10011,11439,13071,31023,118335,nan
10011,10011,11439,14703,38163,151596,nan
529,529,529,529,529,55095,nan
529,529,529,13071,16335,22863,nan
10011,10011,11439,15927,36437,115543,nan
10011,10011,11439,15111,35585,105751,nan
10011,10011,11439,9839,9826,9875,nan
10011,10011,11439,16335,42887,134525,nan
529,529,11439,13071,22863,57747,nan
529,529,11439,13071,22863,56931,nan
10011,10011,11439,13071,28802,72057,nan
10011,10011,11439,12459,26354,64090,nan
10011,10011,11439,12459,26963,92661,nan
10011,10011,11439,9817,11714,51452,nan
529,529,529,12663,17151,25719,nan
10011,10011,11439,22051,62114,211842,nan
529,10011,11031,14295,25311,89367,nan
529,10011,11031,13071,21639,64071,nan
529,10011,11439,12255,13887,39999,nan
529,10011,11439,12255,13887,39183,nan
529,529,529,14703,23679,52443,nan
529,10011,11439,13071,18375,53871,nan
529,10011,11031,12255,18783,55302,nan
529,10011,11031,13071,18579,57340,nan
529,10011,11031,12663,18375,68967,nan
529,10011,11439,13479,24903,72231,nan
529,10011,11439,13479,25311,71823,nan
529,10011,11439,13071,16335,45520,nan
529,529,529,529,15723,28575,nan
529,529,11031,12663,20007,44487,nan
529,10011,11439,13071,20823,82719,nan
10011,10011,11439,16335,43896,194660,nan
10011,10011,11439,13071,35103,132717,nan
529,529,529,10827,12867,19191,nan
529,529,529,10827,12867,19191,nan
529,10011,11031,16335,31431,107319,nan
529,10011,11031,13479,19599,70599,nan
529,529,11439,14703,28167,77127,nan
10011,10011,11439,13071,35541,119171,nan
529,10011,11031,14091,27963,102655,nan
10011,10011,11031,16131,33272,165895,nan
529,529,11031,13071,20007,37551,nan
10011,10011,11439,22863,62050,186553,nan
10011,10011,11439,19603,45154,200620,nan
10011,10011,11439,14093,28804,92662,nan
529,10011,11439,14703,27759,109447,nan
529,529,529,16335,34287,101199,nan
10011,10011,11031,12459,28167,77739,nan
10011,10011,11439,16335,53077,232401,nan
10011,10011,11439,13087,32735,124111,nan
10011,10011,11439,13087,32735,124111,nan
10011,10011,11439,17151,33906,112653,nan
529,529,11031,15519,31023,84063,nan
529,529,529,13887,24495,50199,nan
529,529,529,16335,34287,102015,nan
529,529,529,13887,20007,44691,nan
529,10011,11439,13887,21231,73659,nan
10011,10011,11439,15927,47146,187726,nan
529,529,10623,14703,29391,66961,nan
529,529,529,529,24495,75087,nan
529,529,529,529,17967,48975,nan
529,529,11439,16335,35919,101199,nan
529,529,11439,12663,17967,28371,nan
529,10011,11439,13071,22863,77359,nan
529,529,529,529,17151,48975,nan
529,529,10623,11439,12255,18783,nan
529,529,529,529,529,35919,nan
529,529,11439,18783,48975,167295,nan
10011,10011,11439,22863,69789,263614,nan
529,10011,11439,15519,23712,110602,nan
529,529,11439,15111,23271,50403,nan
529,10011,11439,14703,24087,80289,nan
529,529,11439,15111,23271,50607,nan
529,10011,11439,15519,30411,108571,nan
529,529,11439,14703,27351,69783,nan
529,10011,11439,15927,30003,107143,nan
529,529,11439,15111,27759,69783,nan
529,10011,11439,15519,31023,122036,nan
529,529,11439,14703,25923,64683,nan
529,10011,11439,15519,31023,120812,nan
529,529,11439,14295,25311,59379,nan
529,529,11439,14907,28779,86511,nan
529,529,11439,15927,29391,67539,nan
529,529,11031,11439,13479,24903,nan
10011,10011,11031,10230,16641,60066,nan
10011,10011,11031,10230,16438,58432,nan
529,10011,11439,13071,16335,32655,nan
529,529,529,13071,16335,32655,nan
529,529,11439,13071,14703,26127,nan
529,10011,11439,13071,21231,62446,nan
10011,10011,11439,13071,27359,104357,nan
529,10011,11439,12663,21435,61021,nan
10011,10011,11439,17151,46527,182214,nan
529,10011,11439,13887,19599,66115,nan
529,10011,11439,21231,71007,290103,nan
529,529,529,14703,26943,63459,nan
10011,10011,11439,15519,25311,79779,nan
529,10011,11439,14703,21231,61623,nan
529,529,11439,15519,29799,93039,nan
10011,10011,11439,21231,51840,233206,nan
10011,10011,10623,15519,35919,139169,nan
529,10011,11439,13887,25311,92243,nan
10011,10011,11439,15519,44285,154060,nan
529,10011,11439,16335,29595,124352,nan
529,529,11439,16335,30615,75495,nan
529,10011,11439,14703,30003,81819,nan
529,529,11439,13071,16335,35919,nan
10011,10011,11439,16335,36560,123251,nan
10011,10011,11439,16335,38593,92866,nan
529,529,529,529,16335,22863,nan
10011,10011,11439,17967,49995,192591,nan
529,10011,10623,14295,24903,91815,nan
10011,10011,11439,21231,70191,295407,nan
10011,10011,11439,13683,30003,125475,nan
10011,10011,11439,22863,81666,306292,nan
529,10011,11439,16335,27759,99204,nan
10011,10011,11439,16335,29009,51658,nan
10011,10011,11439,21231,64075,276872,nan
10011,10011,11439,21231,63667,276872,nan
10011,10011,11439,16335,39243,125548,nan
529,529,11031,13887,17151,36735,nan
10011,529,11439,16335,62031,181779,nan
529,529,529,529,35919,114255,nan
529,529,11439,13071,19191,36542,nan
10011,10011,11439,15519,39795,122619,nan
10011,10011,11439,18191,46148,154930,nan
10011,10011,11439,16335,62031,277122,nan
529,10011,11439,17967,45711,168111,nan
529,10011,11439,16335,29391,134500,nan
529,10011,11439,15519,26127,90814,nan
529,529,11439,14703,21231,37551,nan
10011,10011,11439,16335,40835,154463,nan
529,529,529,16335,32655,96303,nan
10011,10011,11031,13071,17967,50221,nan
529,10011,11439,18375,45303,177699,nan
10011,10011,11439,13887,36532,130798,nan
10011,10011,11439,13071,26535,82286,nan
10011,10011,11439,15111,33477,104074,nan
529,529,11439,14703,21231,65295,nan
529,529,11439,12663,18783,37959,nan
529,529,11439,14703,24087,53871,nan
529,529,11439,13887,18783,39591,nan
529,10011,11439,16335,32655,64357,nan
529,529,11439,16335,34287,88347,nan
529,529,11439,13887,20415,44079,nan
10011,10011,10827,13683,21639,48385,nan
529,529,11031,12663,19599,70191,nan
529,10011,11439,12255,21231,56727,nan
529,10011,11439,12255,21231,73455,nan
10011,10011,11439,15519,29816,94700,nan
529,10011,10827,11847,16539,57543,nan
529,529,529,13071,22047,55503,nan
529,529,529,16335,34287,96303,nan
529,529,11031,12663,19599,70191,nan
529,529,529,13071,22863,61215,nan
10011,10011,11439,19599,35577,126559,nan
529,529,529,16335,35919,114255,nan
10011,10011,11439,16335,41050,140602,nan
529,529,529,14703,32655,71823,nan
10011,10011,11439,16335,47152,165895,nan
10011,10011,11439,13887,34695,148122,nan
529,10011,11031,12255,15111,35511,nan
529,10011,11031,12663,16335,45303,nan
529,10011,11439,12255,27147,74889,nan
10011,10011,10827,13071,22679,78574,nan
529,529,529,529,29391,88143,nan
10011,10011,11439,16335,49007,183281,nan
529,529,529,529,22863,58767,nan
10011,10011,11439,17763,41452,143049,nan
10011,10011,11439,19599,62031,192826,nan
529,10011,11439,13887,20007,71415,nan
529,10011,11031,12255,19599,55103,nan
529,529,11439,15111,26535,58359,nan
529,529,529,14703,22455,45711,nan
529,10011,11439,15519,31839,140367,nan
10011,10011,11439,22047,67773,282425,nan
10011,10011,11439,13071,32251,97016,nan
10011,10011,11439,13479,30213,107145,nan
529,10011,11439,15519,28575,112703,nan
10011,10011,11439,19395,74475,269734,nan
529,529,529,529,22863,48975,nan
10011,10011,10827,13275,23892,104561,nan
529,529,11439,14703,22863,47343,nan
529,529,529,529,25719,62031,nan
529,10011,11439,12663,20619,69431,nan
10011,10011,11439,21239,65314,223667,nan
10011,10011,11439,21239,65314,223667,nan
529,529,11031,11439,17151,26943,nan
10011,10011,11439,17967,53055,188515,nan
529,529,10623,13071,19599,42447,nan
10011,10011,11439,14703,36755,128564,nan
529,10011,11439,14703,24495,98359,nan
10011,10011,11439,14703,48975,170059,nan
529,10011,11439,17763,41835,190581,nan
10011,10011,11439,20415,65920,321957,nan
10011,10011,11439,15723,34899,115752,nan
529,10011,11439,13887,20415,59379,nan
529,10011,11439,16335,29391,92633,nan
529,529,529,16335,28575,60603,nan
529,529,529,16335,35103,98955,nan
10011,10011,11439,21231,65703,295931,nan
10011,10011,11439,20415,79999,291196,nan
10011,10011,11439,18783,57951,261370,nan
10011,10011,11439,20415,42088,177772,nan
10011,10011,11031,17967,46752,163643,nan
10011,10011,11031,13887,39591,162631,nan
10011,10011,11439,12663,25719,100181,nan
10011,10011,11439,18783,54908,203840,nan
529,529,11031,13887,27759,65295,nan
529,10011,11439,15519,39795,141387,nan
10011,10011,11439,19191,54914,190990,nan
10011,10011,11439,14703,29799,123916,nan
529,10011,11439,16335,26127,98835,nan
529,10011,11439,13071,35919,151791,nan
10011,10011,11439,16335,62031,274212,nan
529,10011,11439,19599,62031,231379,nan
529,10011,11439,13071,16335,55304,nan
10011,10011,11439,22457,59605,227958,nan
529,10011,11439,14703,33879,151192,nan
10011,10011,11439,13071,26768,80218,nan
529,10011,11439,13071,28575,91407,nan
529,10011,11439,14703,23883,72231,nan
10011,10011,11031,14703,27555,156279,nan
10011,10011,11439,16335,37810,142278,nan
529,529,11439,12255,20415,44895,nan
529,529,529,529,16335,22863,nan
529,10011,11031,14703,39387,122007,nan
10011,10011,11439,16335,37874,128410,nan
529,529,11439,12255,20415,46119,nan
529,10011,529,13071,28575,109563,nan
529,10011,529,13071,28575,115071,nan
529,529,529,14703,26127,56523,nan
529,529,11439,15519,30615,61518,nan
529,529,529,529,30615,79167,nan
529,529,529,14703,26127,56523,nan
10011,10011,11031,13479,23679,118746,nan
529,529,529,16335,31023,74271,nan
529,10011,11439,14703,26331,76924,nan
10011,10011,11439,12459,25325,65998,nan
529,10011,11439,12255,14091,35546,nan
10011,10011,11439,12459,25535,68874,nan
529,529,11439,15927,32451,78555,nan
10011,10011,11439,19395,51437,192825,nan
10011,10011,11439,19191,51025,190979,nan
10011,10011,11439,18783,50005,184451,nan
529,10011,11235,14703,25311,110790,nan
529,10011,11235,14703,25311,111198,nan
529,529,10623,11439,16743,29799,nan
529,529,10623,11439,16743,30207,nan
10011,10011,11439,16335,44099,152433,nan
10011,10011,11439,16335,53879,198946,nan
10011,10011,11439,19599,62031,193844,nan
529,529,11439,13071,22047,40407,nan
10011,10011,11439,22863,69199,305892,nan
10011,10011,11439,20829,61717,251624,nan
10011,10011,11439,15519,40222,133495,nan
10011,10011,11439,20011,70927,270394,nan
10011,10011,11439,16335,49397,173284,nan
10011,10011,11439,19599,51027,178182,nan
10011,10011,11439,13071,32062,94948,nan
10011,10011,11031,14295,34495,116572,nan
529,529,529,16335,34287,96711,nan
529,529,529,16335,34287,96507,nan
529,529,11439,13887,24495,71823,nan
10011,10011,11031,13479,30003,83087,nan
529,529,11439,13887,23679,53871,nan
529,10011,11439,13887,22863,99811,nan
10011,10011,11439,13887,34695,107162,nan
529,10011,11439,13071,48975,145700,nan
10011,529,11235,13683,30003,100587,nan
529,529,529,13071,19599,40815,nan
529,529,529,13071,18783,37551,nan
529,529,529,13071,17151,35103,nan
529,529,529,529,16335,31023,nan
529,529,11439,13071,21231,45507,nan
529,529,11031,13071,20415,45711,nan
529,529,11439,13071,19599,37143,nan
529,529,529,13071,17967,36735,nan
10011,10011,11439,16335,37981,118569,nan
10011,10011,11439,20833,64498,182055,nan
10011,10011,11439,16335,43484,150631,nan
10011,10011,11439,19191,51466,200416,nan
10011,10011,11439,16335,42470,161408,nan
10011,10011,11439,22863,92648,464339,nan
10011,10011,11439,14295,24495,79602,nan
10011,10011,11439,16335,34695,111826,nan
529,529,10419,11031,14499,26331,nan
529,529,10419,11031,14499,26331,nan
529,529,10215,12663,15927,27351,nan
10011,10011,11235,14703,27759,93042,nan
529,10011,11235,14499,27351,88981,nan
10011,10011,11031,16131,41836,158347,nan
10011,10011,11235,13887,26535,97536,nan
529,10011,11031,14907,31227,96099,nan
10011,10011,11031,15723,33879,121803,nan
10011,10011,11235,14295,27351,88959,nan
529,10011,11235,14703,27555,90205,nan
10011,10011,11031,16335,40815,160608,nan
10011,10011,11031,15927,32247,127112,nan
529,10011,11439,17967,33879,123843,nan
10011,10011,11439,15111,34695,114281,nan
10011,10011,11439,16335,50424,177730,nan
529,10011,11439,16335,34287,143049,nan
529,529,11439,16335,29187,85899,nan
10011,10011,11439,14091,35307,110379,nan
10011,10011,11439,13071,28575,74475,nan
529,10011,11439,13071,24699,65297,nan
529,10011,11439,13887,25326,88163,nan
529,10011,11439,15519,31023,152199,nan
10011,10011,11031,14091,27969,88581,nan
10011,10011,10827,17559,34705,102646,nan
10011,10011,10827,16132,40221,122434,nan
529,10011,10623,12255,14703,31023,nan
529,529,529,529,16335,48975,nan
529,529,529,529,26127,66111,nan
529,529,529,529,22047,57951,nan
529,529,529,16335,29391,75087,nan
10011,10011,11439,13071,29809,92252,nan
10011,10011,11439,18783,53463,181779,nan
529,529,529,11439,16335,22863,nan
529,10011,11439,14703,21231,100638,nan
529,10011,11031,12255,17155,47411,nan
10011,10011,11439,16335,49415,193686,nan
10011,10011,11439,21231,62071,239790,nan
10011,10011,11439,14295,25311,78229,nan
10011,10011,11439,15111,33067,114886,nan
529,10011,11439,13071,21027,58572,nan
529,529,11439,16335,30819,75087,nan
529,10011,11439,15519,31023,117753,nan
529,529,10623,13887,30615,84675,nan
529,10011,11439,19599,56727,209382,nan
10011,10011,11439,14295,31839,125475,nan
529,529,11439,15519,28575,74679,nan
10011,10011,11439,16335,44895,133042,nan
529,529,11439,15519,28167,65703,nan
10011,10011,11439,13071,30207,112846,nan
10011,529,11439,13071,29391,90591,nan
10011,10011,11439,13071,32655,129351,nan
529,529,11439,13071,30207,108543,nan
529,10011,11439,16335,34695,136317,nan
10011,10011,11031,14703,49207,181808,nan
10011,10011,11031,17967,56562,240152,nan
10011,10011,11439,16335,57346,238316,nan
10011,10011,11439,16335,57143,214245,nan
10011,10011,11439,17967,37599,137167,nan
10011,10011,11235,13887,22863,87037,nan
529,529,11439,14703,22863,51015,nan
529,10011,11439,13887,20415,64531,nan
529,529,11439,15111,25719,62439,nan
529,10011,10827,12663,18171,59991,nan
529,10011,10827,12663,17967,59991,nan
529,529,11439,16335,32655,84879,nan
529,529,10623,14703,22863,53871,nan
529,529,11439,14703,26127,66927,nan
10011,10011,11439,13887,30426,125494,nan
529,10011,11439,14703,22455,73478,nan
529,529,11235,14091,24291,55503,nan
529,10011,11439,14703,31839,113665,nan
529,529,10623,13071,16335,29391,nan
10011,10011,11439,16335,39263,146959,nan
10011,10011,11439,22051,58437,209791,nan
529,10011,11439,16335,28167,103666,nan
529,529,11031,12663,18375,34287,nan
529,529,529,529,29391,75087,nan
529,10011,11439,17151,64887,219763,nan
10011,10011,11439,16335,48975,202791,nan
10011,10011,11439,16335,47751,194223,nan
529,10011,11439,13887,20415,73471,nan
10011,10011,11439,15927,49383,194639,nan
10011,10011,10827,11643,20619,53871,nan
529,529,529,529,529,32655,nan
529,10011,11439,15111,25311,91728,nan
529,529,11439,13071,16335,35919,nan
10011,10011,11439,15315,38591,126311,nan
10011,10011,11439,13887,22659,134088,nan
10011,10011,11439,15519,33077,104491,nan
529,529,529,15927,27351,65295,nan
529,529,529,13071,17967,35103,nan
529,529,10623,13071,20415,45711,nan
529,529,10827,13071,20415,43467,nan
529,529,10623,13071,20823,46119,nan
529,529,10623,13071,19599,44691,nan
529,529,10623,13071,20415,42855,nan
529,529,529,11847,19599,41427,nan
529,529,529,529,26943,61011,nan
529,10011,11439,15519,37143,137352,nan
10011,10011,11439,14703,32451,144855,nan
529,10011,10623,12255,15519,39999,nan
529,10011,11031,13887,24495,121599,nan
529,10011,11031,13887,24495,121599,nan
10011,10011,11439,12665,36747,116927,nan
529,10011,11439,16335,31023,117538,nan
10011,10011,11439,16335,50826,108209,nan
529,529,529,13887,22863,56319,nan
10011,10011,11439,13079,10544,15592,nan
529,529,529,529,529,27759,nan
529,529,11439,14703,22863,34695,nan
529,529,11439,13071,16335,27759,nan
10011,10011,11439,22863,80421,302815,nan
529,10011,11439,15519,34491,117723,nan
529,10011,11439,16335,34695,131061,nan
529,529,529,529,529,79575,nan
10011,10011,11439,14295,25107,85521,nan
10011,10011,11031,16335,44307,146152,nan
10011,10011,11031,16335,44307,161035,nan
10011,10011,11439,13071,25107,66111,nan
529,10011,11439,14499,20619,80202,nan
529,529,11439,13071,17967,33471,nan
529,10011,11439,13071,21639,77565,nan
10011,10011,11439,13071,38988,114080,nan
529,529,529,529,28167,65703,nan
10011,10011,11439,13071,34287,126495,nan
529,529,529,529,529,99363,nan
529,10011,11439,13071,22863,69200,nan
529,10011,11439,16335,35919,133129,nan
529,10011,11439,13071,22863,56785,nan
10011,10011,11439,21231,46754,162020,nan
10011,10011,11439,14703,26535,86528,nan
529,529,11439,14703,22047,57951,nan
529,529,529,529,529,96303,nan
529,10011,11439,16335,35103,136695,nan
529,529,529,529,26127,60807,nan
10011,10011,11439,22047,75087,396402,nan
529,529,11439,15519,26127,61419,nan
529,10011,11439,13071,27759,97119,nan
529,529,10419,11847,18783,41427,nan
10011,10011,11439,14703,30219,105706,nan
10011,10011,11439,14295,27351,90023,nan
10011,10011,11439,15927,40823,157532,nan
10011,10011,11439,14703,28587,106623,nan
529,529,11439,16335,31431,76923,nan
529,529,11439,16335,31023,78351,nan
529,529,11439,16335,31023,74475,nan
529,529,11439,16335,30207,72435,nan
529,529,11439,15111,26535,65703,nan
529,529,11439,13683,24495,58368,nan
10011,10011,11439,16335,56940,257697,nan
10011,10011,11439,16335,56940,265041,nan
529,10011,11439,13071,13087,28594,nan
529,10011,11439,15111,27555,101607,nan
529,10011,10827,14295,25107,70599,nan
529,10011,10623,11439,18987,62031,nan
529,529,11439,12255,19191,46119,nan
529,10011,11439,15111,27963,102627,nan
529,529,11439,13071,16335,35919,nan
529,529,11439,15111,21639,44100,nan
10011,10011,11439,14703,41635,162427,nan
529,529,11031,12663,19191,37959,nan
10011,10011,11439,15519,45938,167936,nan
529,10011,11439,13071,21231,59647,nan
10011,10011,11439,16335,36341,106115,nan
10011,10011,11439,16335,36751,152840,nan
529,10011,11439,13479,21231,63275,nan
529,10011,11235,15111,29799,90591,nan
10011,10011,11031,12255,27351,109369,nan
10011,10011,11439,13071,29805,110409,nan
10011,10011,11439,13071,27767,79808,nan
10011,10011,11439,13071,30030,110603,nan
529,529,11439,15519,26943,68559,nan
10011,10011,11439,18994,51953,176951,nan
529,529,11439,13071,16335,35919,nan
10011,10011,11439,16335,40819,163855,nan
529,10011,11439,13071,19599,62059,nan
529,10011,11439,16335,40815,170792,nan
529,10011,11031,13071,16335,48987,nan
529,529,529,13071,22863,58767,nan
529,529,11031,12663,19803,45711,nan
529,10011,11439,13071,16335,26983,nan
10011,10011,11439,13071,32050,99586,nan
10011,10011,11439,16335,24715,111011,nan
10011,10011,11439,14295,31848,87859,nan
10011,10011,11439,16335,48175,118204,nan
529,10011,11439,13887,25719,91471,nan
529,10011,11439,13071,22047,82141,nan
10011,10011,11439,20823,65499,342941,nan
529,10011,11439,13071,16335,56753,nan
10011,10011,11439,12255,24495,67131,nan
529,10011,11031,16335,37755,138861,nan
529,10011,11439,13479,20619,60655,nan
529,10011,11031,13887,18171,49628,nan
529,10011,11439,13887,23067,88161,nan
529,529,11439,15519,27759,67947,nan
529,10011,11439,13071,21231,82056,nan
529,10011,11439,15519,26127,94921,nan
10011,10011,11031,11235,25515,62653,nan
10011,10011,11439,15927,32267,112856,nan
10011,10011,11439,17967,46743,174658,nan
529,10011,11439,13887,19803,60603,nan
10011,10011,11439,13887,21027,52264,nan
10011,10011,11439,16335,32457,132277,nan
529,529,11439,13071,16335,48975,nan
529,529,11439,13071,15519,31431,nan
529,529,11031,13887,18783,35103,nan
529,529,10623,12663,16131,22863,nan
529,529,10623,11847,16335,28167,nan
529,529,529,11439,14295,19599,nan
529,529,10623,11847,16335,28167,nan
529,529,529,529,529,79167,nan
529,529,529,529,529,70599,nan
529,529,529,529,529,52239,nan
529,529,529,11439,14295,19599,nan
10011,10011,11439,14703,35107,119054,nan
10011,10011,11439,16335,52255,165284,nan
529,529,529,13071,19599,40815,nan
529,10011,11439,15519,29391,125069,nan
529,10011,11439,15519,27555,113031,nan
10011,10011,11439,13071,24291,50403,nan
529,10011,11031,11847,15113,54141,nan
529,10011,11439,13071,18783,50221,nan
529,10011,11439,13071,18171,46993,nan
10011,10011,11439,22863,62927,239987,nan
10011,10011,11439,16335,47399,151855,nan
10011,10011,11439,12255,25515,117112,nan
10011,10011,11031,12663,23072,69058,nan
529,529,529,14703,24903,59991,nan
529,529,11439,13887,19599,35103,nan
529,529,11439,16335,31023,83451,nan
529,529,11439,13071,21231,47751,nan
10011,10011,11439,15927,37755,123467,nan
529,529,11439,14499,29187,62892,nan
10011,10011,11439,15927,37347,121427,nan
529,529,11439,14499,28983,61064,nan
10011,10011,11439,13071,28792,101841,nan
529,10011,11439,13887,37347,134882,nan
529,529,529,16335,34287,93855,nan
529,10011,11439,14703,29391,100179,nan
529,10011,11439,16335,35511,123027,nan
529,10011,11439,16335,39999,140163,nan
529,10011,11439,16335,40815,154035,nan
10011,10011,11439,15519,27759,102851,nan
529,10011,11439,15519,27759,102037,nan
10011,529,10623,13071,31635,103035,nan
10011,10011,11439,17975,39263,133903,nan
10011,10011,11439,21239,52258,204083,nan
10011,10011,11031,18783,45716,205063,nan
529,10011,11439,16335,35307,179739,nan
529,10011,11439,13071,23679,72070,nan
529,10011,11439,13071,17151,44911,nan
529,529,10623,13071,16335,39183,nan
529,529,11031,13071,16335,31431,nan
10011,10011,11031,19599,62892,280794,nan
10011,10011,11439,16335,44931,204861,nan
10011,10011,11031,11847,22047,46324,nan
529,529,11439,16335,35919,113439,nan
529,10011,10011,11847,17763,39591,nan
10011,10011,11439,17967,55911,187113,nan
529,10011,11439,22863,46119,178749,nan
10011,10011,11439,13071,26955,77769,nan
529,529,10215,11439,15315,21843,70394
10011,10011,11439,21641,62680,302213,nan
10011,10011,11439,22051,71647,346694,nan
10011,10011,11031,14703,30615,96768,nan
529,529,10623,13887,18783,40611,nan
10011,10011,11031,12255,25311,84471,nan
529,10011,11235,14499,26331,86103,nan
529,10011,11439,16335,35511,166305,nan
529,529,11439,16335,35919,113847,nan
529,529,529,16335,35919,94671,nan
529,10011,11439,13071,20415,83859,nan
529,10011,11439,12663,19599,78351,nan
10011,10011,11439,14703,39601,156717,nan
10011,10011,11439,14703,39804,154881,nan
10011,10011,11439,14703,39804,154882,nan
10011,10011,11439,16335,42503,79854,nan
529,529,11439,13071,16335,27759,114525
10011,10011,11031,13887,27555,101052,nan
10011,10011,11031,11439,22863,66326,nan
529,529,11439,15519,24903,64479,nan
10011,10011,11439,13071,32655,133871,nan
529,10011,11031,17559,35103,117723,nan
529,529,529,13887,20823,36327,nan
529,529,11439,13887,19599,39183,157298
529,529,529,14703,19599,35919,92222
529,529,11439,15519,23679,54279,nan
529,529,529,16335,29391,71007,nan
10011,10011,11439,16335,49202,187317,nan
10011,10011,11439,16335,47765,178182,nan
529,529,11439,15111,25311,57953,nan
529,529,11031,10623,16335,30207,nan
10011,10011,11439,19607,49402,183896,nan
10011,10011,11439,21239,55387,259170,nan
10011,10011,11439,21239,60893,218982,nan
10011,10011,11439,21231,55786,246929,nan
10011,10011,11439,21239,60918,217966,nan
10011,10011,11235,16554,45796,141251,nan
10011,10011,11439,16749,43346,137575,nan
10011,10011,11031,16339,36389,137992,nan
529,10011,11439,13071,20619,66749,257501
529,529,11439,15519,38775,131187,nan
529,10011,11439,15723,32451,138735,nan
529,529,11439,14091,22455,48975,nan
529,10011,11439,14907,22455,92238,nan
529,10011,11439,13887,22251,46971,nan
529,529,11439,14703,22863,48771,nan
529,529,529,12663,15519,26943,nan
10011,10011,11439,17355,42039,159952,nan
10011,10011,11031,17559,56319,204249,nan
529,529,11439,13071,22047,40407,nan
529,529,10623,11847,16335,26535,nan
10011,10011,11439,15113,37177,123464,nan
529,10011,11439,14703,22456,71419,nan
529,529,11439,13071,16335,35919,nan
529,529,529,16335,27351,71823,nan
10011,10011,11439,21032,59408,208785,nan
10011,10011,11439,16539,34707,104695,nan
10011,10011,11439,15519,38801,122853,nan
10011,10011,11439,16539,42684,137744,nan
10011,10011,11439,19603,42927,164503,nan
10011,10011,11439,21239,55522,187763,nan
10011,10011,11439,16335,37977,115090,nan
10011,10011,11031,13071,24091,68251,252500
10011,10011,11439,14295,31463,105911,nan
10011,10011,10627,11495,19619,49672,nan
10011,10011,11439,13071,33509,91845,nan
529,529,529,13071,18783,37551,nan
529,529,529,12255,17967,34695,101956
529,529,529,14703,21231,46935,129962
529,529,11439,13887,20415,48975,213567
529,529,529,13071,17967,35511,102422
529,10011,11439,13479,19803,54745,nan
529,10011,11439,13479,19803,55763,nan
529,529,529,529,32655,83247,nan
529,529,11439,13887,19599,39183,156278
529,529,529,14703,19599,35919,92222
10011,10011,11439,13071,34904,116527,nan
529,10011,11439,16335,35919,141187,nan
529,10011,11439,15519,31023,74924,nan
10011,10011,11439,13481,28810,92662,nan
10011,10011,11439,21231,69238,262219,nan
10011,10011,11439,12663,22455,67347,nan
10011,10011,11439,20007,60243,213055,nan
10011,10011,11439,16335,44748,213667,nan
529,529,11439,16335,35919,89775,nan
10011,10011,11439,22251,67371,238973,nan
10011,10011,11439,13481,28810,92865,nan
10011,10011,11439,21231,69035,262840,nan
10011,10011,11439,12663,22455,67550,nan
10011,10011,11439,20007,60446,211423,nan
529,10011,11439,13071,22047,60511,nan
529,529,529,16335,31023,71823,210134
529,529,529,529,35919,101199,nan
529,529,529,16335,34287,101199,nan
529,529,11439,14703,29391,65740,nan
529,10011,11439,13887,26127,98151,nan
529,10011,11439,14703,23883,87168,nan
10011,10011,10827,16335,32043,106720,nan
10011,10011,11031,14295,29595,105696,nan
10011,10011,10827,14295,30819,100791,nan
10011,10011,10827,17763,42244,145313,nan
10011,10011,11031,14295,29392,115116,nan
10011,10011,10827,16947,35919,121613,nan
10011,10011,11439,15519,40815,147616,nan
10011,10011,11439,21231,78351,303438,nan
10011,10011,11031,13071,24506,113060,nan
529,10011,11439,14703,22047,62055,nan
10011,10011,11439,14703,34287,145482,nan
10011,10011,11439,21239,70490,264272,nan
529,10011,11439,14295,23475,62441,nan
10011,10011,11031,13071,24709,112857,nan
529,529,11439,11439,18783,32655,nan
529,529,11439,11439,18783,32655,146498
529,10011,11439,13887,22863,89179,nan
529,10011,11031,13479,26943,71619,nan
529,10011,11031,15519,39185,175874,nan
529,10011,11439,13071,17967,57615,nan
529,10011,11439,13071,17967,58021,nan
529,10011,11439,15315,28371,113847,nan
529,10011,11439,13071,21027,71007,nan
529,10011,10623,12867,18171,58563,nan
10011,10011,11439,16131,45507,157095,nan
10011,10011,11235,16131,48567,147099,nan
529,10011,11439,15723,25515,92631,nan
529,10011,11439,16335,30207,105279,nan
529,10011,11235,13071,18783,62643,nan
529,529,11439,13071,16335,22863,116833
529,529,11439,16335,35919,113439,438358
529,10011,11439,16335,35919,127331,nan
529,10011,10623,13071,16335,55299,nan
529,529,529,13071,16335,22863,nan
529,529,11439,14703,19599,49791,nan
529,529,529,14295,22455,56727,185246
529,529,529,14295,22455,56727,185246
529,529,529,16335,35919,101199,nan
529,529,11439,14703,26127,78759,nan
529,10011,11439,16335,35919,114319,nan
529,529,11439,16335,35919,114255,nan
529,529,10623,14703,28575,74271,nan
529,529,529,12255,16335,22863,60398
529,529,529,529,16335,35919,121598
529,529,529,11439,16335,30615,108950
529,10011,10623,11439,20415,66723,282758
529,529,10827,11031,12663,39183,221271
10011,10011,10623,11847,35511,178719,nan
10011,10011,11439,20009,59437,247133,nan
529,10011,11439,16335,26943,77361,nan
529,529,10623,12255,13479,22455,nan
10011,10011,11031,18783,51423,221623,nan
529,10011,10623,11439,13479,26535,nan
529,10011,11439,13071,19599,57749,266316
529,10011,11439,12663,15927,43876,195692
529,10011,11439,12663,15927,45303,163846
529,10011,11439,12663,15927,45303,nan
529,529,529,529,35511,101607,nan
529,10011,11031,12255,13887,27147,nan
529,529,10623,12663,15927,31839,104277
529,10011,11439,13071,16335,55503,245076
10011,10011,11439,14703,32703,94735,nan
529,10011,10623,14295,36327,131187,nan
529,10011,11031,13071,31431,96507,nan
10011,10011,11439,21438,68410,231619,nan
10011,10011,11439,14703,36349,154066,nan
529,10011,10827,13887,24903,73458,nan
10011,10011,11439,15927,44079,260115,nan
529,10011,11439,13071,21231,78443,nan
529,10011,11439,13071,21231,78855,nan
10011,10011,11439,13071,30625,108154,nan
10011,10011,11439,20415,64491,269120,nan
529,10011,10623,14703,26127,67743,175662
10011,10011,11439,15519,48975,175897,nan
529,529,529,13071,20823,44895,nan
10011,10011,11439,20415,58775,291763,nan
529,10011,11439,17967,48159,181371,nan
10011,10011,11439,19599,50199,210164,nan
529,529,11439,16335,28575,73455,nan
529,529,529,529,35919,114255,nan
529,529,529,529,35919,102015,nan
529,529,529,16335,29391,88143,nan
10011,10011,10623,11847,20415,66329,nan
529,529,529,15111,25719,68967,nan
529,529,529,15111,25719,68967,nan
10011,10011,11439,18375,49193,139579,nan
10011,10011,10827,13479,25719,73668,338377
529,10011,11439,13887,21231,78766,283959
10011,10011,11031,13479,22863,63055,273152
529,529,529,11847,13479,19395,50140
10011,10011,11439,21231,51671,155538,nan
529,10011,11439,16335,34287,123668,nan
529,10011,11031,13479,22863,99159,nan
529,529,529,11235,13887,18171,34228
529,529,529,15111,30207,84879,73263
529,529,529,10623,16335,22863,44690
10011,10011,11439,19607,50689,180007,nan
529,10011,11031,11439,15927,34699,nan
529,529,529,13071,16335,22863,nan
10011,10011,11439,17967,48567,153940,nan
529,10011,10623,13071,16335,54687,nan
10011,10011,11439,13071,32866,85381,nan
10011,10011,11439,20009,59436,244685,nan
529,10011,11439,13071,19599,57543,nan
10011,10011,10827,13071,20007,78147,341200
529,529,529,529,26127,75087,nan
10011,10011,11439,13071,29407,148760,nan
529,529,529,16335,34287,96303,nan
529,529,529,16335,34287,104463,nan
10011,10011,11439,15519,41430,154326,nan
529,10011,11439,12663,18375,53468,nan
10011,10011,11439,13071,25517,77789,317754
529,10011,11439,16335,29391,119817,nan
529,10011,11031,12867,20415,84879,nan
10011,10011,11439,19599,48195,192666,nan
10011,10011,11439,15927,43682,191892,nan
529,10011,11439,12255,14703,37998,113559
529,10011,11439,19599,44691,287859,nan
529,10011,11439,19599,44487,288267,nan
529,10011,11439,19599,44487,283167,nan
529,529,11439,19599,55707,208911,nan
529,10011,10827,19803,46527,288063,nan
10011,10011,11439,22863,67776,267534,nan
10011,10011,11439,16335,34088,149577,584661
10011,10011,11439,16335,48975,132033,nan
10011,10011,11439,16335,46323,177728,nan
10011,10011,11235,15519,41631,124273,nan
529,10011,11031,13479,20007,51423,nan
10011,10011,11439,13887,33889,117753,nan
10011,10011,11439,15519,34295,171598,nan
529,10011,11439,13071,16335,49071,187338
529,10011,529,14703,26127,92223,nan
529,529,529,529,35919,114255,nan
10011,10011,11439,19192,48413,161851,nan
529,10011,11439,19599,55911,226938,nan
529,10011,11439,17967,37143,157532,nan
10011,10011,11439,19599,70028,251418,nan
529,10011,11031,13887,22251,94905,394072
10011,10011,11439,16743,47343,248699,nan
529,10011,11439,18375,39183,180963,nan
529,529,11031,12255,15927,26943,nan
529,529,11031,12255,15111,25107,nan
529,10011,11439,14703,29391,102453,nan
529,10011,11439,13071,18783,31936,nan
529,10011,11439,15519,26127,84063,nan
10011,10011,11439,17764,43917,160423,nan
10011,10011,11439,16335,44691,170967,nan
529,10011,11439,14703,42039,163215,nan
529,10011,10827,13479,26535,83269,nan
529,10011,11031,14907,27963,96099,nan
10011,10011,11235,14499,26739,85287,nan
10011,10011,11235,14499,26739,89371,nan
529,10011,11439,14703,26943,143427,nan
529,10011,11439,15519,25311,83684,349689
529,10011,11439,16335,27963,106977,nan
529,10011,11031,13887,21639,68064,nan
529,529,529,16335,29391,65295,nan
10011,10011,11439,16335,35731,128972,nan
10011,10011,11439,17151,31262,107747,nan
10011,10011,11439,17151,34323,117956,nan
10011,10011,11439,21231,47192,178385,nan
529,529,529,529,22863,45711,nan
529,529,529,529,529,44079,nan
529,529,529,529,529,57135,nan
529,529,529,529,24087,73863,272558
529,529,529,12663,17151,32655,86714
529,529,11439,12663,17151,33471,88142
529,10011,11439,13071,17967,44917,175352
529,529,11439,16335,32655,83247,496550
529,529,529,14907,27147,67335,191162
529,10011,11439,13071,16335,54114,189479
10011,10011,11439,13071,32062,122853,nan
10011,10011,11439,22863,95897,433341,nan
10011,10011,11439,22863,76134,330322,nan
10011,10011,11439,16335,53692,276261,nan
529,529,10827,12867,17763,36531,nan
529,529,10827,12867,17763,36531,nan
10011,10011,11439,14703,45711,135375,nan
529,10011,11439,13071,17967,46338,nan
529,529,11439,13071,16335,22863,nan
529,529,529,529,529,48159,nan
10011,10011,11439,16335,49242,123916,nan
529,10011,11439,16335,32247,150446,nan
529,529,10827,12867,17763,36531,nan
529,529,10827,12867,17763,36531,nan
529,529,529,15519,26943,69375,nan
529,529,529,529,23679,57543,nan
529,529,529,529,25719,64071,nan
529,529,529,12663,27759,64887,nan
529,529,529,15519,31023,82839,nan
10011,10011,11439,15111,32268,106940,nan
10011,10011,11439,12867,25311,84675,nan
10011,10011,11439,16335,52239,174058,nan
529,10011,529,12867,15927,40203,nan
529,10011,11439,13887,19599,55299,nan
529,10011,11439,14703,26127,90387,nan
529,529,529,12051,15723,26331,nan
529,10011,11439,17967,33478,151457,nan
529,529,11031,12663,14703,26943,nan
529,529,529,13887,20823,41835,nan
529,529,10623,13071,16335,22863,nan
529,10011,11439,13071,21231,67015,nan
529,529,529,13071,28983,69375,nan
10011,10011,11439,16335,32663,141007,nan
529,529,529,529,529,75087,nan
529,529,529,529,529,529,nan
10011,10011,11439,13887,40203,157147,nan
529,10011,529,13887,23679,70803,nan
529,10011,11439,15519,41835,165867,nan
529,529,529,14703,21231,55503,nan
529,529,529,529,529,112623,nan
529,529,529,529,529,73455,nan
10011,10011,11439,20423,60418,215312,nan
10011,10011,10623,14703,47343,144651,nan
529,529,11439,13071,16335,31431,nan
529,529,529,529,21231,55503,nan
529,10011,11439,14295,32655,150975,nan
529,10011,11439,12663,18783,52647,nan
529,529,11439,16335,35919,86715,nan
10011,10011,10623,15519,49791,160971,nan
529,529,11031,15111,24699,58155,nan
529,529,11031,13887,23067,43059,nan
529,10011,10827,13071,21027,66111,nan
10011,10011,11439,19607,52530,189810,nan
529,10011,11031,15111,25923,83078,nan
10011,10011,11439,20415,60025,218767,nan
529,529,11439,13071,24087,78963,nan
529,529,11439,13071,30411,104463,nan
529,10011,11439,14703,27759,105738,nan
529,10011,11439,14703,26943,104104,nan
529,10011,11439,14703,24495,51423,nan
10011,10011,11439,22863,84063,373228,nan
10011,10011,11439,20626,57979,223871,nan
10011,10011,11439,19607,52733,172255,nan
10011,10011,11439,21239,60223,205114,nan
10011,10011,11439,22455,63938,232242,nan
10011,10011,11439,22863,61039,234082,nan
529,10011,11439,16335,34287,119987,nan
10011,10011,11439,16335,47387,157577,nan
529,529,529,16335,37959,114663,nan
529,529,11439,12051,16335,22863,nan
10011,10011,11439,16131,64107,226936,nan
10011,10011,11439,21239,60223,238570,nan
10011,10011,11439,19193,50693,188381,nan
10011,10011,11439,21036,51710,173284,nan
10011,10011,11439,19600,56815,225101,nan
10011,10011,11439,13071,26963,77156,nan
10011,10011,11439,19201,45811,149009,nan
529,529,11439,13071,16335,35919,nan
10011,10011,11439,16335,51654,212206,nan
529,10011,11439,14703,26943,77366,nan
10011,10011,11439,16335,44079,142861,nan
10011,10011,11439,15519,35923,130401,nan
529,529,529,16335,37959,115071,nan
529,529,529,13071,26943,71007,nan
10011,10011,11439,16335,51252,226078,nan
529,529,529,529,16335,32655,nan
529,10011,11439,14907,35715,108543,nan
10011,10011,11439,20211,51456,245049,nan
529,529,529,16335,34287,93855,nan
529,529,529,14703,26127,61215,nan
529,10011,11439,14703,26127,112032,nan
529,529,11439,14295,26127,65907,nan
529,529,11439,14295,26127,68559,nan
529,10011,11439,15927,25719,120403,nan
10011,10011,11439,21639,70402,229952,nan
10011,10011,11439,20007,42447,216663,nan
529,529,529,16335,29391,68559,nan
529,10011,11439,14703,27147,105287,nan
529,10011,11439,14703,27759,107120,nan
10011,10011,11439,14703,39591,130805,nan
529,529,10623,13071,16335,50403,nan
10011,10011,11439,20415,61229,283196,nan
529,10011,11439,15519,29391,105986,nan
529,10011,11439,15519,29391,107615,nan
10011,10011,11439,22863,72275,307269,nan
10011,10011,11439,15111,33710,115101,nan
10011,10011,11439,21436,70006,350722,nan
529,529,529,529,529,26127,nan
10011,10011,11439,11463,42543,137386,nan
529,10011,11439,16335,35919,120608,nan
10011,10011,11439,16131,39002,195262,nan
529,10011,11031,11847,13479,43263,nan
529,10011,11439,14703,24495,83451,nan
529,10011,11439,20211,76719,351303,nan
529,10011,11439,14703,24495,85695,nan
10011,10011,11439,16131,49803,219141,nan
529,10011,11439,15519,44079,159339,nan
529,10011,11439,15519,37551,143631,nan
10011,10011,11439,16335,43267,135722,nan
10011,10011,11439,21435,48786,179860,nan
529,529,11439,15315,26943,59791,nan
529,529,529,16335,32655,99567,nan
529,10011,11439,16335,34287,156716,nan
529,10011,11439,16335,34287,166550,nan
529,10011,11439,16335,34287,170394,nan
529,10011,11439,16335,34287,171991,nan
529,10011,11439,16335,34287,170773,nan
529,10011,11439,16335,34287,159768,nan
529,10011,11439,16335,34287,164684,nan
529,10011,11439,16335,34287,165290,nan
529,529,11439,16335,34287,101199,nan
529,10011,11439,16335,34287,153051,nan
529,10011,11439,16335,34287,177498,nan
529,10011,11439,16335,34287,155887,nan
10011,10011,11439,16335,48975,197487,nan
10011,10011,11439,15315,46737,177933,nan
529,10011,10623,12255,20007,53871,nan
10011,529,10623,13071,17151,39591,nan
529,10011,529,13071,16335,31023,nan
529,529,529,529,14703,26127,nan
529,529,529,16335,33879,104463,nan
529,10011,11031,14295,26739,99771,nan
529,10011,11031,14295,26739,98139,nan
529,529,529,529,28575,83655,nan
10011,10011,11439,15928,33299,121220,nan
10011,10011,11439,21435,88959,433590,nan
529,10011,11439,13887,24903,77789,nan
529,10011,11235,13479,20619,63052,nan
529,529,11439,13071,17151,38367,nan
529,529,11031,16335,31839,83247,nan
529,10011,11439,12255,17967,43267,nan
529,10011,11439,12663,17559,48163,nan
529,529,529,13071,16335,22455,nan
529,10011,11439,16335,28806,134889,nan
529,10011,11439,16335,29391,108262,nan
529,10011,11439,14703,27963,102859,nan
529,529,10623,13071,16335,50607,nan
10011,10011,11439,14703,39591,131211,nan
10011,10011,11439,15927,41019,163507,nan
10011,10011,11031,19599,68559,276639,nan
10011,10011,11439,13071,36735,209131,nan
10011,10011,11439,16335,53871,194465,nan
529,10011,11439,16335,32655,138574,nan
10011,10011,11439,15723,47139,219953,nan
529,10011,11439,16335,32655,138579,nan
529,10011,11439,16335,32655,118784,nan
10011,10011,11439,19599,53067,223424,nan
529,10011,11439,14703,27759,106963,nan
529,10011,11439,14703,27759,105530,nan
529,10011,11439,14703,22863,90387,nan
10011,10011,11031,19599,66111,260523,nan
529,529,529,13071,19599,31431,nan
529,529,529,13071,22863,42447,nan
529,529,11439,13071,16335,31023,nan
10011,10011,11439,21231,55758,195521,nan
529,529,11439,16335,30207,64127,nan
10011,10011,11439,22863,85149,338723,nan
529,10011,11439,13071,24087,66315,nan
10011,10011,11439,15723,46739,179971,nan
529,10011,11439,14703,22863,75110,nan
10011,10011,11031,13071,27351,70195,nan
529,529,11031,16335,32655,86511,nan
529,10011,11439,16335,32655,103771,nan
529,529,11439,16335,32655,79983,nan
10011,10011,11031,12255,24495,96105,nan
529,529,529,529,14703,26127,nan
10011,10011,11439,16335,47196,124326,nan
529,529,11439,13071,22863,49587,nan
10011,10011,11439,14703,38776,134516,nan
529,10011,529,13071,22863,68559,nan
529,10011,11439,13071,16335,61828,nan
529,529,11439,13887,21231,49383,nan
529,529,11439,13071,16335,50199,nan
10011,10011,11439,16335,62031,393123,nan
529,529,529,14703,21231,34287,nan
529,10011,11439,12255,16335,37959,nan
529,10011,10215,12255,16743,29799,nan
529,10011,529,12051,16743,36327,nan
10011,10011,11439,22863,72042,284056,nan
529,10011,11439,13071,19599,53871,nan
10011,10011,11439,16335,48370,234849,nan
10011,10011,11439,15927,40815,140599,nan
529,10011,11439,13887,24495,94059,nan
529,10011,11439,13071,17967,50202,nan
529,10011,11439,14703,38367,157324,nan
529,10011,11439,13071,22863,81615,nan
10011,10011,11439,15723,43088,163856,nan
529,10011,10623,13071,18783,35923,nan
529,529,11031,12663,22863,41631,nan
529,529,529,15519,25311,61623,nan
529,10011,11439,15519,42243,172803,nan
529,529,11439,13071,29391,91407,nan
529,10011,11439,13071,29391,75345,nan
529,529,11031,13479,22047,52239,nan
529,10011,11031,13479,20007,58771,nan
529,529,11031,13479,22047,52239,nan
529,10011,11031,13479,20007,58771,nan
10011,10011,11439,16335,39394,159970,nan
10011,10011,11439,19599,60603,259821,nan
529,10011,11031,14703,24495,69006,nan
529,529,11439,16335,32655,88347,nan
529,10011,10827,13275,32655,118577,nan
529,10011,10827,13275,32655,122245,nan
529,10011,10827,13275,34287,116121,nan
10011,10011,11439,15519,42045,135907,nan
529,10011,10623,13887,24087,110991,nan
529,529,529,529,22863,53871,nan
10011,10011,11439,13071,25515,76923,nan
10011,10011,11439,14091,28983,101430,nan
10011,10011,11235,14091,29187,93297,nan
529,529,529,16335,29391,75087,nan
10011,10011,11439,14703,33879,154647,nan
10011,10011,11439,14703,13933,43088,nan
10011,10011,11439,14295,33471,115360,nan
10011,10011,11439,17967,46527,202834,nan
10011,10011,11031,14703,35309,118977,nan
529,10011,10827,14907,24903,78578,nan
529,529,11439,16335,34287,54308,nan
529,529,529,13071,16335,22863,nan
529,529,529,14703,25311,51423,nan
10011,529,10623,13071,29391,79983,nan
10011,10011,11439,12255,21231,60399,nan
10011,10011,11439,16743,35919,123639,nan
10011,10011,11235,13683,26127,76923,nan
529,10011,10827,13887,21027,84879,nan
10011,10011,11439,16335,29391,145283,nan
10011,10011,11439,15519,29595,118202,nan
529,10011,11439,13887,22469,95571,nan
529,10011,11439,16335,34287,126320,nan
10011,10011,11439,21231,53908,222191,nan
529,529,529,13071,16335,22863,nan
10011,10011,11439,16335,49383,146722,nan
10011,10011,11439,13071,21435,64959,nan
10011,10011,11439,13071,21639,65160,nan
10011,10011,11439,19599,81615,285679,nan
10011,10011,11439,14703,27759,82042,nan
529,10011,11031,12051,16131,52239,nan
529,529,529,13887,24495,57135,nan
529,529,529,529,16335,22863,nan
529,529,529,13071,16335,22863,nan
10011,10011,11439,9824,16642,86584,nan
10011,10011,10827,9819,17414,68792,nan
10011,10011,11031,9820,18234,76385,nan
10011,10011,11439,10232,17064,90869,nan
529,10011,11439,15111,31839,134043,nan
529,529,10623,13071,16335,50199,nan
10011,10011,11439,15519,30207,103252,nan
529,10011,11439,13071,19599,53487,nan
529,529,10623,11439,13071,20823,nan
529,10011,10419,11847,15111,28983,nan
529,10011,11031,13479,22251,62439,nan
10011,10011,11439,17967,46119,166887,nan
10011,10011,11439,15927,47171,159777,nan
10011,10011,11439,15927,47577,159573,nan
529,529,529,529,34287,94671,nan
529,529,529,16335,32655,87735,nan
529,529,529,16335,32655,85695,nan
529,529,529,16335,34287,86511,nan
529,529,529,16335,34287,86511,nan
529,529,11439,16335,32247,82023,nan
529,10011,11439,13887,22863,106712,nan
10011,10011,11439,13887,35919,124882,nan
10011,10011,11439,17967,45743,147741,nan
10011,10011,11439,17967,46150,137746,nan
529,10011,11439,16335,30615,138560,nan
529,529,529,13071,28575,73047,nan
529,10011,11439,13071,27759,99790,nan
529,529,11439,13071,16335,28983,nan
529,10011,11439,14703,30207,101811,nan
529,10011,11031,14703,27759,127001,nan
529,529,11439,15519,29391,83451,nan
529,529,11439,14703,24495,45335,nan
529,529,529,529,529,529,nan
10011,10011,10623,11439,19599,46539,nan
10011,10011,11031,13479,26943,88562,nan
10011,10011,11439,14703,35115,114694,nan
10011,10011,11439,16343,44167,135127,nan
10011,10011,11031,11847,19395,54894,nan
10011,10011,11439,19191,46567,159005,nan
10011,10011,11439,13887,32657,119870,nan
10011,10011,11439,22047,85146,311397,nan
10011,10011,10623,13071,24495,67755,nan
10011,10011,11439,22863,80469,277941,nan
10011,10011,11439,13071,24903,68020,nan
10011,10011,11439,16743,36367,118763,nan
529,529,10827,10827,21027,43467,nan
529,529,529,529,29391,81003,nan
529,529,529,16335,32655,101199,nan
529,529,529,529,29391,76923,nan
10011,10011,11439,14703,34293,148353,nan
10011,10011,11439,15111,34713,148546,nan
10011,10011,11439,15315,34915,145496,nan
10011,10011,11439,22047,79575,332590,nan
10011,10011,11439,14703,29608,123873,nan
10011,10011,11439,14703,34287,146919,nan
10011,10011,11439,14703,32265,105299,nan
10011,10011,11439,18987,53470,208941,nan
529,529,11439,16335,32655,86511,nan
529,529,11439,16335,32655,83655,nan
529,529,11439,16335,32655,85287,nan
529,529,11439,16335,32655,81207,nan
529,10011,11439,12663,18375,45711,nan
529,10011,11439,20619,50199,188307,nan
529,529,529,529,29391,77739,nan
529,10011,11439,15519,24495,62264,nan
10011,10011,11439,14295,33063,100587,nan
10011,10011,11439,14295,33063,102423,nan
529,10011,11439,16335,33471,135679,nan
10011,10011,11439,15519,41856,129991,nan
529,10011,11439,13071,21442,82694,nan
529,10011,11439,13071,29391,74290,nan
10011,10011,11439,15927,33879,115275,nan
10011,10011,11439,16335,45711,155493,nan
10011,10011,11439,16335,45099,144471,nan
529,10011,11439,12867,18987,57760,nan
529,10011,10827,13479,19599,61030,nan
529,529,11031,12459,17763,32261,nan
529,10011,11235,17355,36327,120783,nan
10011,10011,11439,16335,27759,91329,nan
529,10011,11439,15519,38979,167907,nan
529,10011,11439,12867,18987,56948,nan
529,10011,10827,13479,19599,60012,nan
529,529,11031,12459,17763,32261,nan
10011,10011,11439,14703,42447,132645,nan
10011,10011,11439,14703,42447,121017,nan
529,529,11235,12051,16947,29595,nan
10011,10011,10827,12051,18171,48988,nan
10011,10011,11439,16335,35956,130799,nan
529,529,529,529,35919,101199,nan
10011,10011,11439,13887,32655,90824,nan
529,10011,10827,13071,20415,44900,nan
10011,10011,10827,13071,20415,43682,nan
10011,10011,11439,21639,89367,403759,nan
529,529,529,15519,29391,79167,nan
10011,10011,11439,18783,44895,168756,nan
10011,10011,11439,18783,44895,169366,nan
10011,10011,11439,15519,50607,219356,nan
529,529,529,12663,15519,26943,nan
529,10011,11439,12255,24495,94671,nan
529,10011,11439,14703,23271,111399,nan
529,10011,529,11439,15111,50811,nan
529,529,11439,13071,16335,38809,nan
529,529,11439,13071,16335,33499,nan
10011,10011,11031,13887,30411,91203,nan
529,10011,11439,14703,27555,73251,nan
529,10011,11031,12255,21231,41631,nan
529,529,11031,13071,22251,41835,nan
10011,10011,11031,12255,29391,106930,nan
10011,10011,11439,12255,26535,80716,nan
529,529,529,13071,19599,41019,nan
529,529,10623,11847,17151,30003,nan
529,529,529,529,31023,82839,nan
529,10011,11439,18171,44283,166887,nan
529,10011,11439,13071,22863,67947,nan
529,529,529,14703,26127,60399,nan
529,529,529,529,529,101199,nan
529,529,529,529,529,101199,nan
529,529,11439,13071,16335,35983,nan
10011,10011,11439,16335,50226,131466,nan
10011,10011,11439,12663,18171,51245,nan
529,10011,11031,19599,37551,137938,nan
10011,10011,11439,15543,36153,128613,nan
10011,10011,11439,22863,87554,336281,nan
10011,10011,11439,16335,42527,107194,nan
529,10011,11439,14703,23067,91631,nan
10011,10011,11439,16335,45711,146918,nan
10011,10011,11031,13071,25107,78777,nan
529,10011,11439,13071,24903,75541,nan
10011,10011,10827,13071,22659,48978,nan
529,529,529,16335,35919,90591,nan
529,10011,529,11643,16947,64479,nan
529,10011,11439,13071,19599,50811,nan
10011,10011,11031,13275,25719,62033,nan
10011,10011,11439,16335,55707,228152,nan
10011,10011,11439,13891,31071,124733,nan
10011,10011,11439,14703,48975,142834,nan
529,10011,11439,12255,15519,43482,nan
529,529,11439,13071,17967,28575,nan
529,529,11031,12663,17967,34904,nan
529,529,529,14703,25311,46527,nan
529,10011,10623,13071,20823,69789,nan
529,529,10623,11439,16335,22863,nan
10011,10011,11439,15519,44079,154065,nan
529,10011,11439,16335,34287,128762,nan
529,529,11439,12255,16947,30207,nan
10011,10011,11439,13071,36735,150773,nan
529,529,11031,12255,16743,32655,nan
10011,10011,11439,16335,43467,175865,nan
529,10011,11235,13683,32247,115775,nan
529,529,11031,14295,20007,41223,nan
529,10011,11031,14703,31431,136705,nan
10011,10011,11439,15927,38775,145730,nan
10011,10011,11439,20007,56931,253387,nan
10011,10011,11439,14703,31859,83278,nan
529,10011,11439,15927,24087,81040,nan
10011,10011,11235,14091,35307,108991,nan
529,529,10623,13887,24495,64071,nan
529,529,529,16335,33471,93039,nan
529,529,10827,12663,15723,29187,nan
10011,10011,11439,14703,30615,94740,nan
529,10011,10623,15111,23271,58155,nan
529,10011,11031,13887,22047,32356,nan
529,529,11439,16335,34287,101199,nan
529,10011,11439,14907,24087,93254,nan
529,10011,11439,13071,19599,58794,nan
529,10011,11439,16335,45507,200751,nan
529,529,11439,16335,35103,108951,nan
529,10011,11439,16743,43671,171609,nan
529,529,10623,13071,56319,212991,nan
529,529,529,529,529,529,nan
529,529,529,11031,12867,19191,nan
529,529,11439,16335,44691,141387,nan
529,10011,11439,19599,53667,184431,nan
10011,10011,10623,13071,32859,120987,nan
529,529,529,13071,19599,36327,nan
10011,10011,11439,20419,63930,260598,nan
10011,10011,11439,15519,47156,158347,nan
529,529,529,529,529,58767,nan
10011,10011,11439,14703,37757,139209,nan
10011,10011,11439,15519,41631,171987,nan
529,10011,11439,12255,16335,40815,nan
10011,10011,11439,20415,58971,257667,nan
529,529,529,13071,19599,36327,nan
529,10011,11439,14703,28779,101411,nan
529,529,529,15927,26943,61623,nan
529,529,529,14703,26943,67743,nan
529,10011,11439,16335,27759,99862,nan
529,529,529,13071,16335,22863,nan
529,529,11439,16335,27759,57543,nan
529,529,11439,14703,24495,88143,nan
529,529,529,13071,17967,29391,nan
529,10011,11439,16335,23067,59587,nan
10011,10011,11439,13071,27555,115074,nan
10011,10011,11439,15519,58971,233241,nan
529,10011,11439,18783,48771,180351,nan
529,529,11439,16335,27147,63051,nan
529,529,529,529,28575,81819,nan
10011,10011,11439,16335,41650,159775,nan
529,529,529,13071,20415,44691,nan
10011,10011,11439,20833,45731,165544,nan
529,10011,11031,14703,22047,39999,nan
10011,10011,11439,15519,32659,98770,nan
529,10011,11439,13071,25311,83451,nan
10011,10011,11439,14703,31227,116705,nan
10011,10011,11439,16335,49007,154667,nan
529,529,10623,11847,13479,19599,nan
10011,10011,11439,13071,30411,103501,nan
10011,10011,11439,13071,25311,82466,nan
529,10011,11031,11847,17559,39591,nan
10011,10011,11031,15927,41427,144284,nan
10011,10011,11439,14703,34287,143660,nan
529,10011,11439,15111,32247,137718,nan
10011,10011,11235,12867,22863,65295,nan
529,10011,11439,13071,21639,70191,nan
10011,10011,11439,14703,39183,160792,nan
10011,10011,11439,14703,33675,136307,nan
10011,10011,11439,14703,32655,133044,nan
10011,10011,11439,13071,24087,94897,nan
529,10011,11439,14295,26943,115731,nan
10011,10011,11439,13071,18783,57601,nan
529,529,10623,13071,16335,24495,nan
10011,10011,11439,16335,49007,151660,nan
10011,10011,11439,16335,45727,153443,nan
529,10011,11439,13071,17151,31435,nan
10011,10011,11439,13071,26127,102847,nan
529,10011,11439,13071,16335,41427,nan
529,10011,11439,13071,16335,45328,nan
10011,10011,11439,13071,25311,76923,nan
529,10011,11439,13071,23883,69579,nan
10011,10011,11439,14295,32655,103452,nan
10011,10011,11031,13071,28371,102831,nan
529,10011,11439,13071,20823,49791,nan
10011,10011,11439,14703,34912,124688,nan
529,10011,11439,13071,22455,65984,nan
10011,10011,11439,14295,32451,103654,nan
10011,10011,11439,16335,52657,216274,nan
529,10011,11439,13071,29391,66111,nan
10011,10011,11031,12459,18783,65910,nan
529,10011,11439,15519,29391,144447,nan
529,10011,11439,12255,21231,48999,nan
529,10011,11439,19599,44895,254607,nan
10011,10011,11439,15519,29391,137593,nan
10011,529,11439,14703,33063,88143,nan
10011,529,11439,14703,32859,86919,nan
529,10011,11439,14703,35919,102219,nan
529,10011,11031,13071,23475,72027,nan
10011,10011,11439,16335,46961,155901,nan
529,529,11031,12255,15519,29391,nan
529,10011,11439,12663,16131,32463,nan
529,529,10623,13275,17967,38163,nan
529,529,11031,12255,19599,52239,nan
529,529,529,11847,16335,33879,nan
529,10011,11439,15111,25515,53301,nan
10011,10011,11439,15519,40839,140591,nan
529,529,11439,13071,16335,22455,nan
529,529,529,15927,32655,92223,nan
529,529,529,11439,16335,32655,nan
529,529,11439,11847,14499,18579,nan
529,529,529,529,529,60399,nan
529,529,529,11439,16335,33879,nan
529,529,11439,13071,29391,66111,nan
529,529,11439,16335,29391,85287,nan
10011,10011,11439,14907,32869,103666,nan
529,529,529,11847,14295,22863,nan
10011,10011,11439,15927,37551,138195,nan
529,529,529,11847,14295,22863,nan
529,10011,11439,15519,29391,139380,nan
10011,10011,11439,14907,34313,111836,nan
529,529,529,13071,22863,62031,nan
10011,10011,11439,13071,48975,116572,nan
529,529,11439,13071,16335,32655,nan
529,10011,11031,18783,37755,160185,nan
10011,10011,11439,14295,33893,109786,nan
529,529,10623,12255,17151,30615,nan
10011,10011,11439,12255,16335,63261,nan
529,529,529,13071,16335,35919,nan
529,10011,11031,12663,20007,69615,nan
10011,10011,11439,16335,36735,131391,nan
529,529,529,13071,16335,33471,nan
529,10011,11031,12255,17967,43875,nan
529,529,11031,13071,16335,25719,nan
10011,10011,11439,16335,41659,134072,nan
529,10011,11439,11439,16335,35983,nan
10011,10011,11439,13071,24503,74791,nan
529,529,11439,14295,29391,88143,nan
529,529,11439,14703,28575,65499,nan
529,529,11439,13071,19599,38571,nan
529,10011,11031,12255,16335,52852,nan
529,529,11439,16335,24495,55503,nan
529,529,11031,12255,19599,49383,nan
529,529,10623,11439,16335,24699,nan
529,529,529,529,529,63663,nan
529,529,529,13071,19599,48975,nan
10011,10011,11439,13071,32247,106095,nan
529,10011,11439,13071,19599,45563,nan
529,10011,11439,16335,35919,158007,nan
529,529,529,529,529,57951,nan
10011,10011,11439,13071,32862,108352,nan
529,529,529,15111,28575,79983,nan
10011,10011,11439,14703,32655,93746,nan
529,529,529,529,16335,24495,nan
10011,10011,11439,22047,75547,299970,nan
10011,10011,11439,18579,46335,184258,nan
10011,10011,11439,18987,49804,221589,nan
10011,10011,11439,17967,42455,148964,nan
529,529,11031,15927,29799,83859,nan
10011,10011,11439,18171,41837,150178,nan
529,10011,11031,12663,17151,46527,nan
529,10011,10215,13479,19599,33471,nan
10011,529,11439,13071,26943,71007,nan
10011,10011,11439,14907,38393,112857,nan
529,10011,11439,13071,29391,76738,nan
529,10011,11439,19599,56523,255034,nan
529,10011,11439,13071,15723,44753,nan
10011,10011,11439,18783,52886,234023,nan
10011,10011,11439,19599,42543,153487,nan
10011,10011,11439,15519,44123,181027,nan
529,10011,11439,17967,26995,88581,nan
529,10011,11439,16335,28611,84331,nan
529,529,11439,13071,29391,75087,nan
10011,10011,11439,20619,67569,287073,nan
529,529,11439,13071,19599,39387,nan
529,10011,11439,22863,62847,307647,nan
529,10011,11439,22863,63867,232197,nan
529,529,11439,16335,48975,275415,nan
529,529,11439,13071,22863,105279,nan
529,529,10623,16335,26943,56727,nan
529,529,10623,16335,27759,58767,nan
529,529,10623,16335,30615,69171,nan
529,529,11439,13071,24495,68563,nan
529,10011,11439,13071,22863,74733,nan
529,10011,11439,13071,19599,66979,nan
529,10011,11439,15111,25107,86113,nan
529,10011,11439,14703,23679,80818,nan
10011,10011,11439,15111,37959,134475,nan
529,529,529,16335,35919,101199,nan
529,529,11439,16335,30615,73659,nan
529,529,11439,16335,32655,86307,nan
529,529,11439,16335,32655,86511,nan
529,529,11439,16335,32655,81207,nan
10011,10011,10215,11031,14907,34699,nan
529,10011,11439,19599,53055,236044,nan
10011,10011,11439,22863,73706,282415,nan
529,10011,11439,13887,22251,82450,nan
529,10011,11439,13071,25315,66130,nan
529,10011,11439,15927,29799,113739,nan
529,10011,10623,15927,37755,206667,nan
10011,529,11439,15519,28167,98343,nan
529,529,529,529,529,62031,nan
10011,529,11439,15519,27759,97527,nan
529,529,529,529,529,81615,nan
10011,529,11439,15519,27759,97935,nan
529,529,529,529,529,73455,nan
529,529,11439,13071,21231,41019,nan
529,529,529,15519,29799,70599,nan
529,529,10215,13071,15519,31023,nan
529,529,529,13071,16335,22863,nan
529,10011,11439,13071,23679,75911,nan
529,529,11031,12255,18375,37551,nan
529,529,11439,16335,30615,73659,nan
529,529,11439,16335,32655,81207,nan
529,529,11439,16335,32655,86511,nan
529,529,529,529,529,27351,nan
529,10011,11235,14703,27759,110991,nan
529,10011,10623,13479,17967,45507,nan
529,10011,11439,14703,22047,59175,nan
529,10011,10623,11847,13479,18783,nan
529,10011,11439,16335,29391,116499,nan
10011,10011,11439,14703,36327,117984,nan
529,10011,11031,15519,28167,93670,nan
529,10011,11439,14703,24903,98224,nan
529,529,11439,13887,20823,40611,nan
529,529,529,14703,26943,67335,nan
529,10011,11439,14703,26943,141795,nan
529,10011,11031,14907,27963,129963,nan
10011,10011,11439,16335,47146,133459,nan
10011,10011,11439,16335,46943,132645,nan
529,529,11439,16335,34287,99567,nan
529,529,11031,11643,14703,18783,nan
529,529,11439,13071,16335,35919,nan
10011,10011,11439,13887,26331,110379,nan
10011,529,11439,11439,17763,30411,nan
10011,10011,11439,16335,35983,90460,nan
529,10011,11439,14703,26535,110593,nan
10011,10011,11439,19395,47369,186501,nan
10011,10011,11439,13071,23074,118570,nan
529,529,11439,15519,23679,48975,nan
10011,529,11439,13071,22047,97731,nan
529,10011,11439,13071,28983,76738,nan
529,10011,11439,16335,34287,124485,nan
10011,10011,11439,14703,44285,140621,nan
10011,10011,11439,16335,44292,166090,nan
529,10011,11439,16335,34287,121015,nan
529,529,11031,13479,24495,52239,nan
529,529,529,13275,26127,66111,nan
529,529,11439,13071,19599,37143,nan
529,529,529,15519,32655,78759,nan
529,529,10623,11847,24291,58971,nan
529,529,529,11643,26535,65907,nan
10011,10011,11439,16335,42471,165126,nan
10011,10011,11439,21231,57573,220967,nan
529,529,529,14091,23475,52443,nan
529,529,529,12663,16335,31023,nan
529,10011,11031,12255,18783,43471,nan
10011,10011,11439,16335,24943,77406,nan
10011,10011,11439,22863,75095,415480,nan
529,10011,11439,14703,24495,88207,nan
529,529,529,14703,23679,51423,nan
10011,10011,11235,14703,33879,121634,nan
529,529,529,13275,26127,66111,nan
529,529,529,11439,26331,64683,nan
529,529,529,15519,32655,79167,nan
529,529,10623,10623,24087,93243,nan
10011,10011,10419,14703,46527,177087,nan
529,529,10827,18987,60195,209523,nan
10011,10011,11439,19599,44378,156150,nan
10011,10011,11439,13071,28167,98190,nan
529,10011,11031,11847,15519,29805,nan
529,529,529,529,529,24495,nan
529,529,10215,529,13479,16743,nan
529,529,529,529,529,22863,nan
529,529,529,529,529,34287,nan
529,10011,11439,13071,21027,56727,nan
529,529,529,529,529,529,nan
529,10011,529,13071,22863,58563,nan
529,529,529,13887,16743,74883,nan
529,10011,11439,12255,18990,47623,nan
529,529,529,529,529,529,nan
529,529,529,529,529,529,nan
529,529,529,529,529,79167,nan
529,10011,11439,16335,31023,158931,nan
529,10011,11439,16335,34287,173247,nan
10011,10011,11439,21231,65295,277253,nan
529,10011,11439,21435,61623,275415,nan
529,529,10623,12867,16335,22863,nan
529,10011,11439,13071,27759,77739,nan
529,529,11439,16335,32655,77535,nan
529,10011,11439,16335,34287,176098,nan
10011,10011,11439,21231,59991,245461,nan
10011,10011,11439,22863,59050,199601,nan
529,10011,11439,16335,34287,179754,nan
529,10011,11439,16335,32655,121929,nan
10011,10011,11439,16335,42475,138154,nan
10011,10011,11439,16335,40837,141417,nan
10011,10011,11439,16335,41247,135491,nan
10011,10011,11439,16335,37591,134684,nan
10011,10011,11439,16335,39214,137939,nan
10011,10011,11439,16335,40831,145701,nan
10011,10011,11439,16335,38403,106736,nan
10011,10011,11439,19599,53286,173285,nan
529,529,529,13071,16335,22863,nan
10011,10011,11439,15111,34901,164117,nan
529,529,10623,12663,21231,55503,nan
10011,10011,11439,16335,47586,150641,nan
10011,10011,11439,22863,88143,298954,nan
10011,10011,11439,16335,49413,181037,nan
529,529,10623,12663,21231,53871,nan
529,10011,11439,15519,34287,143946,nan
10011,9808,9815,9871,9871,8759,nan
10011,10011,11439,18783,31286,100865,nan
10011,10011,11439,14703,35147,107383,nan
10011,10011,11439,16743,39004,133869,nan
10011,10011,11439,15519,37583,122071,nan
529,529,529,529,23679,62847,nan
529,10011,10623,13071,18375,72639,nan
10011,10011,11439,15519,42857,125106,nan
529,529,529,11439,16335,22863,nan
529,529,529,11439,16335,22863,nan
529,529,529,529,13071,20007,nan
529,529,529,529,14703,22863,nan
529,529,529,529,14703,22863,nan
529,10011,11439,13071,16335,49039,nan
10011,10011,11439,22863,88239,414414,nan
529,529,529,529,13071,20007,nan
529,529,11031,13887,23679,54279,nan
10011,10011,11439,15111,37565,128360,nan
529,10011,11439,13071,26943,77127,nan
529,10011,11439,16335,32655,129029,nan
529,10011,11439,14703,24495,77156,nan
10011,10011,11439,16335,42447,151706,nan
10011,10011,11439,12255,19191,82840,nan
529,529,11439,16335,26127,62847,nan
529,10011,11031,14295,25719,96918,nan
529,10011,11439,12663,20823,57545,nan
10011,10011,11439,15111,42700,188939,nan
10011,10011,11439,15111,42904,194456,nan
529,10011,11439,13071,20415,45322,nan
10011,10011,11439,15111,37551,144658,nan
529,529,11031,13071,18375,34695,nan
529,529,11439,12663,15519,33471,nan
529,529,529,16335,27759,78351,nan
10011,10011,11439,16540,34104,98780,nan
10011,10011,11439,16540,34307,97352,nan
529,10011,10623,12255,22251,49811,nan
529,10011,10623,12255,22047,49811,nan
529,10011,10623,12459,22047,62061,nan
529,10011,11235,12867,22251,62241,nan
529,10011,11235,12867,22251,62037,nan
529,529,10623,13479,23679,60807,nan
529,529,529,11847,19599,43263,nan
529,529,529,13071,16335,22863,nan
529,529,11439,15927,28167,82023,nan
529,10011,10623,15927,33063,80257,nan
529,10011,10623,15927,33063,80257,nan
529,529,10623,13071,22863,55503,nan
529,10011,529,11439,15111,49995,nan
529,529,529,13071,16335,22863,nan
529,10011,11439,13071,19599,53533,nan
10011,10011,11439,13071,25932,74378,nan
529,529,529,13071,20211,43263,nan
529,529,529,529,16335,28371,nan
10011,10011,11439,22863,52678,206742,nan
10011,10011,11439,17967,42039,163688,nan
529,529,10623,12255,17151,60399,nan
10011,10011,11439,16335,38606,120857,nan
529,10011,11439,17967,52851,180759,nan
10011,10011,11439,16743,38775,135471,nan
10011,10011,11439,21231,66111,283208,nan
529,529,11439,14499,29391,88143,nan
10011,10011,11439,22051,63988,241628,nan
10011,10011,11439,15927,49383,175119,nan
529,529,529,11847,13479,16743,nan
529,529,11031,11847,13479,24495,nan
529,10011,11439,13071,19803,88347,nan
529,529,11439,14703,22863,59787,nan
529,529,10827,12255,19191,43875,nan
10011,10011,11439,16335,38825,115135,nan
10011,10011,11439,16343,36405,135545,nan
10011,10011,11439,20423,53074,167578,nan
10011,10011,11439,21239,59602,181450,nan
10011,10011,11439,17975,46603,141247,nan
10011,10011,11439,21239,65314,220403,nan
529,10011,11031,20415,62847,229925,nan
529,10011,10623,14295,29799,133431,nan
10011,10011,11439,14703,37551,165728,nan
10011,10011,11439,16335,45915,202207,nan
10011,10011,11439,15519,41839,179359,nan
10011,10011,11439,15519,41635,176912,nan
10011,10011,11439,15519,43061,185889,nan
10011,10011,11439,16335,46119,199555,nan
10011,10011,11439,19803,64887,249934,nan
10011,10011,11439,14703,60807,245863,nan
10011,10011,11439,14703,48363,188948,nan
10011,10011,11439,16335,47343,203023,nan
10011,10011,11439,16335,47343,202617,nan
529,10011,11439,13071,25311,111603,nan
529,10011,10827,14703,39591,136899,nan
529,10011,11439,13887,24503,87993,nan
529,529,529,13479,19191,33879,nan
529,529,529,529,35919,114255,nan
529,529,529,529,529,529,nan
529,529,529,529,529,529,nan
10011,10011,11439,15927,39398,146109,nan
529,529,11439,16335,29391,74271,nan
529,529,11439,16335,29391,74271,nan
529,529,11439,14907,27963,69375,nan
529,529,11235,14295,24903,61215,nan
529,529,11439,14295,24699,63051,nan
529,529,11439,15315,26943,67539,nan
529,529,11439,14907,26943,63867,nan
529,529,11439,15315,27759,71823,nan
529,529,11439,15519,27759,72231,nan
529,529,11439,15111,27351,65295,nan
529,529,11439,15111,27555,70395,nan
529,529,11439,16335,29799,80187,nan
529,529,11439,15723,28983,75291,nan
529,529,11439,15723,30207,79779,nan
10011,10011,11439,20415,64495,239947,nan
529,10011,529,11643,16947,62235,nan
529,529,529,16335,29391,75087,nan
529,529,529,11847,11439,12255,nan
529,10011,11439,12255,17967,56327,nan
10011,10011,11439,15519,37989,137744,nan
10011,10011,11439,15315,41228,197098,nan
10011,10011,11439,15519,24507,126115,nan
529,10011,10215,13071,22863,68559,nan
529,10011,11439,15519,26127,129963,nan
529,10011,11439,15519,23679,109563,nan
10011,10011,11439,15519,35139,111011,nan
10011,10011,11439,15519,40823,126321,nan
529,529,529,529,28983,76311,nan
529,529,529,529,28575,71415,nan
529,529,529,15519,28983,73047,nan
10011,10011,11439,20211,65531,261616,nan
10011,10011,11439,15527,39096,174510,nan
529,529,529,529,28983,78351,nan
529,529,529,14703,25719,63663,nan
529,529,11439,16335,29391,79779,nan
529,529,529,14295,23679,56727,nan
529,10011,11439,15111,24903,79798,nan
529,529,529,13071,15927,21843,nan
529,10011,11439,16335,32655,82068,nan
529,529,529,529,31839,79575,nan
529,10011,10623,10623,21435,86920,nan
529,529,11439,13071,16335,22863,nan
529,10011,11439,13071,16335,35919,nan
529,10011,11031,13479,20415,70430,nan
529,529,11031,12255,16335,35919,nan
529,529,529,11847,13887,18375,nan
529,529,11439,13071,16335,36735,nan
10011,10011,11031,13071,25923,80391,nan
10011,10011,11031,13887,25721,80492,nan
10011,10011,11439,18787,52745,179405,nan
529,10011,11439,17967,35103,125708,nan
10011,10011,11439,14295,33471,115766,nan
529,10011,11031,13887,22863,67359,nan
529,529,11031,13071,15519,38571,nan
10011,10011,11439,14703,30223,89601,nan
10011,10011,11031,13071,28577,87406,nan
10011,10011,11235,19803,41835,187924,nan
529,10011,10827,13071,22251,66519,nan
10011,10011,11439,22863,88143,233459,nan
10011,10011,10623,11643,21843,47751,nan
10011,10011,11439,13071,32043,161001,nan
529,10011,10827,13071,22659,67131,nan
10011,10011,10623,11643,21843,47752,nan
10011,10011,11235,18579,49402,183023,nan
529,10011,11439,14703,24917,94784,nan
10011,10011,11439,19395,55711,237501,nan
10011,10011,11439,13071,32247,162424,nan
10011,10011,11235,19803,41835,191383,nan
10011,10011,11439,21643,67381,293431,nan
529,10011,10623,13887,21231,54705,nan
10011,10011,11235,12459,25515,116907,nan
529,10011,11439,13887,19599,63691,nan
10011,10011,11031,14295,32043,140192,nan
529,10011,10623,13887,21231,54705,nan
529,10011,11439,13071,17967,58791,nan
10011,10011,11235,12459,25311,116907,nan
529,10011,11439,13071,16335,54114,nan
529,10011,11439,15111,25515,117949,nan
529,10011,11439,15111,25311,122639,nan
10011,10011,11235,18579,50419,185890,nan
529,10011,11439,15111,20007,45303,nan
10011,10011,11031,14295,31839,139379,nan
10011,10011,11439,13071,35919,97147,nan
529,10011,11439,13071,22863,83056,nan
529,10011,11031,16335,26127,93893,nan
10011,10011,11439,18172,47586,214084,nan
529,10011,11439,13071,19599,64103,nan
529,10011,11439,13071,21239,53376,nan
10011,10011,11439,19603,50267,199193,nan
10011,10011,11031,13887,42682,154472,nan
10011,10011,11031,12255,28173,61653,nan
529,529,529,529,19803,39183,nan
529,10011,11439,13071,22863,92432,nan
529,529,529,529,16335,22863,nan
10011,10011,11439,15519,33698,102089,nan
529,529,529,11439,14703,18783,nan
529,529,10419,12255,14295,17967,nan
529,529,10419,12255,14295,17967,nan
529,529,10623,12663,16335,32655,nan
529,529,10623,12663,16335,32655,nan
10011,10011,11439,14703,32695,107747,nan
10011,10011,11439,19603,39287,132271,nan
10011,10011,11439,16335,49007,148353,nan
10011,10011,11235,13479,26739,71829,nan
529,10011,11031,12867,22251,63255,nan
529,10011,11235,12867,22047,62031,nan
529,10011,11235,13071,16539,47547,nan
529,529,11439,15111,25311,55707,nan
529,10011,11439,14703,23679,79779,nan
529,10011,11439,14703,25311,98751,nan
10011,10011,11439,14703,36178,106328,nan
10011,10011,11031,15523,29642,96378,nan
10011,10011,11031,15523,29642,96571,nan
10011,10011,10827,15727,28011,92500,nan
10011,10011,11439,14703,38013,112448,nan
10011,10011,10827,15320,27807,90257,nan
10011,10011,11031,15523,29439,93103,nan
10011,10011,10623,15117,25767,82913,nan
10011,10011,11439,14703,34343,99587,nan
10011,10011,11031,15523,30457,100855,nan
10011,10011,10623,15117,26377,86380,nan
10011,10011,10623,15117,26581,84954,nan
10011,10011,9811,9839,10030,12945,nan
10011,9808,9815,9871,9871,8759,nan
529,10011,11439,13071,30207,129963,nan
10011,10011,11439,16335,42447,124983,nan
10011,10011,11439,16335,52246,199963,nan
529,10011,11439,13071,17559,54081,nan
10011,10011,11439,17967,45745,194287,nan
529,10011,11439,13071,16335,44533,nan
529,10011,11439,16335,28599,89397,nan
529,10011,11439,13071,18783,73675,nan
529,10011,11439,13071,16335,40409,nan
10011,10011,11439,16335,45711,203625,nan
10011,10011,11439,19599,56936,223618,nan
529,529,10623,11847,14907,23271,nan
529,10011,11031,12051,14499,41835,nan
529,529,11439,15111,21843,46527,nan
529,529,529,13071,16335,35919,nan
529,529,10623,13071,16335,33471,nan
529,10011,11439,12663,20415,50645,nan
529,529,11235,15519,24495,60603,nan
529,529,11439,13479,24495,68763,nan
10011,10011,11439,20415,66735,273814,nan
10011,10011,11439,16335,34287,255690,nan
10011,10011,11439,16335,52652,205064,nan
10011,10011,11439,20419,53537,188992,nan
10011,10011,11439,15519,36337,119385,nan
529,529,11439,14703,31023,75291,nan
529,529,11439,12663,14703,23271,nan
529,529,10827,14499,24903,48159,nan
10011,10011,11031,16743,41019,164033,nan
10011,10011,11439,21231,66529,349292,nan
10011,10011,11235,15927,41019,167926,nan
529,10011,11031,13071,18375,63867,nan
10011,10011,11439,22047,64294,269984,nan
10011,10011,11439,22047,61024,95551,nan
10011,10011,11439,21641,71943,256919,nan
529,10011,11439,14295,23067,69171,nan
10011,10011,11439,20415,59594,227506,nan
10011,10011,11031,13887,27759,125478,nan
529,10011,11031,15519,27555,93651,nan
529,10011,11439,16335,28983,101218,nan
10011,10011,11439,15519,50201,190173,nan
10011,10011,11439,15519,46935,226483,nan
10011,10011,11439,21231,53881,210979,nan
10011,10011,11439,12867,27759,81819,nan
10011,10011,11439,13071,32859,162399,nan
10011,10011,11439,13071,29423,88163,nan
10011,10011,11439,19615,48994,179607,nan
529,529,529,13071,22047,55911,nan
10011,10011,11439,17967,43526,146143,nan
529,10011,11439,13071,18803,52269,nan
529,10011,11439,16335,29391,110613,nan
529,10011,11439,16335,29391,110612,nan
529,529,11439,13071,22863,58767,nan
529,10011,11439,13887,20823,65295,nan
529,10011,11439,20007,46119,168723,nan
529,10011,11031,13479,20007,61623,nan
10011,10011,11439,13887,24903,79167,nan
529,10011,11031,13479,20007,59787,nan
529,10011,11031,13071,19599,58971,nan
529,10011,11031,12663,18783,54279,nan
529,10011,11031,13071,19599,58767,nan
10011,10011,11439,16351,42543,153702,nan
10011,10011,11439,13071,32668,133051,nan
10011,10011,11439,15519,48364,189859,nan
10011,10011,11439,16335,32655,105939,nan
10011,10011,11439,17967,48585,218938,nan
529,10011,11031,12867,18783,57951,nan
529,10011,11031,13479,20415,63255,nan
529,10011,11031,13071,18783,45711,nan
10011,10011,11439,14091,26739,81855,nan
10011,10011,11031,17765,44720,165125,nan
529,529,11439,13071,16335,24495,nan
529,10011,11439,16335,34287,125914,nan
10011,10011,11439,19599,69375,332331,nan
10011,9808,11439,16367,26147,109435,nan
529,10011,11031,15111,26127,77767,nan
529,10011,11031,12459,16131,36332,nan
529,529,11439,16335,31839,82839,nan
529,529,11439,16335,31839,82839,nan
529,529,11439,16335,31839,82839,nan
529,529,11439,16335,31839,86715,nan
529,529,11439,16335,31839,86715,nan
10011,10011,11439,13071,35919,199155,nan
10011,10011,11439,22863,68793,272433,nan
529,10011,11439,16335,32655,126524,nan
10011,10011,11439,21639,57138,226075,nan
529,10011,11439,16335,34287,46546,nan
10011,10011,11439,21639,53113,200815,nan
10011,10011,10827,13887,36123,96507,nan
529,10011,10623,13479,23883,115887,nan
529,10011,11439,19599,43263,199759,nan
10011,10011,11439,13071,35919,94906,nan
529,529,10623,13887,24495,59583,nan
529,529,11031,14703,25719,64887,nan
529,529,529,529,35919,111807,nan
529,529,10623,13887,27759,75087,nan
10011,10011,11439,20415,57953,242080,nan
10011,10011,11439,16335,48369,210645,nan
529,529,11439,13071,16335,35919,nan
529,529,11439,13071,16335,22863,nan
529,10011,11439,16335,37145,121896,nan
10011,10011,11439,17969,45749,151607,nan
529,10011,11439,15927,24087,66742,nan
10011,10011,11439,18579,45951,155697,nan
10011,10011,11439,17969,45749,151208,nan
10011,10011,11439,18579,45951,155900,nan
529,529,529,15519,24495,65295,nan
529,529,11439,13071,21027,51219,nan
529,529,529,14295,21639,45303,nan
529,10011,11439,12255,15519,28575,nan
10011,10011,11439,15519,37993,78630,nan
10011,10011,11235,13071,26739,92022,nan
10011,10011,11439,16335,48786,164673,nan
529,529,11439,16335,32247,89775,nan
10011,10011,11439,14295,25723,75004,nan
10011,10011,11439,19599,52277,200417,nan
10011,10011,11439,14295,25723,74801,nan
10011,10011,11439,13887,28784,122443,nan
529,529,11031,13071,15927,32247,nan
10011,10011,11439,15315,25107,84063,nan
10011,10011,11439,22863,67757,342152,nan
10011,10011,11439,22455,71415,357423,nan
529,529,10623,16335,34287,93039,nan
529,10011,11031,13887,19599,56931,nan
529,10011,11031,13887,22863,94263,nan
10011,10011,11439,17967,40859,139615,nan
10011,10011,11439,18171,51831,259544,nan
10011,10011,11439,17967,51219,247473,nan
10011,9808,9815,13119,16355,148603,nan
10011,10011,11439,21239,55810,196954,nan
10011,10011,11439,18375,44695,163045,nan
10011,10011,11439,20009,50046,171244,nan
529,10011,11439,13479,20415,48161,nan
10011,10011,11439,14703,36735,162196,nan
529,529,529,13887,20007,39183,nan
10011,10011,11439,16335,38790,125710,nan
10011,10011,11439,16743,42673,154667,nan
10011,10011,11439,17151,43678,151412,nan
10011,10011,11439,19191,52259,221182,nan
10011,10011,11439,16743,41649,134675,nan
10011,10011,11439,22863,65562,232639,nan
10011,10011,11439,16335,49415,199601,nan
529,10011,11439,22863,66111,296518,nan
529,529,529,14703,28575,74271,nan
529,529,529,16335,35919,104259,nan
529,529,11031,13275,21435,44691,nan
529,10011,11439,12663,20211,53270,nan
529,529,11439,13071,19599,38163,nan
529,529,11439,13071,19599,38163,nan
529,529,11439,13071,19599,38979,nan
529,529,11439,13071,19599,40611,nan
529,529,11439,13071,19599,39999,nan
529,529,11439,13071,19599,40815,nan
529,529,11439,13071,20007,41631,nan
529,529,11439,13071,20415,42651,nan
529,529,11439,13071,20823,43875,nan
529,529,11439,13071,21231,44487,nan
529,529,11439,13071,21639,44895,nan
529,529,11439,13071,21639,45303,nan
529,529,11439,13071,21639,44895,nan
529,529,11439,13071,21639,45303,nan
529,529,11439,13071,21639,47751,nan
529,529,11439,13071,20823,48159,nan
529,529,11439,13071,20823,48567,nan
529,529,11439,13071,20823,48159,nan
529,529,11439,13071,20415,48975,nan
529,529,11439,13071,21639,49791,nan
529,529,11439,13887,22455,51831,nan
529,529,11439,14295,22047,52647,nan
529,529,529,14295,22455,52239,nan
529,529,529,14295,22455,51831,nan
529,529,529,14295,22455,52239,nan
529,529,529,14295,22863,53667,nan
529,529,11439,13071,19599,37755,nan
529,529,11439,13071,19599,39795,nan
529,529,11439,13071,19599,39999,nan
529,529,11439,13071,19599,41223,nan
529,529,11439,13071,20415,42651,nan
529,529,11439,13071,21231,43467,nan
529,529,11439,13071,21639,44895,nan
529,529,11439,13071,21639,44895,nan
529,529,11439,13071,21639,46119,nan
529,529,11439,13071,20823,47751,nan
529,529,11439,13071,20823,48159,nan
529,529,11439,13071,20415,48975,nan
529,529,11439,13479,22455,51423,nan
529,529,11439,14295,22455,52647,nan
529,529,529,14295,22455,52647,nan
529,529,529,14295,22863,51831,nan
10011,10011,11439,15723,39596,134479,nan
10011,10011,11439,17970,47386,170020,nan
529,10011,11439,13479,24495,105687,nan
529,10011,11439,13071,30207,86511,nan
529,10011,11439,14703,44487,153627,nan
10011,10011,11439,18375,43059,155259,nan
529,10011,11439,14703,43875,153219,nan
529,10011,11439,13887,43875,150159,nan
10011,10011,11439,19599,56931,257085,nan
529,529,529,529,18783,44079,nan
529,10011,11439,13071,22863,98352,nan
529,10011,11439,13071,19599,61255,nan
529,529,11439,16335,36735,156891,nan
529,10011,11439,13071,29391,75106,nan
10011,10011,11439,16335,36751,141620,nan
10011,10011,11439,12255,26335,64789,nan
10011,10011,11439,19599,53667,209343,nan
529,529,11439,16335,32655,96303,nan
529,10011,10623,13887,21639,89996,nan
529,529,529,13071,22863,56727,nan
529,529,11439,13071,19803,47751,nan
529,529,10623,11439,16743,37143,nan
529,10011,11439,16335,22487,98362,nan
529,529,529,529,529,57135,nan
529,10011,11439,16335,32655,119782,nan
529,10011,11439,16335,30422,98985,nan
529,10011,11439,13887,22863,71252,nan
10011,10011,11439,14911,31485,128564,nan
10011,10011,11031,18783,45711,133664,nan
10011,529,11439,12255,19803,41427,nan
529,529,11031,12255,16335,31839,nan
529,10011,10623,12663,15927,37959,nan
529,529,529,529,529,46731,nan
529,529,10623,11643,15519,31023,nan
529,529,529,529,25311,58767,nan
529,529,11031,14703,22047,65295,nan
529,529,11031,13071,15927,28983,nan
529,10011,11031,14703,26535,110991,nan
529,10011,11439,13887,24903,86335,nan
10011,10011,11439,13887,27765,87346,nan
529,529,11439,15519,26943,73455,nan
529,529,529,13071,29391,75087,nan
10011,10011,11439,16335,41845,178339,nan
529,529,529,12459,26943,71007,nan
529,529,529,14703,22863,55299,nan
529,529,529,14703,23271,56115,nan
529,529,529,14703,23271,56319,nan
529,529,529,15111,23679,56727,nan
529,529,529,15111,23679,56727,nan
529,529,529,15111,23679,57135,nan
529,529,529,15111,23679,57951,nan
529,529,529,15111,24087,58359,nan
529,529,529,15111,24903,59991,nan
529,529,529,15111,24903,61623,nan
529,529,529,15111,25311,62031,nan
529,529,529,15111,25719,63663,nan
529,529,529,15111,26535,63255,nan
529,529,529,15111,26535,62847,nan
529,529,529,14703,26535,62847,nan
529,529,529,14295,26127,62439,nan
529,529,529,14295,25719,63255,nan
529,529,529,14295,25719,64479,nan
529,529,529,14295,25719,64479,nan
529,529,529,14295,25719,65295,nan
529,529,529,14295,25311,65295,nan
529,529,529,14295,25311,65703,nan
529,529,529,14295,25719,66111,nan
529,529,529,14295,26127,66111,nan
529,529,11439,16335,34287,72950,nan
10011,10011,11439,16335,49819,151412,nan
10011,10011,11439,16335,51831,207104,nan
10011,10011,11439,16335,45099,183615,nan
10011,10011,11439,13071,31431,106096,nan
10011,10011,11439,15927,35919,137949,nan
529,529,529,13071,18783,38979,nan
10011,10011,11439,20007,52647,228307,nan
529,529,529,529,28575,70599,nan
10011,10011,11439,14295,39183,165170,nan
529,10011,529,14703,19599,108951,nan
529,10011,11439,20415,51831,238287,nan
529,10011,11031,13479,17967,51628,nan
529,10011,11439,19191,51831,149751,nan
10011,10011,11031,15519,34903,103725,nan
529,529,11439,13887,20823,56727,nan
529,10011,11439,14703,29391,114051,nan
529,529,529,16335,26943,61215,nan
529,529,529,13071,21231,43263,nan
529,10011,11439,15519,30207,134567,nan
10011,10011,11439,19607,54560,195320,nan
529,10011,11439,14295,24495,74108,nan
10011,10011,10623,11847,20823,66935,nan
10011,10011,11439,15519,47751,164959,nan
529,529,11439,16335,34287,98343,nan
10011,10011,11439,16335,49819,151006,nan
10011,10011,11439,16335,49007,154871,nan
529,529,11439,16335,34287,72950,nan
529,529,11439,13071,16335,22863,nan
529,10011,11439,15519,24495,105075,nan
10011,10011,11439,16335,32655,120812,nan
529,10011,11439,16335,29391,96303,nan
10011,10011,11439,13071,30207,103647,nan
529,10011,11439,13071,22863,61096,nan
529,10011,11439,13071,16539,51423,nan
10011,10011,11031,17151,41227,147620,nan
529,10011,11439,13071,20823,73922,nan
10011,10011,11031,14295,26331,98556,nan
10011,10011,11031,17151,41227,146601,nan
10011,10011,11439,13071,39798,123669,nan
10011,10011,11031,14295,25719,92237,nan
10011,10011,11439,13071,32451,127348,nan
10011,10011,11439,13071,31839,126119,nan
529,529,11439,13071,29391,94263,nan
529,529,11439,13071,16335,22863,nan
529,10011,11235,14295,23883,91620,nan
10011,10011,11439,20211,65716,337869,nan
10011,10011,11439,13071,21239,56633,nan
529,10011,11031,13071,23271,77943,nan
10011,10011,11439,20007,58981,251373,nan
10011,10011,10623,11031,18171,38589,nan
10011,10011,11235,12459,27147,87736,nan
10011,10011,11235,12459,26127,83248,nan
10011,10011,11439,20211,65310,357453,nan
529,529,11439,13071,20415,39999,nan
10011,10011,11439,13479,24495,104349,nan
529,10011,11439,15519,23271,65537,nan
529,10011,11439,12663,20823,57343,nan
10011,10011,10623,11031,17967,36552,nan
10011,10011,11439,18783,55299,183847,nan
529,10011,11235,14295,23679,89995,nan
529,529,11439,13071,20415,39999,nan
10011,10011,11031,15111,36133,138153,nan
10011,10011,11439,14703,38367,199335,nan
10011,10011,11439,15111,31431,137116,nan
529,10011,11439,13071,29799,113259,nan
529,10011,11439,12663,20823,56731,nan
10011,10011,11439,16335,39387,166713,nan
10011,10011,11439,13071,39798,125300,nan
529,10011,11439,15519,26535,93085,nan
529,10011,11031,15927,32043,120171,nan
10011,10011,11439,17763,50607,200343,nan
10011,10011,11439,15519,37755,128535,nan
10011,10011,11439,15519,36939,126699,nan
10011,10011,11439,17559,51015,200139,nan
529,10011,11439,16335,39795,163215,nan
10011,10011,11439,15519,47343,173027,nan
10011,10011,11439,14703,31023,104667,nan
529,529,11439,13071,16335,25311,nan
529,529,529,10623,13479,22863,nan
10011,10011,11439,17559,42855,146165,nan
529,529,11031,13071,26127,60399,nan
529,529,529,529,529,51423,nan
10011,10011,11031,14295,26739,103240,nan
10011,10011,11031,14295,25719,93658,nan
529,529,11031,12255,18783,35511,nan
10011,10011,11439,22863,70803,341938,nan
529,529,11439,13071,16335,27759,nan
529,529,529,529,16335,35919,nan
529,10011,11439,13071,22863,71619,nan
529,529,11031,11439,17559,31023,nan
10011,10011,11439,21239,55615,154725,nan
529,529,11439,14703,21231,58767,nan
529,10011,11439,16335,31839,103916,nan
10011,10011,11439,15111,30016,98983,nan
10011,10011,11439,19397,50441,193482,nan
529,529,529,529,27759,70191,nan
529,529,529,529,21231,44079,nan
529,529,529,529,27147,75495,nan
10011,10011,11439,21231,71841,226732,nan
529,10011,11439,13071,22863,70271,nan
529,529,11439,15519,26535,60399,nan
529,529,529,16335,33471,93855,nan
529,529,529,16335,33471,95487,nan
529,529,529,16335,33471,95487,nan
529,529,11439,13071,15519,30207,nan
10011,10011,11439,13071,26334,75374,nan
529,529,529,529,529,101199,nan
529,529,529,16335,35919,114255,nan
529,529,529,16335,35919,114255,nan
529,529,529,529,29391,88143,nan
529,10011,11439,21435,70191,332535,nan
529,10011,11439,22251,98139,656487,nan
529,529,11439,16335,35919,114255,nan
529,529,529,13071,21639,54687,nan
529,10011,11031,12255,17763,52647,nan
529,529,11031,12867,22047,64683,nan
529,10011,10215,12255,17967,55299,nan
529,10011,11439,15519,23271,76750,nan
10011,10011,11439,12663,33067,104530,nan
529,529,11439,13071,16335,29391,nan
529,10011,11439,16335,35919,117539,nan
10011,10011,11439,22863,84107,324246,nan
529,529,11439,15519,27759,75087,nan
529,10011,11439,15519,31023,64540,nan
529,10011,11439,16335,30207,130642,nan
529,529,11439,15519,29595,75699,nan
529,529,11439,15519,29391,75291,nan
529,529,11439,15519,29391,77943,nan
529,10011,11439,15519,27759,129210,nan
529,10011,11439,15519,30207,60892,nan
529,529,11439,15519,29595,78555,nan
529,529,11439,15519,29391,74271,nan
529,529,11439,15519,28575,74475,nan
529,529,11439,15519,29391,76515,nan
529,529,11439,15519,29391,75087,nan
529,529,11439,15519,29391,74475,nan
529,529,529,15519,29391,73863,nan
529,529,11439,15519,29391,74271,nan
529,529,11439,15519,29391,75087,nan
529,529,529,15519,29391,73863,nan
529,529,529,15519,29391,73863,nan
529,529,529,15519,29391,75087,nan
529,529,11439,15519,29391,75087,nan
529,529,529,15519,29391,76719,nan
529,529,11439,15519,29391,76107,nan
529,529,529,15519,29391,73455,nan
529,529,11439,15723,28575,75087,nan
529,529,529,15519,29391,75087,nan
529,529,11439,15519,29391,73863,nan
529,529,529,15519,29391,74883,nan
529,529,11439,14703,26127,62847,nan
529,529,529,529,27759,63663,nan
529,529,11439,15519,29391,76923,nan
529,529,11439,15519,29799,80595,nan
529,529,529,529,28575,68559,nan
529,529,11439,15519,28167,73455,nan
529,529,529,16335,29391,73455,nan
529,529,529,529,27555,63663,nan
529,529,529,529,26127,59991,nan
529,529,529,529,26127,60603,nan
529,529,529,529,24495,53871,nan
10011,10011,11439,16335,40839,148761,nan
529,529,529,11847,13479,23679,nan
529,529,11439,16335,31839,89367,nan
529,10011,10215,11439,14907,30207,nan
529,529,10623,11643,13071,19803,nan
529,529,10827,11643,13071,19599,nan
529,10011,10215,11439,14907,29595,nan
10011,10011,11439,16335,41631,151700,nan
529,529,11439,13071,16335,22863,nan
10011,10011,11439,15519,40847,140806,nan
10011,10011,11439,20630,61652,203076,nan
10011,10011,11439,14703,30411,128944,nan
10011,10011,11439,14703,30615,132208,nan
529,529,529,16335,34287,97935,nan
10011,10011,11439,19599,32532,124529,nan
10011,10011,11439,13887,31250,91029,nan
10011,10011,11439,13071,35951,103110,nan
10011,10011,11439,13887,23679,79779,nan
529,10011,11439,15111,23679,82023,nan
529,10011,11439,14703,26943,102219,nan
529,10011,11439,14703,27759,105279,nan
529,529,11031,13071,16335,32655,nan
10011,10011,11439,12255,24495,76744,nan
10011,10011,11439,12255,24495,75929,nan
529,10011,11031,12255,20211,64142,nan
10011,10011,11439,14703,29799,105295,nan
529,10011,11031,12255,20211,64142,nan
10011,10011,11439,14703,30003,107947,nan
529,10011,11439,14703,27963,88143,nan
529,10011,11439,12255,21639,73047,nan
529,10011,11439,12255,21435,73047,nan
529,10011,11439,14703,27759,87939,nan
10011,10011,11439,16744,39214,132023,nan
10011,10011,11439,19599,56564,214288,nan
10011,10011,11439,21032,64498,248770,nan
10011,10011,11439,20829,63682,251626,nan
529,10011,11439,16335,34287,116723,nan
529,10011,11439,16335,34287,34307,nan
10011,10011,11439,15115,33288,104902,nan
529,10011,11439,16335,34287,34307,nan
10011,10011,11439,13071,27555,95304,nan
10011,10011,11439,14703,27359,72873,nan
10011,10011,11439,14703,27155,70221,nan
10011,10011,11439,20423,54552,173693,nan
529,10011,11439,16335,34287,116723,nan
529,10011,11439,13071,20422,74176,nan
10011,10011,11439,13071,27759,80620,nan
10011,10011,11439,16744,41248,138143,nan
529,529,529,529,529,22863,nan
529,10011,11439,13071,20219,73160,nan
529,529,529,529,529,22863,nan
529,529,529,529,529,22863,nan
529,529,529,529,529,22863,nan
529,529,529,11847,17151,24903,nan
529,10011,11439,13071,18783,62087,nan
10011,10011,11439,18375,48167,182013,nan
10011,10011,11439,13071,27156,76841,nan
529,529,529,13071,20007,39183,nan
529,529,529,529,529,22863,nan
10011,10011,11031,12255,30006,74519,nan
10011,10011,11031,12255,29803,76148,nan
529,529,529,13071,16335,22863,nan
10011,10011,11439,15927,41850,170579,nan
10011,10011,11439,18375,48369,182410,nan
10011,10011,11439,13071,31656,121619,nan
529,529,529,13071,20007,39183,nan
10011,10011,11031,13071,39401,138968,nan
10011,10011,11439,19599,42543,101263,nan
10011,10011,11439,15927,42662,176708,nan
529,10011,11439,13071,17967,55559,nan
529,10011,11439,13071,16335,45307,nan
10011,10011,11439,15523,41651,171404,nan
10011,10011,11439,13071,29423,101218,nan
10011,10011,11439,16335,39199,152229,nan
10011,10011,11439,12663,26535,62464,nan
529,529,529,529,16335,22863,nan
529,529,11439,13071,21231,38367,nan
529,529,529,13071,16335,22863,nan
10011,10011,11439,12663,17559,55506,nan
529,10011,11439,16335,29391,97138,nan
10011,10011,11439,13071,22895,62050,nan
10011,10011,11439,12663,26535,63077,nan
529,529,11439,13071,16335,31023,nan
529,10011,11439,13071,29391,48994,nan
10011,10011,11439,16335,36576,53944,nan
10011,10011,11439,13071,31250,118773,nan
529,529,11439,13071,22047,44097,nan
10011,10011,11439,13071,29626,75107,nan
529,529,10623,12663,18375,35103,nan
529,529,10011,11031,12255,15519,nan
529,529,10623,11439,15519,23475,nan
10011,10011,11031,12255,23067,51831,nan
10011,10011,10623,12663,23271,51627,nan
10011,529,11235,18171,42447,157503,nan
529,10011,11031,12663,24699,64683,nan
10011,10011,11439,18375,51423,184952,nan
529,529,529,529,22863,59583,nan
10011,10011,11031,12663,18783,54687,nan
10011,10011,10623,12663,23271,51627,nan
10011,10011,11439,18375,50607,182712,nan
10011,10011,11235,15111,29799,99595,nan
10011,529,11235,18171,42651,156891,nan
529,10011,11439,13479,21231,76815,nan
10011,10011,11439,13479,28991,84082,nan
10011,10011,10623,13071,20415,51844,nan
529,10011,11439,13071,22863,62050,nan
10011,10011,11235,15111,29595,97761,nan
529,529,10011,11031,12255,15519,nan
529,529,11031,13887,22047,65499,nan
529,529,10623,11439,15519,22455,nan
10011,10011,10623,12663,30819,89401,nan
10011,10011,11439,15519,36134,150790,nan
10011,10011,10623,13071,31839,92236,nan
529,10011,11439,16335,34287,116938,nan
10011,10011,11439,20021,47665,170423,nan
529,10011,11439,13071,21231,72747,nan
10011,10011,11439,15111,27976,74087,nan
10011,10011,11439,20013,56848,213272,nan
10011,10011,11439,15111,28180,74903,nan
10011,10011,11439,20021,47258,170842,nan
10011,10011,11235,15316,43689,110410,nan
10011,10011,11031,13887,25335,83675,nan
10011,10011,11031,15111,42666,120405,nan
529,529,529,12255,14703,23271,nan
529,529,10623,11439,17967,31023,nan
10011,10011,11031,13891,39231,127375,nan
10011,10011,11439,19404,55421,215507,nan
529,529,10419,13071,14703,17967,nan
529,10011,11439,16335,34287,34522,nan
10011,10011,11031,13887,25743,84899,nan
529,529,10419,11439,13887,17559,nan
529,529,10827,12051,14703,23679,nan
529,529,10623,13071,14703,17967,nan
10011,10011,11439,13071,19621,74290,nan
529,529,10827,11847,13479,22863,nan
529,529,10827,11847,13479,22863,nan
529,10011,11439,14703,34491,128127,nan
529,529,10419,11439,13887,17559,nan
529,529,10623,12051,14703,23883,nan
529,10011,11439,16539,37143,142203,nan
529,10011,11439,15519,37551,133023,nan
529,10011,10623,13887,30819,79779,nan
529,10011,11439,14703,26127,85899,nan
529,10011,10827,12663,17559,47547,nan
10011,10011,11439,13071,28376,92070,nan
529,10011,10827,12663,17559,47547,nan
529,10011,11439,13071,16335,48975,nan
529,529,11031,12255,20007,46119,nan
10011,10011,11439,15723,24715,127748,nan
529,10011,11439,15519,26127,84267,nan
10011,10011,11439,18783,58574,205667,nan
10011,10011,11439,22863,60511,193280,nan
10011,10011,11439,19599,49039,141052,nan
10011,10011,11031,13071,27759,86105,nan
529,10011,11439,15519,25107,74475,nan
529,529,10215,11847,15519,25719,nan
10011,10011,11031,15519,33879,113709,nan
10011,529,11439,13887,25311,78555,nan
10011,10011,11031,15519,33879,113097,nan
10011,10011,11031,15519,33879,113505,nan
10011,10011,11439,13071,35513,130196,nan
529,10011,11439,16335,29799,108543,nan
529,10011,11439,13071,16335,49995,nan
10011,10011,11439,17971,43749,162463,nan
10011,10011,11439,17971,44951,149826,nan
529,529,529,16335,33471,93855,nan
529,529,529,529,29391,80799,nan
529,10011,11439,13887,18783,45099,nan
529,529,529,13071,22863,62031,nan
529,529,11439,14703,28575,75087,nan
529,529,529,15723,26739,75087,nan
529,529,529,15519,27759,68763,nan
529,10011,11439,15111,24291,98955,nan
10011,10011,11439,15519,37551,111399,nan
10011,10011,11439,16335,50631,141621,nan
529,529,11439,13071,16335,45711,nan
529,10011,11031,13071,22251,83657,nan
529,10011,11439,15519,28167,108543,nan
529,10011,11439,16335,32247,115806,nan
10011,10011,11439,16335,52239,316827,nan
10011,10011,11439,16335,55503,348243,nan
10011,10011,11439,16335,57135,362115,nan
10011,10011,11235,15723,52035,324171,nan
10011,10011,11439,15927,51831,322335,nan
10011,10011,11439,16335,57135,364563,nan
10011,10011,11439,16335,55503,340083,nan
10011,10011,11439,16335,56319,363135,nan
10011,10011,11235,15519,49383,301323,nan
10011,10011,10827,14703,45711,271131,nan
10011,10011,11439,16335,54279,330903,nan
10011,10011,10827,16335,56727,335595,nan
10011,10011,11439,16335,53463,331719,nan
10011,10011,11235,15927,52851,331923,nan
10011,10011,11439,16335,53463,328455,nan
10011,10011,11439,15927,53871,335187,nan
10011,10011,11439,16335,55095,333147,nan
10011,10011,11439,16335,56727,349875,nan
10011,10011,11031,15519,43671,270927,nan
10011,10011,11439,16335,55911,341919,nan
10011,10011,11439,16335,55503,351303,nan
10011,10011,11439,16335,56931,361095,nan
10011,10011,11439,16335,55503,343959,nan
10011,10011,11439,16335,57951,368235,nan
10011,10011,11439,16335,55299,352527,nan
10011,10011,11235,15519,51423,320907,nan
10011,10011,11031,14703,45711,271131,nan
10011,10011,11235,15519,52239,320091,nan
10011,10011,11439,16335,59583,371295,nan
10011,10011,11031,15927,52239,321927,nan
10011,10011,11439,16335,57543,361095,nan
10011,10011,11031,15111,47547,286431,nan
10011,10011,11439,15519,49791,294387,nan
10011,10011,11031,15519,50199,309483,nan
10011,10011,11439,16335,55911,350487,nan
529,10011,11439,16131,35919,149199,nan
529,10011,11439,16131,33471,150821,nan
10011,10011,11439,14703,37755,140448,nan
529,10011,11439,15519,25311,114867,nan
529,10011,11031,16131,32043,133846,nan
529,10011,11031,15927,32451,134868,nan
10011,10011,11031,17151,45311,178841,nan
10011,10011,11439,19599,54891,207688,nan
529,10011,11439,20415,53871,185043,nan
10011,10011,11439,20007,54687,211155,nan
10011,10011,11439,21231,53259,189531,nan
529,10011,11439,21231,56319,224007,nan
529,10011,11439,19599,51831,193815,nan
529,10011,11439,20211,53667,180147,nan
529,529,529,529,35919,114255,nan
529,529,529,529,34287,101199,nan
529,529,529,529,34287,101199,nan
10011,10011,11439,16335,56931,349467,nan
10011,10011,11235,16335,56523,342123,nan
10011,10011,11235,16335,55911,345387,nan
10011,10011,11439,16335,61011,377007,nan
10011,10011,11439,16335,59175,361911,nan
529,529,11439,12663,16335,26943,nan
529,529,529,529,529,35919,nan
529,529,10623,17967,38367,188511,nan
529,529,529,13071,22863,62031,nan
529,10011,11439,12663,20415,72231,nan
529,10011,11439,13887,23679,99160,nan
529,529,11439,13071,18783,57543,nan
10011,10011,11439,13887,31839,135519,nan
10011,10011,11439,19599,56319,221782,nan
10011,10011,11439,16335,58971,358443,nan
10011,10011,11439,16335,58359,355791,nan
10011,10011,11439,13071,26127,79009,nan
529,10011,11439,12255,17967,60399,nan
529,529,529,13071,16335,22863,nan
10011,10011,11439,13071,21231,49791,nan
10011,10011,11439,16335,45711,173007,nan
529,529,11439,12663,16335,26943,nan
529,10011,10623,13887,20823,79583,nan
529,10011,11439,15519,24495,86103,nan
529,529,11439,15519,24495,47343,nan
529,529,529,13071,16335,41019,nan
529,529,529,13071,16335,40407,nan
529,10011,10623,13071,22251,89571,nan
529,10011,11439,15927,25719,107115,nan
529,10011,11439,13071,19599,57951,nan
529,529,11439,14703,23679,52239,nan
529,10011,10623,13887,21435,89571,nan
529,529,11439,16335,30207,86511,nan
10011,10011,11439,13887,28371,75903,nan
529,529,529,14703,23475,48159,nan
529,10011,11439,15723,25515,77331,nan
529,10011,11439,13071,22863,82962,nan
10011,10011,11439,22863,75106,265088,nan
529,10011,11439,15723,29595,134866,nan
10011,10011,11439,15519,45507,135296,nan
529,529,11439,13071,20823,39591,nan
529,10011,11439,15111,31839,110407,nan
10011,10011,11439,20415,76719,351711,nan
529,529,529,13071,22863,57135,nan
10011,10011,11439,14907,44079,161598,nan
529,10011,10215,11643,14091,41427,nan
529,10011,10827,11847,17355,47547,nan
10011,10011,11439,18783,67132,368707,nan
529,529,529,11847,14295,26943,nan
10011,10011,11439,13071,35103,133023,nan
529,10011,11439,13071,19599,66111,nan
529,529,529,11847,13887,20415,nan
529,529,11439,13887,19599,32655,nan
529,10011,11235,11847,26127,114867,nan
529,10011,11031,13887,16539,37143,nan
529,529,529,529,29391,71823,nan
529,529,529,11847,14295,20823,nan
10011,10011,10623,13887,32859,81003,nan
529,10011,11439,13887,20415,68355,nan
529,10011,11439,13887,22455,86103,nan
529,10011,11439,13887,22455,94671,nan
529,10011,10623,16335,32655,77739,nan
529,529,10827,13683,19599,35715,nan
529,529,11439,13071,16335,29391,nan
529,529,529,14703,21231,46527,nan
529,10011,11439,13887,24495,86307,nan
529,10011,11439,20823,55707,244015,nan
529,10011,11439,15519,25311,78351,nan
529,10011,11439,13887,21435,77535,nan
529,529,11439,16335,29595,70191,nan
529,10011,11439,16335,31023,87534,nan
10011,10011,11439,18783,63462,337728,nan
529,529,11439,14703,26127,55707,nan
529,10011,11439,13887,21639,76719,nan
10011,10011,11439,20415,65295,336274,nan
529,10011,11439,22863,65907,281947,nan
529,10011,11439,16335,29595,159951,nan
529,529,11439,16335,32859,84063,nan
10011,10011,11439,17967,54687,187695,nan
10011,10011,11439,16335,43267,177124,nan
529,10011,10827,12459,17967,53676,nan
529,529,529,16335,33471,90591,nan
10011,10011,11439,21231,67743,295834,nan
10011,10011,11439,20823,71823,286255,nan
10011,10011,11439,22047,68559,298903,nan
10011,10011,11439,20823,66723,280409,nan
10011,10011,11439,16539,39387,138543,nan
529,10011,11031,15519,22863,74695,nan
529,529,529,529,33063,93855,nan
529,529,529,529,33063,93855,nan
10011,10011,11439,13071,27769,78585,nan
529,10011,11439,16335,32655,120640,nan
10011,10011,11439,16335,40815,159163,nan
10011,10011,11439,13071,31230,95607,nan
529,10011,11439,16335,31023,116324,nan
529,529,11439,14703,27759,62031,nan
529,529,529,529,29391,68559,nan
529,529,11439,12663,20415,45711,nan
529,10011,11439,13071,21231,64127,nan
10011,529,11439,13071,28983,103239,nan
529,10011,11439,16335,31843,136003,nan
10011,10011,11439,13071,35919,148964,nan
529,529,11439,12255,13887,20007,nan
529,10011,11439,13887,23067,66927,nan
529,10011,11439,14499,22251,69783,nan
529,10011,11439,13071,17151,52239,nan
10011,10011,11439,22051,73508,289972,nan
529,529,10623,14703,27759,66315,nan
529,10011,11439,13071,16335,48159,nan
529,529,11439,11439,25311,66723,nan
10011,10011,11439,15111,56115,200547,nan
529,529,11031,12663,18375,33063,nan
529,529,11031,12663,18375,33063,nan
529,529,11439,12459,18375,36123,nan
529,10011,11439,19599,45915,153423,nan
529,10011,11439,19191,39795,127923,nan
529,10011,11439,14499,33063,115275,nan
10011,10011,11235,13887,26535,87531,nan
10011,10011,11439,18579,40815,126699,nan
529,10011,11439,20211,45303,141999,nan
529,10011,10827,12663,23475,68763,nan
10011,10011,11031,12663,21435,66111,nan
10011,10011,11439,17967,34899,112419,nan
10011,10011,11439,19599,44691,148119,nan
10011,10011,11439,18579,40815,126699,nan
529,10011,11235,14091,27963,90387,nan
529,10011,11439,19599,43671,142815,nan
529,10011,11439,17967,40815,122211,nan
529,10011,11439,15111,30819,99159,nan
529,10011,11439,19803,45711,150363,nan
10011,10011,10827,15519,28371,81003,nan
529,10011,11439,14703,24495,78971,nan
529,10011,11439,14703,23271,79167,nan
529,529,11439,16335,27759,65499,nan
529,10011,11439,16335,31843,136005,nan
529,10011,11439,16335,32655,120032,nan
529,529,11439,14703,24495,62031,nan
10011,10011,11439,13071,30829,106001,nan
10011,10011,11439,16335,36146,125699,nan
10011,10011,11439,17967,49827,173446,nan
10011,10011,11439,14703,45711,145700,nan
529,10011,11439,16335,31023,112234,nan
529,529,11439,13071,16335,35919,nan
10011,10011,11439,13071,28582,91231,nan
529,529,10827,12255,19395,58155,nan
10011,10011,11235,13071,23679,69579,nan
10011,10011,11439,14907,31023,99363,nan
529,10011,11439,14499,28983,93039,nan
529,10011,11439,13683,27555,88551,nan
529,10011,11439,14703,32859,108747,nan
529,10011,11439,14703,31635,107727,nan
529,10011,11439,14499,28983,93243,nan
529,10011,11439,20415,44079,228903,nan
10011,10011,11439,16335,50631,140602,nan
529,10011,11439,21231,56319,231412,nan
529,10011,529,12255,15519,48975,nan
529,10011,11439,16335,27759,113291,nan
529,529,11439,14703,29391,64683,nan
10011,10011,10827,14499,35115,119995,nan
10011,10011,11439,16335,34315,104483,nan
529,10011,11439,16335,32655,128127,nan
10011,10011,11439,13887,25107,58359,nan
10011,10011,11439,14703,45711,145906,nan
10011,10011,11439,14295,32467,119589,nan
529,10011,10215,11847,15927,45711,nan
529,529,11031,13479,22863,41886,nan
529,10011,10215,11847,15927,45711,nan
529,529,11031,13071,18579,42039,nan
529,10011,10215,11847,15927,45711,nan
10011,10011,11439,16335,43275,181594,nan
10011,10011,11439,15927,42855,181579,nan
10011,10011,11439,16335,43275,181594,nan
10011,10011,11439,15927,42855,181783,nan
529,10011,11439,13071,16335,55503,nan
529,10011,11439,19599,52239,185247,nan
529,10011,11439,19599,46527,192591,nan
529,529,529,529,28983,73863,nan
529,10011,11439,15519,30207,52258,nan
529,529,11439,16335,29391,74271,nan
529,10011,11439,15519,30207,115071,nan
529,10011,11439,13071,16335,61422,nan
10011,10011,11439,20623,53334,215104,nan
10011,10011,11439,22863,56998,222041,nan
10011,10011,11439,21639,56993,214687,nan
10011,10011,11439,15927,39205,135287,nan
10011,10011,11439,21641,54332,215716,nan
10011,10011,11439,21231,52689,203274,nan
10011,10011,11439,18375,50428,180619,nan
10011,10011,11439,22047,54538,211627,nan
10011,10011,11439,22863,70262,267533,nan
10011,10011,11439,15927,39404,137134,nan
10011,10011,11439,19191,50225,193879,nan
10011,10011,11439,19191,51037,203070,nan
10011,10011,11439,21639,56790,215503,nan
10011,10011,11439,21231,52892,202661,nan
10011,10011,11439,21641,54332,213881,nan
10011,10011,11439,15927,39205,135502,nan
10011,10011,11439,15927,39201,136520,nan
10011,10011,11439,22047,54335,210006,nan
10011,10011,11439,20623,53131,215299,nan
10011,10011,11439,18375,50428,178792,nan
10011,10011,11439,22863,70465,265483,nan
10011,10011,11439,19191,50631,194297,nan
10011,10011,11439,19191,51037,200825,nan
10011,10011,11439,22863,56389,220409,nan
529,529,11439,16335,33267,93039,nan
10011,10011,11439,22863,73483,284465,nan
10011,10011,11439,16335,45329,148546,nan
529,529,11439,12663,16743,31431,nan
529,529,11439,12663,16743,31431,nan
529,529,11439,13071,16335,35103,nan
529,10011,11439,13071,21231,70247,nan
10011,10011,11439,16335,42479,153487,nan
10011,10011,11439,15519,44079,156487,nan
10011,10011,11439,19191,55299,212002,nan
10011,10011,11439,16335,50217,182218,nan
529,529,529,529,16335,30207,nan
10011,10011,11439,14703,38571,163039,nan
10011,10011,11439,19599,63663,243824,nan
10011,10011,11439,20415,55766,223469,nan
10011,10011,11439,15723,39186,191658,nan
529,529,529,13071,16335,22863,nan
10011,10011,11439,15519,48975,216694,nan
10011,10011,11439,17967,44079,187315,nan
529,529,11439,13071,22455,58767,nan
529,529,529,529,28575,75903,nan
10011,10011,11439,12663,25923,93880,nan
10011,10011,11439,17559,43671,170830,nan
529,10011,11439,15519,30207,134456,nan
10011,10011,11031,18171,53465,257578,nan
10011,10011,11031,13887,28985,100235,nan
529,529,11439,13071,22455,58767,nan
529,10011,11439,13887,19599,77368,nan
529,529,11031,11847,13479,23679,nan
529,529,10623,11439,13683,19803,nan
529,10011,11439,12255,35307,114962,nan
10011,10011,11439,22047,65499,298059,nan
529,10011,11031,12255,16743,47343,nan
529,529,529,13071,16335,22863,nan
529,529,529,13071,16335,35919,nan
529,529,529,13071,16335,22863,nan
529,10011,11031,11847,15519,42447,nan
10011,10011,11439,21231,56948,195522,nan
529,529,529,529,24087,53463,nan
529,529,529,529,24495,54687,nan
10011,10011,11031,14703,27759,98219,nan
10011,10011,11439,14703,33073,98670,nan
10011,10011,11439,15519,31839,105914,nan
10011,10011,11031,14703,33063,132640,nan
529,529,10623,16335,25311,51423,nan
10011,529,11439,16335,42651,146487,nan
529,10011,11439,13071,19599,59793,nan
529,10011,11031,14703,32859,146756,nan
529,10011,11439,13071,16335,9871,nan
529,10011,11439,13071,16335,9871,nan
10011,10011,11439,22863,68559,268099,nan
529,10011,11439,13887,22047,78963,nan
10011,10011,11439,17967,36975,135491,nan
10011,10011,11235,13887,37551,133350,nan
529,10011,10623,13683,22863,102831,nan
529,529,11439,13071,16335,9871,nan
529,10011,10623,13887,34287,115711,nan
529,529,11439,14907,25719,56931,nan
10011,10011,11031,15111,34287,113847,nan
529,10011,11031,15111,24495,69579,nan
10011,10011,11031,15111,28371,117111,nan
10011,10011,10623,13887,24087,85083,nan
10011,10011,11439,13887,28575,90207,nan
529,529,10215,13887,16743,70599,nan
529,529,11439,13887,15723,68355,nan
529,10011,11439,15519,35715,160971,nan
10011,10011,11439,20007,52647,228917,nan
10011,10011,11439,16335,49007,108412,nan
10011,10011,11439,15519,47343,189163,nan
529,10011,11235,16335,29187,109777,nan
529,529,529,16335,31839,88551,nan
10011,10011,11439,19193,55348,195724,nan
529,529,529,12867,15927,30003,nan
10011,10011,11439,16335,31039,108571,nan
529,529,529,11847,20211,31839,nan
529,529,529,13071,15927,26331,nan
529,10011,11439,20415,59991,340901,nan
529,529,11439,13887,23679,54892,nan
10011,10011,11439,15111,30411,93243,nan
529,529,529,529,29391,84879,nan
529,529,11439,13071,20415,49383,nan
529,529,529,529,17967,27759,nan
10011,10011,11439,15519,39999,124484,nan
529,529,529,13275,22455,100791,nan
10011,10011,11031,14091,35103,116703,nan
10011,10011,11439,19599,78351,286451,nan
529,10011,11439,14703,26943,98827,nan
529,529,11439,14703,26535,63663,nan
529,529,529,529,23271,48159,nan
529,10011,10827,16335,33675,108747,nan
529,529,11439,14703,24495,52239,nan
529,529,11439,16335,26127,54687,nan
529,529,529,529,16335,27759,nan
529,529,529,529,16335,26943,nan
10011,10011,11439,19599,42113,153702,nan
529,529,529,529,26943,51423,nan
529,10011,11439,13071,22863,74793,nan
10011,10011,11439,15519,39183,169131,nan
529,529,529,529,29391,87327,nan
529,529,10623,14703,24495,53871,nan
10011,10011,11439,14295,26943,89226,nan
10011,10011,11031,13275,35103,134460,nan
10011,10011,11031,13275,35103,135272,nan
10011,10011,11439,14703,36735,146582,nan
10011,10011,11439,19191,55911,285237,nan
529,529,529,13071,16335,31431,nan
529,529,11031,12051,17559,33675,nan
529,10011,10623,13479,20007,57834,nan
529,529,11439,13887,20007,39183,nan
529,529,11439,13887,20007,39183,nan
10011,10011,11439,13887,26535,86716,nan
10011,10011,11439,13887,26535,86716,nan
529,529,10827,12051,14091,25923,nan
529,529,529,13479,19599,79983,nan
529,529,11439,16335,24699,58359,nan
529,529,11439,14295,20823,45711,nan
10011,10011,11439,19599,42479,114319,nan
529,529,529,14703,21231,44079,nan
10011,10011,11439,13071,26959,93058,nan
10011,10011,11439,18783,47753,170578,nan
529,10011,10827,11643,13887,27759,nan
10011,10011,11439,13887,32247,131194,nan
529,529,11031,15111,24087,48771,nan
529,10011,11439,14703,24699,98139,nan
529,529,11439,15927,22455,44895,nan
10011,10011,11439,14703,25111,116625,nan
10011,10011,11439,16335,42487,140431,nan
10011,10011,11439,16335,47759,155492,nan
10011,10011,11439,16335,42893,152886,nan
10011,10011,11439,15519,34295,80925,nan
10011,10011,11031,13887,32451,128349,nan
10011,10011,11031,13887,32247,125097,nan
529,10011,11031,14091,32043,80799,nan
529,10011,11031,14091,32043,80799,nan
529,10011,11439,16335,44283,228117,nan
529,10011,11439,13071,30207,107527,nan
529,529,11439,15927,31839,82023,nan
529,529,11439,16335,28575,52927,nan
10011,10011,11439,15519,40611,141436,nan
529,529,11031,12663,16335,33879,nan
10011,10011,11439,19599,54707,187919,nan
529,10011,11031,12663,17967,50005,nan
10011,10011,11439,13071,32655,99631,nan
529,529,11439,14703,29391,63986,nan
529,529,529,13071,16335,35919,nan
529,529,11439,13071,22863,44167,nan
529,10011,11439,16335,28002,113877,nan
529,529,11439,13071,16335,48975,nan
529,10011,11439,13071,19599,62847,nan
529,529,529,14703,20415,41835,nan
10011,10011,11439,16743,43526,128147,nan
10011,10011,11031,12459,28174,78470,nan
529,529,529,529,24495,53871,nan
529,529,11439,12663,16335,26943,nan
529,529,529,529,529,48975,nan
529,10011,11439,13071,22047,76341,nan
529,529,11439,12255,16743,23475,nan
529,529,529,12255,17967,36327,nan
529,529,11439,11439,20415,44079,nan
10011,10011,11439,16335,40831,127330,nan
10011,10011,11439,15519,37559,119383,nan
10011,10011,11439,16335,37967,135595,nan
529,10011,11439,14703,27759,102095,nan
529,10011,11439,16335,27759,105379,nan
10011,10011,11439,14703,34494,113547,nan
10011,10011,11439,16335,44298,144466,nan
529,10011,11439,15519,26943,108050,nan
529,10011,11439,16335,27759,106410,nan
529,529,11439,13071,20007,43263,266030
529,10011,11439,13071,16335,49795,154817
529,10011,11439,15519,31023,130633,nan
529,10011,11439,13071,18375,60447,nan
529,10011,11439,14703,35511,133431,nan
529,529,11031,13887,20823,46527,nan
529,10011,11439,15519,31023,133475,nan
529,10011,11031,13479,21639,59380,244634
529,529,529,10623,16335,25311,56318
529,10011,10419,11847,18987,40409,nan
529,10011,10419,13479,24903,79373,nan
529,10011,10623,14703,34899,151791,nan
529,10011,11439,13071,20823,57578,nan
529,529,11439,12663,20415,50811,nan
529,529,529,11439,13683,18579,nan
529,529,11439,15519,23679,44079,193613
529,529,11439,13071,16131,31431,103488
529,10011,10623,12255,19599,53055,195898
529,529,11439,13071,16131,31839,nan
529,10011,11439,13071,20619,54514,nan
529,10011,10623,15111,34083,118540,nan
529,10011,11439,13887,23679,70191,nan
529,529,11031,11847,17967,33063,nan
529,529,529,11847,13479,24495,57892
10011,10011,11439,22863,75527,300367,nan
10011,10011,11439,16335,47789,150394,nan
10011,10011,11439,19599,88143,283036,nan
529,10011,11439,16335,34287,133042,nan
10011,10011,11439,15519,45923,161491,nan
10011,10011,11439,15519,43892,196079,nan
529,529,11031,13071,17967,36327,nan
529,10011,11439,13887,24291,104894,nan
529,529,11031,13071,16335,31023,nan
10011,10011,11439,13071,30219,100402,nan
529,529,11439,12255,13887,19599,nan
529,10011,11439,16335,26127,144884,nan
529,10011,11439,16335,34287,139426,nan
10011,10011,11439,16335,29399,93477,360982
10011,10011,11439,16335,42690,141247,nan
10011,10011,11439,16335,42487,140646,nan
10011,10011,11439,16335,42487,144726,nan
10011,10011,11439,16335,42487,142278,nan
10011,10011,11439,16335,42487,141054,nan
10011,10011,11439,16335,42487,142684,nan
10011,10011,11439,16335,42487,144113,nan
10011,10011,11439,16335,42690,143500,nan
10011,10011,11439,16335,42487,144715,nan
10011,10011,11439,16335,42487,147174,nan
10011,10011,11439,13479,26331,84474,nan
529,10011,11439,14091,29187,127719,nan
529,529,529,12255,15927,37959,nan
529,10011,10623,11439,16335,34695,nan
529,10011,11439,15519,26943,114663,nan
529,10011,11439,14703,22863,88551,nan
529,10011,11439,19599,59175,200751,nan
529,10011,11439,14703,22863,87735,nan
529,10011,10827,12663,21231,52239,nan
529,529,529,529,529,19191,38512
529,529,529,14295,18783,39183,95894
529,529,529,16335,27759,70191,223598
529,529,529,14703,22863,49791,144446
10011,10011,11439,17967,36767,129994,nan
10011,10011,11031,14703,47751,215060,nan
10011,10011,11031,14703,47547,215467,nan
529,529,529,13071,22047,42855,nan
529,529,529,13071,22047,45711,nan
529,529,529,13071,22047,42447,nan
529,529,529,13071,20007,43263,nan
529,529,529,13071,22863,47343,nan
529,529,529,13071,22863,47343,nan
529,529,529,13071,22047,43671,nan
529,10011,11031,13071,22047,68768,nan
529,10011,11031,16131,34083,137929,nan
529,10011,11439,15519,26535,82103,nan
529,10011,11439,13887,26127,112659,nan
10011,10011,11439,22863,73474,259575,nan
10011,10011,11439,20007,54108,221589,nan
10011,10011,11439,13071,31433,110427,nan
10011,10011,11439,16335,59611,235708,nan
10011,10011,11031,13887,28583,94690,nan
529,10011,11439,13071,17967,59591,nan
10011,10011,11439,16335,50607,184461,nan
10011,10011,11439,19599,50818,257482,nan
529,529,11439,16335,33471,93447,nan
529,10011,11439,16335,34287,142233,nan
529,10011,11439,16335,34287,144681,nan
10011,10011,11439,16335,53473,198945,nan
529,10011,11439,15519,31023,111915,nan
10011,10011,11031,16335,42855,179955,nan
529,10011,11439,13071,22863,90849,nan
529,10011,11439,13071,16335,62031,nan
10011,10011,11439,19599,48800,205064,nan
529,10011,11439,16335,31839,130040,nan
529,10011,11439,16335,32655,115305,nan
10011,10011,11439,20427,48178,198793,nan
529,10011,11439,15927,32859,101642,nan
10011,10011,11439,16131,40407,150429,nan
10011,10011,11439,13071,31433,110224,nan
10011,10011,11439,19599,50615,260349,nan
529,10011,11439,13071,17967,59591,nan
529,10011,11439,13071,16335,51015,nan
529,529,11439,14703,26943,99567,nan
529,10011,11439,13071,16335,51015,nan
529,10011,11439,15111,20823,81212,nan
10011,10011,11439,18171,46324,226698,nan
529,10011,11439,13071,15723,49587,nan
10011,10011,11439,16335,53473,201393,nan
529,10011,11439,14703,21231,40815,nan
529,529,529,529,19803,39183,nan
10011,10011,11031,16743,41837,171608,nan
10011,10011,11439,13071,29603,86827,nan
529,10011,11031,13887,25719,88143,nan
529,10011,11439,14703,26127,68559,nan
10011,10011,11439,22047,70647,245094,nan
529,10011,11439,13071,22863,72027,nan
529,529,11031,11847,16335,24903,nan
529,529,11439,529,16335,22863,nan
529,10011,10827,12663,16335,35715,nan
529,10011,529,13071,18783,51219,nan
529,529,10623,10827,16335,22863,nan
10011,10011,11031,12255,23883,74271,nan
529,529,529,13071,22047,41631,nan
529,529,529,13071,22047,42039,nan
529,529,529,13071,22047,43263,nan
529,10011,11031,13071,22047,68974,nan
529,529,529,13071,22047,45711,nan
529,529,529,13071,22047,45711,nan
10011,10011,11439,16335,48975,143242,nan
529,10011,11439,13071,14907,39999,nan
529,529,11439,13071,20415,42447,nan
529,529,11439,14295,21639,48159,nan
529,529,11439,13071,20415,45711,nan
529,529,11439,13071,16335,32655,nan
529,10011,11031,12051,18375,73479,nan
529,529,11439,14499,23271,85287,nan
529,529,11439,13071,20415,45711,nan
10011,10011,11439,15519,46125,198333,nan
529,10011,11031,13071,18375,59991,nan
529,10011,11439,13071,16335,54687,nan
529,10011,529,13071,16335,50607,nan
529,10011,10623,13071,16335,52239,nan
529,10011,11031,13071,16335,43671,nan
529,10011,529,13071,16335,48975,nan
529,10011,529,13071,16335,55503,nan
529,529,11439,15519,31023,79167,nan
10011,10011,11439,19600,48997,153851,nan
10011,10011,11031,19803,42447,171380,nan
10011,10011,11439,19600,48183,147527,nan
10011,10011,11031,18990,69598,194287,nan
10011,10011,11439,19191,48791,201597,nan
529,10011,11439,19599,45507,246040,nan
10011,10011,11439,19191,57137,296070,nan
529,529,529,16335,34287,95487,nan
529,529,529,529,29391,75087,nan
529,10011,11439,14703,26127,91910,nan
10011,10011,11439,14703,36138,127127,nan
529,529,529,13071,16335,22863,nan
529,529,10827,13887,23679,52443,nan
529,529,10827,14295,23271,54279,nan
10011,10011,11439,19599,32102,116122,nan
10011,10011,11439,14703,32687,73486,nan
529,529,529,13071,22455,45711,nan
529,10011,11439,14703,26739,96146,nan
529,10011,10215,12255,16947,38775,nan
529,529,10623,13071,17151,31023,nan
529,529,529,13071,22455,45711,nan
10011,10011,11439,19599,31071,100208,nan
529,529,529,13071,16335,35919,nan
529,10011,11439,14703,30207,80187,nan
10011,10011,11439,19599,31899,117754,nan
10011,529,10827,14703,35307,110991,nan
529,10011,11031,14295,20823,57135,nan
529,10011,11439,13071,21231,65717,nan
529,10011,11439,13071,21231,65921,nan
10011,10011,11439,17356,33488,106533,nan
10011,10011,11439,17356,33691,108358,nan
10011,10011,11439,18783,47168,173241,nan
10011,10011,11439,14092,33492,114896,nan
10011,10011,11439,14092,33901,115100,nan
10011,10011,11439,14092,33492,112246,nan
10011,10011,11439,14092,33698,113459,nan
10011,10011,11439,18783,46559,174262,nan
10011,10011,11439,18375,57951,230157,nan
10011,10011,11439,17967,55503,219344,nan
10011,10011,11439,19599,54508,189562,nan
10011,10011,11439,21231,76367,289976,nan
10011,10011,11439,18783,48382,172469,nan
529,10011,11439,15111,25107,95749,nan
10011,10011,11439,14703,27759,151387,nan
10011,10011,11031,13479,30207,96353,nan
10011,10011,11439,17967,53891,172222,nan
10011,10011,11439,16335,50019,246068,nan
10011,10011,11439,15111,35511,126009,nan
10011,10011,11439,17151,44111,149363,nan
10011,10011,11439,16335,39243,160636,nan
529,10011,11439,16335,34287,135092,nan
529,10011,11439,17967,32672,144148,nan
10011,10011,11439,22863,70257,275887,nan
10011,10011,11439,13071,35919,133867,nan
10011,10011,11439,19599,61677,237535,nan
529,10011,11439,15927,28575,128207,nan
529,10011,11439,16335,33471,142639,nan
10011,10011,11439,14295,33471,123724,nan
529,10011,11439,14703,27759,107727,nan
529,10011,11439,16335,34287,139173,nan
529,10011,11439,15927,32451,70679,nan
10011,10011,11235,13887,28371,94704,nan
10011,10011,11439,13887,30615,96528,nan
529,10011,11439,16335,29391,115305,nan
10011,10011,11439,18783,46543,109025,nan
529,529,10623,13071,16743,34287,nan
529,529,529,11847,14703,24903,nan
529,10011,11439,16335,29391,109471,nan
529,529,11031,13071,18375,44487,nan
529,529,10623,12663,13683,29187,nan
10011,10011,11439,17967,28651,95551,nan
529,10011,529,13887,30207,104871,nan
10011,10011,11439,16743,40815,207308,nan
10011,10011,11439,21435,61238,237545,nan
529,529,11439,16335,29391,79983,nan
529,10011,10419,15111,33471,117315,nan
529,10011,11439,13071,17967,55153,nan
529,529,529,13887,20823,48363,nan
10011,10011,11439,13071,22863,96323,nan
529,529,11439,13071,16335,25923,nan
529,529,529,12255,17151,34695,nan
529,10011,11439,13071,17967,53318,nan
529,10011,11439,16335,32655,149363,nan
529,529,11439,14703,22863,44895,nan
529,529,11439,16335,34287,90387,nan
529,10011,11439,13071,42855,179535,nan
529,10011,11439,16335,32655,144266,nan
529,529,11439,14907,25311,45975,nan
529,10011,11439,13071,17967,55965,nan
10011,10011,11439,21231,71481,328734,nan
10011,10011,11439,22863,72707,335047,nan
10011,10011,11439,21231,69240,320767,nan
10011,10011,11439,22863,75585,287322,nan
10011,10011,11439,13071,27771,80827,nan
10011,10011,11439,13071,27974,81848,nan
10011,10011,11439,14703,31040,99596,nan
10011,10011,11439,14703,31040,98362,nan
10011,10011,11439,17559,46565,173071,nan
529,10011,10623,12867,20211,43467,nan
10011,10011,11439,16335,45915,177150,nan
529,529,529,14703,24495,52239,nan
529,10011,11439,13887,20415,73659,nan
10011,10011,11439,22863,78447,244883,nan
529,529,11439,16335,34287,90387,nan
529,529,529,529,16335,22863,nan
529,10011,11439,15519,28575,111471,nan
529,529,529,529,529,66927,nan
529,529,529,529,529,75087,nan
529,529,529,529,529,70191,nan
10011,10011,11439,16335,44079,141416,nan
10011,10011,11439,14703,43263,175279,nan
529,10011,10827,12051,15927,32247,nan
529,10011,10623,11847,16335,52647,nan
529,10011,10827,12255,17559,31023,nan
529,10011,11031,12255,20007,50607,nan
10011,10011,11439,17153,42081,152671,nan
529,529,11439,13071,16335,29391,nan
529,529,11439,14295,21435,52239,nan
529,10011,11439,15519,31839,133460,nan
529,10011,11439,13071,22863,83669,nan
10011,10011,11439,14703,33879,107333,nan
10011,10011,11439,16335,46333,147119,nan
529,10011,11031,12663,20007,77535,nan
529,529,10623,15519,24495,57339,nan
529,10011,11439,20823,45303,139144,nan
529,529,11439,15927,25107,55503,nan
10011,10011,11439,14703,27759,152815,nan
529,10011,11439,14703,27759,151791,nan
10011,10011,11439,16335,48195,180176,nan
10011,10011,11439,15519,44079,151867,nan
529,10011,10623,13071,17559,45099,nan
10011,10011,11439,19599,43323,170623,nan
10011,10011,11439,19191,48789,166553,nan
10011,10011,10827,12663,26127,81845,nan
10011,10011,10827,13071,26741,87173,nan
529,10011,10623,13071,17559,39591,nan
10011,10011,11439,16335,39243,160015,nan
10011,10011,11439,12663,26943,61452,nan
10011,10011,11439,16335,51654,192622,nan
10011,10011,11439,17967,45934,209951,nan
10011,10011,11439,16335,44923,178750,nan
529,529,11439,13071,22863,9826,nan
529,529,529,529,529,14295,nan
529,529,11031,13071,22047,50199,nan
529,529,529,16335,31023,80799,nan
10011,10011,11439,21231,68559,255443,nan
529,529,529,13887,31023,76719,nan
10011,10011,11439,21231,67743,257287,nan
529,529,529,16335,31023,80799,nan
529,529,529,13887,31023,76719,nan
529,529,529,16335,34287,86715,nan
10011,10011,11439,16335,42041,161902,nan
10011,10011,11439,16335,42859,152637,nan
10011,10011,11439,12663,26127,78831,nan
529,529,529,13887,27759,65295,nan
10011,10011,11439,13071,22863,84267,nan
529,10011,11439,13071,28983,107321,nan
10011,10011,11439,16335,37551,152617,nan
529,529,529,16335,32655,80391,nan
10011,10011,11439,17967,48975,211061,nan
10011,10011,11235,15111,34718,119792,nan
10011,10011,11439,17151,50241,189968,nan
10011,10011,11031,14907,38177,121210,nan
10011,10011,11439,20423,51913,152273,nan
529,10011,11439,15519,31839,104084,nan
529,529,11439,14295,24495,52443,nan
10011,10011,11439,14091,33068,139579,nan
10011,10011,11439,12255,24495,77567,nan
10011,10011,11439,15519,38775,155696,nan
10011,10011,11439,15519,36531,144884,nan
10011,10011,11439,21435,59379,222405,nan
529,529,529,13071,16335,22863,nan
10011,10011,11439,14703,34495,102860,nan
10011,10011,11439,22047,59583,213020,nan
529,529,529,13071,16335,22863,nan
10011,10011,11439,13683,31031,106941,nan
10011,10011,11439,22047,59583,207717,nan
10011,10011,11439,18987,53924,188371,nan
10011,10011,11439,16131,39013,136555,nan
10011,10011,11439,21235,58879,207968,nan
529,529,529,13071,16335,22863,nan
10011,10011,11439,14295,37347,156382,nan
529,529,529,13071,16335,22863,nan
529,10011,11439,13071,15519,45303,nan
10011,10011,11439,16335,45711,177567,nan
529,10011,11439,16335,31839,128443,nan
529,10011,11439,13071,16335,43892,nan
10011,10011,11439,16335,46762,152842,nan
10011,10011,11439,13071,29423,109423,nan
529,529,529,13887,21231,57135,nan
529,10011,11439,15111,33471,162223,nan
529,529,529,14091,23271,50199,nan
529,529,11439,13071,22863,44487,nan
529,529,10623,11847,13479,23679,nan
529,529,529,13071,16335,35919,nan
529,10011,10623,11847,13683,28983,nan
529,10011,10827,13275,20211,64890,nan
529,529,529,13071,22047,43263,nan
529,529,529,13071,22047,43263,nan
529,529,11439,16335,34287,101199,nan
529,529,529,529,22047,43059,nan
529,529,11439,15519,26943,69375,nan
529,529,529,529,22047,43059,nan
10011,10011,11439,16335,42483,147775,nan
10011,10011,11439,21231,68151,265039,nan
10011,10011,11439,16351,42543,127379,nan
529,10011,11031,13887,21231,64328,nan
529,529,11439,12255,13887,26127,nan
10011,10011,11439,13071,19599,59647,nan
529,529,11439,13071,16335,35983,nan
529,10011,11439,20415,52239,235550,nan
10011,10011,11439,16335,54285,197516,nan
10011,10011,10623,12255,26739,135675,nan
529,529,11439,13071,22863,61215,nan
10011,529,11439,17967,44691,168927,nan
10011,10011,11439,18375,51831,191367,nan
529,10011,11031,12255,16743,39183,nan
529,529,11439,14703,22455,45711,nan
529,529,529,529,13479,17151,nan
529,10011,11439,13071,16335,35310,nan
529,529,11031,14295,20823,39999,nan
529,529,529,15111,25311,65703,nan
529,529,11439,13887,23679,48567,nan
529,10011,11439,13479,19191,45935,nan
529,529,11439,13071,17967,31023,nan
10011,10011,11439,15111,32451,108624,nan
10011,10011,11439,15315,35331,92049,nan
10011,10011,11439,15315,35331,88988,nan
10011,10011,11439,20421,56011,210403,nan
10011,10011,11439,18785,41856,137134,nan
529,10011,11439,13071,21435,63536,nan
529,529,529,529,529,74271,nan
10011,10011,11439,20415,52035,228699,nan
10011,10011,11439,20007,52035,229311,nan
10011,10011,11439,20007,52647,224619,nan
10011,10011,11439,16335,46149,120246,nan
10011,10011,11439,16335,47367,174102,nan
10011,10011,11439,17967,48975,210858,nan
10011,10011,11439,20221,57970,220821,nan
529,10011,11439,15927,28779,106299,nan
529,10011,11439,15927,42855,140163,nan
529,10011,11439,12255,16335,48983,nan
529,10011,11439,13071,16335,43492,nan
10011,10011,11439,22047,63496,214075,nan
529,10011,11439,19191,34287,122471,nan
10011,10011,11439,13071,33879,103093,nan
529,10011,10215,12255,13887,26943,nan
10011,10011,11439,16335,44700,161602,nan
10011,10011,11439,17967,42447,127961,nan
10011,10011,11439,17967,48776,197915,nan
10011,10011,11439,15927,46731,159813,nan
10011,10011,11439,13071,21235,57404,nan
10011,10011,11439,15519,56539,231177,nan
529,529,10827,12255,14703,25719,nan
529,529,10827,13071,15519,31227,nan
10011,10011,11439,16335,49179,186545,nan
10011,10011,11439,16335,45507,177760,nan
529,529,529,529,529,37551,nan
529,529,10827,12663,15519,31431,nan
529,529,529,13071,20007,40407,nan
529,10011,11031,17967,35103,122468,nan
529,10011,11439,11439,12051,41019,nan
10011,10011,11439,22863,64511,229996,nan
529,529,529,11643,15927,64479,nan
529,10011,11439,16335,35919,144767,nan
529,10011,11439,16335,29391,124103,nan
529,529,11439,13071,22863,75087,nan
10011,10011,11439,20415,77739,370995,nan
529,529,11439,16335,35919,99975,nan
529,529,529,529,529,70191,nan
10011,10011,11031,14703,45507,201572,nan
529,529,529,13071,16335,35919,nan
10011,10011,11439,15519,65295,237093,nan
529,529,529,529,31839,84063,nan
529,529,529,15519,29391,73455,nan
529,529,529,16335,28983,73047,nan
529,10011,11439,15519,27759,94671,nan
529,529,529,529,529,70803,nan
10011,10011,11439,13071,23475,70814,nan
529,529,529,16335,28983,75495,nan
529,529,529,13071,16335,35919,nan
529,529,529,13071,16335,35919,nan
529,529,529,529,16335,22863,nan
529,529,11439,12255,16335,22863,nan
10011,10011,11439,22047,64535,234271,nan
529,529,11439,15519,28575,78351,nan
10011,10011,10623,12663,24495,97169,nan
10011,10011,11439,16335,43275,180982,nan
10011,529,11031,15519,47955,204423,nan
529,529,11439,13887,22863,46731,nan
529,10011,11439,16335,34287,123874,nan
10011,10011,11439,22863,60511,215925,nan
10011,10011,11439,16335,47399,168796,nan
529,529,11439,13071,16335,35983,nan
529,10011,11439,13071,17967,76986,nan
529,10011,11439,13887,22455,73511,nan
10011,10011,11439,22863,68559,218369,nan
529,10011,11439,22863,94059,419643,nan
529,10011,11439,13071,22863,84489,nan
10011,10011,10827,14295,41019,125484,nan
529,10011,11439,13071,16335,40407,nan
10011,10011,11439,13071,28587,80915,nan
529,529,11031,13071,16335,22863,nan
10011,10011,11235,16335,40009,142436,nan
529,10011,11439,15519,25113,105158,nan
529,529,11031,12663,17967,59583,nan
529,10011,11439,13071,28575,99363,nan
529,529,11439,13071,22863,55503,nan
529,529,11439,14703,21231,57543,nan
529,529,11439,16335,35919,94263,nan
529,10011,11235,16335,35307,105891,nan
529,529,11439,16335,29391,101199,nan
529,529,11439,16335,34287,94263,nan
529,10011,11439,16335,35919,154035,nan
529,529,529,15927,25719,61215,nan
10011,10011,11439,15523,39064,137167,nan
529,10011,11439,15927,28575,140624,nan
10011,10011,11031,14295,34697,113925,nan
10011,10011,11439,15519,43518,131057,nan
529,529,529,14703,26331,60195,nan
529,529,529,15927,28167,69375,nan
529,10011,11439,15519,27759,93039,nan
10011,10011,11439,14703,26331,108143,nan
529,529,529,15927,28575,69783,nan
10011,10011,11439,12255,27963,62679,nan
529,10011,11439,12255,18987,49833,nan
10011,10011,11439,13071,21239,88377,nan
10011,10011,11439,13071,34295,88173,nan
529,10011,11031,12255,17559,65303,nan
10011,10011,11439,14703,39183,172832,nan
10011,10011,11439,13077,40425,146923,nan
529,10011,11031,11847,16743,44079,nan
529,10011,11439,13071,21231,46576,nan
529,10011,11439,13071,22251,68038,nan
529,10011,11439,13071,16335,50054,nan
529,10011,11439,13071,22863,75106,nan
529,10011,11439,13071,22863,86308,nan
529,10011,11439,13071,16335,48215,nan
529,10011,11439,13071,18375,54737,nan
529,10011,11439,13071,16335,49851,nan
10011,10011,11031,12663,24909,86804,nan
529,10011,11439,13071,22863,65200,nan
529,10011,11439,12663,20619,51679,nan
10011,10011,11439,15927,34714,119589,nan
10011,10011,11439,13071,30627,106319,nan
529,10011,11031,11847,17559,45528,nan
529,10011,11439,12867,13692,23504,nan
529,529,11439,13071,16335,35919,nan
529,10011,11439,13071,16335,55941,nan
529,10011,11439,13071,16335,50643,nan
529,10011,11439,13071,22863,90388,nan
529,529,529,529,16335,22863,nan
529,10011,11439,12867,19599,53916,nan
529,10011,11439,13071,15519,52239,nan
529,10011,11439,13071,16335,35951,nan
529,10011,11439,12663,19803,30452,nan
529,10011,11439,13071,16335,40217,nan
529,10011,11439,13071,22863,75106,nan
529,10011,11439,13071,22863,83474,nan
10011,10011,11439,13071,25118,84386,nan
10011,10011,11439,15927,38596,121414,nan
10011,10011,11031,13071,20622,76981,nan
10011,10011,11439,15726,43494,208115,nan
10011,10011,11439,12663,31227,87183,nan
529,10011,11439,13071,19803,59633,nan
10011,10011,11439,13071,29391,83164,nan
529,10011,11439,13071,22863,57154,nan
10011,10011,11439,15927,52852,251371,nan
10011,10011,11031,11847,26740,74912,nan
529,10011,11439,13071,16335,50054,nan
529,10011,11439,13071,17967,56379,nan
10011,10011,10827,12255,22455,62065,nan
529,10011,11031,12663,19191,57362,nan
10011,10011,11439,13071,17585,42068,nan
529,10011,11439,13071,18783,53465,nan
529,529,11439,13071,16335,35103,nan
529,10011,11439,13071,22863,113849,nan
529,10011,11439,13071,17967,53724,nan
529,10011,11439,13071,22863,72960,nan
529,10011,11439,13071,16335,41472,nan
529,10011,11031,13071,18579,51832,nan
529,10011,11439,12459,19599,48606,nan
529,10011,11439,13071,16335,49850,nan
10011,10011,11439,18992,52054,178593,nan
529,10011,11031,11847,20211,65764,nan
529,10011,11439,13071,17179,63783,nan
10011,10011,11031,13887,34118,133053,nan
529,10011,10827,12663,16955,43496,nan
529,10011,11439,13071,18987,64085,nan
529,10011,11439,13071,16335,46143,nan
529,10011,11439,13071,15519,35123,nan
529,10011,11031,13071,16335,47375,nan
10011,10011,11439,14499,31031,100004,nan
529,529,529,529,16335,22863,nan
529,10011,11439,13071,16335,52887,nan
529,10011,11439,13071,21639,60668,nan
529,529,11439,13071,20415,42855,nan
529,529,11031,11031,20823,43263,nan
10011,10011,11439,19599,63051,303363,nan
10011,10011,11031,12255,24291,78192,nan
529,10011,11439,13071,18783,64093,nan
529,529,11439,16335,26127,69783,nan
529,529,529,12255,16335,22863,nan
529,10011,11031,12051,16539,50823,nan
529,10011,11439,16335,24294,80625,nan
529,10011,11439,14703,30207,170559,nan
529,529,11439,16335,35919,94671,nan
10011,10011,11439,21239,65314,236938,nan
10011,10011,11031,17559,44118,152434,nan
529,529,529,12663,18375,33063,nan
529,10011,11439,14295,23479,67248,nan
10011,10011,11031,13071,26127,86720,nan
529,10011,10827,11439,12867,31431,nan
529,10011,10623,11439,12867,30615,nan
529,529,529,14295,21435,49791,nan
529,529,529,13071,16335,35919,nan
529,10011,11439,13071,21435,63536,nan
529,10011,11439,13071,21435,63333,nan
10011,10011,11439,16335,44095,148354,nan
10011,10011,11439,13071,37143,136714,nan
529,529,11439,16335,34287,90183,nan
529,10011,11439,16335,34287,135534,nan
529,10011,11439,16335,34287,142641,nan
529,529,11439,16335,32655,84879,nan
529,529,529,16335,32655,84879,nan
529,529,11439,16335,32655,93855,nan
529,529,529,13071,16335,22863,nan
529,10011,11439,13071,16335,49039,nan
529,529,11439,13071,16335,48975,nan
10011,10011,11439,19599,51025,167324,nan
529,529,11439,13071,16335,22863,nan
529,529,529,16335,29391,66927,nan
529,10011,11439,16335,32655,115906,nan
10011,10011,11439,13071,25107,77583,nan
10011,10011,11439,14703,38777,173644,nan
10011,10011,11439,14703,42447,177296,nan
10011,10011,11439,13071,26539,77628,nan
10011,10011,11439,13071,26539,78237,nan
529,10011,11439,13071,21231,68193,nan
10011,10011,11439,13071,25929,82547,nan

